Improved event-based particle filtering in resource-constrained remote state estimation

Event-based sampling has been proposed as a general technique for lowering the average communication rate in remote state estimation, which can be important in scenarios with constraints on resources such as network bandwidth or sensor energy. Recently, the interest of applying particle filters to event-based state estimation has seen an upswing, partly to tackle nonlinear and non-Gaussian problems, but also since event-based sampling does not allow an analytic solution for linear--Gaussian systems. Thus far, very little has been mentioned regarding the practical issues that arise when applying particle filtering to event-based state estimation. In this paper, we provide such a discussion by (i) demonstrating that there exists a high risk of sample degeneracy at new events, for which the auxiliary particle filter provides an intuitive solution, (ii) introducing a new alternative to the local predictor approach based on precomputing state estimates which is better suited to solve the issue of observer-to-sensor communication for closed-loop triggering in difficult systems, and (iii) exploring the difficulties surrounding the increased computational load when implementing the particle filter under event-based sampling.

==> graphics/data/TC_delta2.csv <==
X,Tc_1,Tc_1_nsh,Tc_1_nopt,Tc_1_apf,Tc_1_nh_apf,Tc_2,Tc_2_nsh,Tc_2_nopt,Tc_2_apf,Tc_2_nh_apf,Tc_3,Tc_3_nsh,Tc_3_nopt,Tc_3_apf,Tc_3_nh_apf
1,0.95,nan,nan,0.95,nan,0.9,nan,nan,0.9,nan,0.75,nan,nan,0.75,nan
2,1.9,nan,nan,1.9,nan,1.8,nan,nan,1.8,nan,1.5,nan,nan,1.5,nan
3,2.2159999999999997,nan,nan,2.2675,nan,2.066,nan,nan,2.1175,nan,1.616,1.616,1.616,1.6675,1.6675
4,2.291,nan,nan,2.4074625000000003,nan,2.0909999999999997,nan,nan,2.2074625,nan,1.491,nan,nan,1.6074625,nan
5,2.351,nan,nan,2.5246295000000005,nan,2.1009999999999995,nan,nan,2.2746295,nan,1.351,nan,nan,1.5246295,nan
6,2.41,nan,nan,2.6405427475000005,nan,2.1099999999999994,nan,nan,2.3405427475000002,nan,1.21,nan,nan,1.4405427475,nan
7,2.4690000000000003,2.4690000000000003,2.4690000000000003,2.7564559950000005,2.7564559950000005,2.1189999999999993,2.1189999999999993,2.1189999999999993,2.4064559950000004,2.4064559950000004,1.069,nan,nan,1.3564559950000001,nan
8,2.43,nan,nan,2.7280247171750007,nan,2.0299999999999994,nan,nan,2.3280247171750004,nan,0.83,nan,nan,1.1280247171750002,nan
9,2.391,nan,nan,2.6995395175445633,nan,1.9409999999999994,nan,nan,2.2495395175445627,nan,0.7494999999999999,nan,nan,1.0451645175445627,nan
10,2.352,nan,nan,2.671054317914126,nan,1.8519999999999994,nan,nan,2.171054317914125,nan,0.6689999999999999,nan,nan,0.9623043179141253,nan
11,2.3049999999999997,nan,nan,2.631273848089668,nan,1.7549999999999994,nan,nan,2.0812738480896673,nan,0.5804999999999999,nan,nan,0.8681488480896675,nan
12,2.255,nan,nan,2.5820403128528335,nan,1.6549999999999994,nan,nan,1.982040312852833,nan,0.4889999999999999,nan,nan,0.7645403128528332,nan
13,2.205,nan,nan,2.5327320473015904,nan,1.5549999999999993,nan,nan,1.88273204730159,nan,0.4577499999999999,nan,nan,0.7177414223015902,nan
14,2.1550000000000002,nan,nan,2.4834237817503473,nan,1.4549999999999992,nan,nan,1.783423781750347,nan,0.4264999999999999,nan,nan,0.6709425317503472,nan
15,2.1050000000000004,nan,nan,2.434115516199104,nan,1.354999999999999,nan,nan,1.6841155161991042,nan,0.3952499999999999,nan,nan,0.6241436411991043,nan
16,2.0550000000000006,nan,nan,2.384310931180878,nan,1.254999999999999,nan,nan,1.584310931180878,nan,0.3639999999999999,nan,nan,0.5768484311808781,nan
17,2.005000000000001,nan,nan,2.334505369087743,nan,1.154999999999999,nan,nan,1.484505369087743,nan,0.3364999999999999,nan,nan,0.5352511190877431,nan
18,1.9550000000000007,nan,nan,2.2846998069946083,nan,1.0549999999999988,nan,nan,1.384699806994608,nan,0.30899999999999994,nan,nan,0.49365380699460815,nan
19,1.9050000000000007,nan,nan,2.2348261916340704,nan,0.9549999999999988,nan,nan,1.2848261916340702,nan,0.2815,nan,nan,0.45198844163407037,nan
20,1.8550000000000006,nan,nan,2.184901074532952,nan,0.8549999999999989,nan,nan,1.1849010745329516,nan,0.254,nan,nan,0.4102715745329517,nan
21,1.8050000000000006,nan,nan,2.134968469141945,nan,0.8183999999999989,nan,nan,1.1432184691419447,nan,0.22675,nan,nan,0.3688606572669449,nan
22,1.7550000000000006,nan,nan,2.0850358637509383,nan,0.7817999999999989,nan,nan,1.1015358637509378,nan,0.1995,nan,nan,0.32744974000093807,nan
23,1.7050000000000005,nan,nan,2.0351032583599316,nan,0.745199999999999,nan,nan,1.059853258359931,nan,0.17225000000000001,nan,nan,0.28603882273493125,nan
24,1.6550000000000005,nan,nan,1.9851228027965395,nan,0.708599999999999,nan,nan,1.018122802796539,nan,0.14500000000000002,nan,nan,0.24458005529653926,nan
25,1.6050000000000004,nan,nan,1.935138633790192,nan,0.671999999999999,nan,nan,0.9763886337901915,nan,0.11775000000000002,nan,nan,0.20311757441519168,nan
26,1.5550000000000004,nan,nan,1.885154069009003,nan,0.6353999999999991,nan,nan,0.9346540690090026,nan,0.09050000000000002,nan,nan,0.16165469775900276,nan
27,1.5050000000000003,nan,nan,1.8351660313035816,nan,0.5987999999999991,nan,nan,0.8929160313035812,nan,0.06325000000000003,nan,nan,0.12018834817858132,nan
28,1.4550000000000003,nan,nan,1.7851764983113378,nan,0.5621999999999991,nan,nan,0.8511764983113375,nan,0.03600000000000003,nan,nan,0.07872050331133751,nan
29,1.4050000000000002,nan,nan,1.7351860756234347,nan,0.5255999999999992,nan,nan,0.8094360756234344,nan,0.03325000000000003,nan,nan,0.07333790007968444,nan
30,1.3550000000000002,nan,nan,1.6851956529355316,nan,0.48899999999999916,nan,nan,0.7676956529355314,nan,0.030500000000000027,nan,nan,0.06795529684803137,nan
31,1.3050000000000002,nan,nan,1.6352052302476285,nan,0.47649999999999915,nan,nan,0.7487089802476283,nan,0.027750000000000025,nan,nan,0.0625726936163783,nan
32,1.2550000000000001,nan,nan,1.5852100907335176,nan,0.46399999999999914,nan,nan,0.7297175907335174,nan,0.025000000000000022,nan,nan,0.05718537355851738,nan
33,1.205,nan,nan,1.535210673991824,nan,0.4514999999999991,nan,nan,0.7107219239918239,nan,0.02225000000000002,nan,nan,0.05180725672443329,nan
34,1.155,nan,nan,1.4852111887172796,nan,0.4389999999999991,nan,nan,0.6917261887172793,nan,0.019500000000000017,nan,nan,0.04642907135749813,nan
35,1.105,nan,nan,1.435211700869108,nan,0.4264999999999991,nan,nan,0.6727304508691078,nan,0.016750000000000015,nan,nan,0.041050883416935996,nan
36,1.055,nan,nan,1.3852122130209366,nan,0.4139999999999991,nan,nan,0.6537347130209362,nan,0.014000000000000012,nan,nan,0.03567269547637386,nan
37,1.005,nan,nan,1.335212370507624,nan,0.4014999999999991,nan,nan,0.6347386205076235,nan,0.01125000000000001,nan,nan,0.030294152870670582,nan
38,0.9549999999999998,nan,nan,1.2852125240571441,nan,0.38899999999999907,nan,nan,0.6157425240571437,nan,0.008500000000000008,nan,nan,0.024915606327800155,nan
39,0.9049999999999998,nan,nan,1.2352126776066643,nan,0.37649999999999906,nan,nan,0.5967464276066639,nan,0.005750000000000005,nan,nan,0.019537059784929728,nan
40,0.8549999999999998,nan,nan,1.1852127731912407,nan,0.36399999999999905,nan,nan,0.5777502731912402,nan,0.0030000000000000027,nan,nan,0.014158455277115456,nan
41,0.8366999999999998,nan,nan,1.1643378441627887,nan,0.35299999999999904,nan,nan,0.5610336441627881,nan,0.002250000000000002,nan,nan,0.011603643704777872,nan
42,0.8183999999999998,nan,nan,1.1434629075048952,nan,0.341999999999999,nan,nan,0.5443170075048946,nan,0.0015000000000000013,nan,nan,0.009048824502998876,nan
43,0.8000999999999998,nan,nan,1.1225879708470017,nan,0.330999999999999,nan,nan,0.5276003708470012,nan,0.0007500000000000007,nan,nan,0.0064940053012198795,nan
44,0.7817999999999998,nan,nan,1.1017130341891082,nan,0.319999999999999,nan,nan,0.5108837341891077,nan,0.0,nan,nan,0.003939186099440883,nan
45,0.7634999999999998,nan,nan,1.0808380596843061,nan,0.308999999999999,nan,nan,0.49416705968430563,nan,0.0,nan,nan,0.00374759540384742,nan
46,0.7451999999999999,nan,nan,1.0599630598117822,nan,0.297999999999999,nan,nan,0.47745035981178174,nan,0.0,nan,nan,0.003555979340532145,nan
47,0.7268999999999999,nan,nan,1.0390880598793446,nan,0.286999999999999,nan,nan,0.4607336598793441,nan,0.0,nan,nan,0.003364363217303129,nan
48,0.7085999999999999,nan,nan,1.018213059946907,nan,0.27599999999999897,nan,nan,0.4440169599469065,nan,0.0,nan,nan,0.003172747094074113,nan
49,0.6902999999999999,nan,nan,0.9973380600144695,nan,0.26499999999999896,nan,nan,0.42730026001446886,nan,0.0,nan,nan,0.0029998135494472555,nan
50,0.6719999999999999,nan,nan,0.9764630600349072,nan,0.25399999999999895,nan,nan,0.4105835600349066,nan,0.0,nan,nan,0.0028268799576957604,nan
51,0.6537,nan,nan,0.9555880600553449,nan,0.24309999999999896,nan,nan,0.3939922353053442,nan,0.0,nan,nan,0.0026539463659441542,nan
52,0.6354,nan,nan,0.9347130600757826,nan,0.23219999999999896,nan,nan,0.37740091057578184,nan,0.0,nan,nan,0.002481012774192548,nan
53,0.6171,nan,nan,0.9138380600874321,nan,0.22129999999999897,nan,nan,0.3608095858374313,nan,0.0,nan,nan,0.0023080791736527495,nan
54,0.5988,nan,nan,0.8929630600926162,nan,0.21039999999999898,nan,nan,0.34421826109261533,nan,0.0,nan,nan,0.002135145566647567,nan
55,0.5805,nan,nan,0.8720880600973078,nan,0.19949999999999898,nan,nan,0.3276269363473069,nan,0.0,nan,nan,0.00196221195914989,nan
56,0.5622,nan,nan,0.8512130601019876,nan,0.188599999999999,nan,nan,0.3110356116019867,nan,0.0,nan,nan,0.0017892783516404442,nan
57,0.5439,nan,nan,0.8303380601066674,nan,0.177699999999999,nan,nan,0.29444428685666646,nan,0.0,nan,nan,0.0016163447441309986,nan
58,0.5256000000000001,nan,nan,0.8094630601085628,nan,0.166799999999999,nan,nan,0.2778529621085618,nan,0.0,nan,nan,0.0014434111338371136,nan
59,0.5073000000000001,nan,nan,0.7885880601103824,nan,0.155899999999999,nan,nan,0.2612616373603813,nan,0.0,nan,nan,0.0012704775234674004,nan
60,0.4890000000000001,nan,nan,0.7677130601121701,nan,0.14499999999999902,nan,nan,0.244670312612169,nan,0.0,nan,nan,0.0010975439130658238,nan
61,0.4827500000000001,nan,nan,0.7582149351133991,nan,0.13409999999999903,nan,nan,0.22807898786339803,nan,0.0,nan,nan,0.0010486901688513683,nan
62,0.47650000000000015,nan,nan,0.7487168101143823,nan,0.12319999999999903,nan,nan,0.21148766311438125,nan,0.0,nan,nan,0.0009998364243911095,nan
63,0.47025000000000017,nan,nan,0.7392186851152918,nan,0.11229999999999904,nan,nan,0.19489633836529074,nan,0.0,nan,nan,0.0009509826798571319,nan
64,0.4640000000000002,nan,nan,0.7297205601162012,nan,0.10139999999999905,nan,nan,0.17830501361620024,nan,0.0,nan,nan,0.0009021289353231543,nan
65,0.4577500000000002,nan,nan,0.7202224351171107,nan,0.09049999999999905,nan,nan,0.16171368886710974,nan,0.0,nan,nan,0.0008535194595163942,nan
66,0.45150000000000023,nan,nan,0.7107243101175678,nan,0.07959999999999906,nan,nan,0.14512236411756682,nan,0.0,nan,nan,0.0008049099832572182,nan
67,0.44525000000000026,nan,nan,0.7012261851176135,nan,0.06869999999999907,nan,nan,0.12853103936761257,nan,0.0,nan,nan,0.0007563005065867046,nan
68,0.4390000000000003,nan,nan,0.6917280601176539,nan,0.05779999999999907,nan,nan,0.11193971461765298,nan,0.0,nan,nan,0.0007076910299108619,nan
69,0.4327500000000003,nan,nan,0.6822299351176943,nan,0.04689999999999907,nan,nan,0.0953483898676934,nan,0.0,nan,nan,0.0006590815532350192,nan
70,0.4265000000000003,nan,nan,0.6727318101177346,nan,0.03599999999999907,nan,nan,0.07875706511773381,nan,0.0,nan,nan,0.0006104720765591765,nan
71,0.42025000000000035,nan,nan,0.6632336851177478,nan,0.034899999999999064,nan,nan,0.07660019290024701,nan,0.0,nan,nan,0.0005618625998561333,nan
72,0.41400000000000037,nan,nan,0.653735560117761,nan,0.03379999999999906,nan,nan,0.07444332068276022,nan,0.0,nan,nan,0.0005132531231530901,nan
73,0.4077500000000004,nan,nan,0.6442374351177742,nan,0.032699999999999056,nan,nan,0.07228644846527342,nan,0.0,nan,nan,0.0004816569633007417,nan
74,0.4015000000000004,nan,nan,0.6347393101177823,nan,0.03159999999999905,nan,nan,0.07012957624778152,nan,0.0,nan,nan,0.00045006080344328625,nan
75,0.39525000000000043,nan,nan,0.6252411851177876,nan,0.030499999999999052,nan,nan,0.06797270403028684,nan,0.0,nan,nan,0.00041846464358305524,nan
76,0.38900000000000046,nan,nan,0.6157430601177925,nan,0.029399999999999052,nan,nan,0.06581583181279171,nan,0.0,nan,nan,0.00038686848372238014,nan
77,0.3827500000000005,nan,nan,0.6062449351177973,nan,0.02829999999999905,nan,nan,0.06365895959529659,nan,0.0,nan,nan,0.000368147759006926,nan
78,0.3765000000000005,nan,nan,0.5967468101178022,nan,0.02719999999999905,nan,nan,0.06150208737780147,nan,0.0,nan,nan,0.0003494270342914718,nan
79,0.3702500000000005,nan,nan,0.5872486851178038,nan,0.02609999999999905,nan,nan,0.059345215160303125,nan,0.0,nan,nan,0.000330706309572798,nan
80,0.36400000000000055,nan,nan,0.5777505601178048,nan,0.02499999999999905,nan,nan,0.057188342942804116,nan,0.0,nan,nan,0.00031198558485345806,nan
81,0.35850000000000054,nan,nan,0.5693922101178058,nan,0.02389999999999905,nan,nan,0.05503686290584886,nan,0.0,nan,nan,0.00029513693260616036,nan
82,0.35300000000000054,nan,nan,0.5610338601178066,nan,0.02279999999999905,nan,nan,0.05288538286889338,nan,0.0,nan,nan,0.0002782882803586406,nan
83,0.34750000000000053,nan,nan,0.5526755101178072,nan,0.02169999999999905,nan,nan,0.05073390283193768,nan,0.0,nan,nan,0.0002614396281108988,nan
84,0.3420000000000005,nan,nan,0.5443171601178078,nan,0.02059999999999905,nan,nan,0.04858242279498198,nan,0.0,nan,nan,0.00024459097586315703,nan
85,0.3365000000000005,nan,nan,0.5359588101178084,nan,0.01949999999999905,nan,nan,0.04643094275802628,nan,0.0,nan,nan,0.00022774232361541524,nan
86,0.3310000000000005,nan,nan,0.527600460117809,nan,0.01839999999999905,nan,nan,0.044279462721070584,nan,0.0,nan,nan,0.00021089367136767345,nan
87,0.3255000000000005,nan,nan,0.5192421101178094,nan,0.01729999999999905,nan,nan,0.04212798268411466,nan,0.0,nan,nan,0.00019404501911970962,nan
88,0.3200000000000005,nan,nan,0.5108837601178096,nan,0.01619999999999905,nan,nan,0.03997650264715852,nan,0.0,nan,nan,0.00017719636687152374,nan
89,0.3145000000000005,nan,nan,0.5025254101178097,nan,0.015099999999999048,nan,nan,0.037825022610202375,nan,0.0,nan,nan,0.00016034771462333786,nan
90,0.3090000000000005,nan,nan,0.4941670601178098,nan,0.013999999999999048,nan,nan,0.03567354257324623,nan,0.0,nan,nan,0.00014349906237515198,nan
91,0.3035000000000005,nan,nan,0.4858087101178099,nan,0.012899999999999048,nan,nan,0.03352206253629009,nan,0.0,nan,nan,0.0001266504101269661,nan
92,0.2980000000000005,nan,nan,0.47745036011781,nan,0.011799999999999047,nan,nan,0.03137058249933394,nan,0.0,nan,nan,0.00010980175787878022,nan
93,0.2925000000000005,nan,nan,0.4690920101178101,nan,0.010699999999999047,nan,nan,0.0292191024623778,nan,0.0,nan,nan,0.00010491564872688874,nan
94,0.2870000000000005,nan,nan,0.4607336601178102,nan,0.009599999999999047,nan,nan,0.027067622425421656,nan,0.0,nan,nan,0.00010002953957499727,nan
95,0.28150000000000047,nan,nan,0.4523753101178103,nan,0.008499999999999047,nan,nan,0.024916142388465512,nan,0.0,nan,nan,9.51434304231058e-5,nan
96,0.27600000000000047,nan,nan,0.4440169601178104,nan,0.007399999999999045,nan,nan,0.022764662351509368,nan,0.0,nan,nan,9.025732127121433e-5,nan
97,0.27050000000000046,nan,nan,0.4356586101178105,nan,0.006299999999999044,nan,nan,0.020613182314553224,nan,0.0,nan,nan,8.629957285821721e-5,nan
98,0.26500000000000046,nan,nan,0.4273002601178106,nan,0.005199999999999043,nan,nan,0.01846170227759708,nan,0.0,nan,nan,8.234182444522009e-5,nan
99,0.25950000000000045,nan,nan,0.4189419101178107,nan,0.004099999999999042,nan,nan,0.016310222240640937,nan,0.0,nan,nan,7.838407603222297e-5,nan
100,0.25400000000000045,nan,nan,0.4105835601178108,nan,0.0029999999999990408,nan,nan,0.014158742203684793,nan,0.0,nan,nan,7.442632761922585e-5,nan


==> graphics/data/TC_delta7.csv <==
X,Tc_1,Tc_1_nsh,Tc_1_nopt,Tc_1_apf,Tc_1_nh_apf,Tc_2,Tc_2_nsh,Tc_2_nopt,Tc_2_apf,Tc_2_nh_apf,Tc_3,Tc_3_nsh,Tc_3_nopt,Tc_3_apf,Tc_3_nh_apf
1,0.95,nan,nan,0.95,nan,0.9,nan,nan,0.9,nan,0.75,nan,nan,0.75,nan
2,1.9,nan,nan,1.9,nan,1.8,nan,nan,1.8,nan,1.5,nan,nan,1.5,nan
3,2.795,nan,nan,2.8075,nan,2.645,nan,nan,2.6575,nan,2.195,nan,nan,2.2075,nan
4,3.651,nan,nan,3.686275,nan,3.451,nan,nan,3.486275,nan,2.851,nan,nan,2.886275,nan
5,4.399,nan,nan,4.4814602500000005,nan,4.149,nan,nan,4.23146025,nan,3.399,nan,nan,3.48146025,nan
6,5.144,nan,nan,5.276645500000001,nan,4.844,nan,nan,4.9766455,nan,3.944,nan,nan,4.0766455,nan
7,5.822,nan,nan,5.9535048150000005,nan,5.472,nan,nan,5.603504815,nan,4.422,nan,nan,4.553504815,nan
8,6.4030000000000005,nan,nan,6.532238122475,nan,6.003,nan,nan,6.132238122475,nan,4.803,nan,nan,4.932238122475,nan
9,6.9830000000000005,nan,nan,7.11097142995,nan,6.533,nan,nan,6.66097142995,nan,5.19675,nan,nan,5.32159642995,nan
10,7.484,nan,nan,7.600110241109813,nan,6.984,nan,nan,7.100110241109813,nan,5.5115,nan,nan,5.621360241109812,nan
11,7.982,nan,nan,8.087901205241726,nan,7.432,nan,nan,7.537901205241726,nan,5.82325,nan,nan,5.9197762052417255,nan
12,8.435,nan,nan,8.529979937422427,nan,7.835000000000001,nan,nan,7.929979937422426,nan,6.09,nan,nan,6.172479937422426,nan
13,8.844000000000001,nan,nan,8.92531119004596,nan,8.194,nan,nan,8.27531119004596,nan,6.3225,nan,nan,6.3856174400459595,nan
14,9.248000000000001,nan,nan,9.318415786406376,nan,8.548,nan,nan,8.618415786406375,nan,6.55,nan,nan,6.596528286406376,nan
15,9.519000000000002,nan,nan,9.586343334294975,nan,8.769,nan,nan,8.836343334294973,nan,6.6445,nan,nan,6.682262084294974,nan
16,9.785000000000002,nan,nan,9.848707150095523,nan,8.985,nan,nan,9.048707150095522,nan,6.734,nan,nan,6.762432150095522,nan
17,10.046000000000001,nan,nan,10.107947327738065,nan,9.196,nan,nan,9.257947327738064,nan,6.8454999999999995,nan,nan,6.860376015238065,nan
18,10.303,nan,nan,10.364095103604182,nan,9.403,nan,nan,9.464095103604182,nan,6.952999999999999,nan,nan,6.955227478604182,nan
19,10.56,nan,nan,10.620242879470299,nan,9.610000000000001,nan,nan,9.6702428794703,nan,7.060499999999999,7.060499999999999,nan,7.050078941970299,nan
20,10.749,nan,nan,10.825876272318506,nan,9.749,nan,nan,9.825876272318506,nan,7.1,nan,nan,7.094416022318507,nan
21,10.938,nan,nan,11.031509665166714,nan,9.893500000000001,nan,nan,9.985759665166714,nan,7.14025,nan,nan,7.138753102666715,nan
22,11.127,nan,nan,11.237143058014922,nan,10.038000000000002,nan,nan,10.145643058014922,nan,7.1805,nan,nan,7.183090183014922,nan
23,11.316,nan,nan,11.44277645086313,nan,10.182500000000003,nan,nan,10.30552645086313,nan,7.220750000000001,nan,nan,7.22742726336313,nan
24,11.503,nan,nan,11.645214426300736,nan,10.325000000000003,nan,nan,10.462214426300736,nan,7.259,nan,nan,7.268568926300735,nan
25,11.675,nan,nan,11.82556407888755,nan,10.452500000000002,nan,nan,10.596814078887551,nan,7.299,nan,nan,7.3172037501375495,nan
26,11.816,nan,nan,11.977120024901014,nan,10.549000000000003,nan,nan,10.702620024901014,nan,7.308,nan,nan,7.337044867401012,nan
27,11.957,nan,nan,12.127164301319375,nan,10.645500000000004,nan,nan,10.806914301319376,nan,7.316999999999999,nan,nan,7.355374315069374,7.355374315069374
28,12.071,nan,nan,12.255203707331717,nan,10.715000000000003,nan,nan,10.889203707331717,nan,7.2989999999999995,nan,nan,7.351698892331716,nan
29,12.184999999999999,nan,nan,12.383243113344058,nan,10.784500000000003,nan,nan,10.971493113344058,nan,7.305249999999999,nan,nan,7.372554971475308,nan
30,12.298999999999998,nan,nan,12.5112825193564,nan,10.854000000000003,nan,nan,11.0537825193564,nan,7.311499999999999,nan,nan,7.393411050618901,nan
31,12.412999999999997,nan,nan,12.63932192536874,nan,10.927400000000002,nan,nan,11.138944425368742,nan,7.317749999999998,nan,nan,7.414267129762493,nan
32,12.526999999999996,nan,nan,12.767361331381082,nan,11.000800000000002,nan,nan,11.224106331381083,nan,7.323999999999998,nan,7.323999999999998,7.435123208906085,nan
33,12.627999999999995,nan,nan,12.883828176002622,nan,11.061200000000001,nan,nan,11.297695676002624,nan,7.317499999999998,nan,nan,7.444406726658875,nan
34,12.722999999999995,nan,nan,12.99155551128153,nan,11.1156,nan,nan,11.362545511281533,nan,7.304999999999998,nan,nan,7.4449507350690345,nan
35,12.817999999999996,nan,nan,13.096916936531256,nan,11.17,nan,nan,11.42502943653126,nan,7.292499999999998,nan,nan,7.44312883345001,nan
36,12.887999999999996,nan,nan,13.175866919488529,nan,11.1994,nan,nan,11.46110191948853,nan,7.254999999999998,nan,nan,7.414895489538532,nan
37,12.951999999999996,nan,nan,13.248691778255331,nan,11.222800000000001,nan,nan,11.491049278255332,nan,7.231249999999998,nan,nan,7.402935645515381,nan
38,13.010999999999996,nan,nan,13.315989518377627,nan,11.241200000000001,nan,nan,11.515469518377628,nan,7.202499999999999,nan,nan,7.3854486828477235,nan
39,13.061999999999996,nan,nan,13.373610194939834,nan,11.251600000000002,nan,nan,11.530212694939834,nan,7.165749999999999,nan,nan,7.358284656619976,nan
40,13.112999999999996,nan,nan,13.431230871502041,nan,11.262000000000002,11.262000000000002,11.262000000000002,11.54495587150204,nan,7.129,nan,nan,7.331120630392229,nan
41,13.142749999999996,nan,nan,13.474564394888512,nan,11.259200000000002,nan,nan,11.55164586988851,nan,7.068999999999999,nan,nan,7.287881412745721,nan
42,13.171499999999996,nan,nan,13.517897918274983,nan,11.255400000000002,nan,nan,11.55833586827498,nan,7.007999999999999,nan,nan,7.244642195099212,nan
43,13.200249999999997,nan,nan,13.561231441661453,nan,11.251600000000002,nan,nan,11.56502586666145,nan,6.946999999999999,nan,nan,7.2014029774527035,nan
44,13.228999999999997,nan,nan,13.604564965047924,nan,11.247800000000002,nan,nan,11.57171586504792,nan,6.885999999999999,nan,nan,7.158163759806195,nan
45,13.257749999999998,nan,nan,13.646758381892063,nan,11.244000000000002,nan,nan,11.577265756892059,11.577265756892059,6.836249999999999,nan,nan,7.125212493605159,nan
46,13.278499999999998,nan,nan,13.68084564122023,nan,11.2322,nan,nan,11.574709491220226,nan,6.778499999999998,nan,nan,7.08415506988815,nan
47,13.287249999999997,nan,nan,13.70161403340757,nan,11.208400000000001,nan,nan,11.558834358407566,nan,6.708749999999998,nan,nan,7.029778779030314,nan
48,13.295999999999996,13.295999999999996,13.295999999999996,13.721695991673036,nan,11.184600000000001,nan,nan,11.542272791673032,nan,6.6389999999999985,nan,nan,6.974716054250605,nan
49,13.292749999999996,nan,nan,13.726997311515763,nan,11.148800000000001,nan,nan,11.510930586515759,nan,6.568249999999998,nan,nan,6.916559560937449,nan
50,13.289499999999997,nan,nan,13.732298631358491,nan,11.113000000000001,nan,nan,11.479588381358486,nan,6.497499999999998,nan,nan,6.858403067624293,nan
51,13.286249999999997,nan,nan,13.737599951201219,nan,11.0775,nan,nan,11.448246176201213,nan,6.4267499999999975,nan,nan,6.800246574311137,nan
52,13.282999999999998,nan,nan,13.742901271043946,nan,11.042,nan,nan,11.41690397104394,nan,6.355999999999997,nan,nan,6.742090080997981,nan
53,13.279749999999998,nan,nan,13.748202590886674,13.748202590886674,11.006499999999999,nan,nan,11.385561765886667,nan,6.286499999999997,nan,nan,6.684490251750604,nan
54,13.263499999999999,nan,nan,13.739146304371864,nan,10.957999999999998,nan,nan,11.339861954371857,nan,6.203999999999996,nan,nan,6.61253281614569,nan
55,13.246249999999998,nan,nan,13.72863431610136,nan,10.908499999999998,nan,nan,11.292706441101354,nan,6.120499999999996,nan,nan,6.539119678785083,nan
56,13.228999999999997,nan,nan,13.718122327830855,nan,10.858999999999998,nan,nan,11.24555092783085,nan,6.036999999999996,nan,nan,6.465706541424475,nan
57,13.211749999999997,nan,nan,13.70761033956035,nan,10.809499999999998,nan,nan,11.198395414560347,nan,5.986749999999996,nan,nan,6.423587666181821,nan
58,13.192499999999997,nan,nan,13.694109310351486,nan,10.757999999999997,nan,nan,11.148250860351483,nan,5.934499999999996,nan,nan,6.378479750000808,nan
59,13.170249999999998,nan,nan,13.678030233333287,nan,10.703499999999996,nan,nan,11.095528258333285,nan,5.879249999999996,nan,nan,6.330793786010459,nan
60,13.145999999999997,nan,nan,13.658612584401999,nan,10.646999999999997,nan,nan,11.039467084401997,nan,5.8219999999999965,nan,nan,6.279769250107021,nan
61,13.123699999999998,nan,nan,13.64063118547071,nan,10.597199999999997,nan,nan,10.99523850397071,nan,5.7659999999999965,nan,nan,6.230135647225596,nan
62,13.100399999999997,nan,nan,13.619021474278162,nan,10.546399999999997,nan,nan,10.94738161127816,nan,5.708999999999996,nan,nan,6.17687373208291,nan
63,13.077099999999996,nan,nan,13.597411763085614,nan,10.495599999999996,nan,nan,10.899524718585612,nan,5.651999999999996,nan,nan,6.123611816940224,nan
64,13.053799999999995,nan,nan,13.575802051893065,nan,10.444799999999995,nan,nan,10.851667825893063,nan,5.594999999999995,nan,nan,6.070349901797538,nan
65,13.030499999999995,nan,nan,13.554192340700517,nan,10.393999999999995,nan,nan,10.803810933200515,nan,5.539249999999996,nan,nan,6.017868896194353,nan
66,13.007199999999994,nan,nan,13.532458484313931,nan,10.343199999999994,nan,nan,10.755829895313928,nan,5.483499999999996,nan,nan,5.965263745397132,nan
67,12.981899999999994,nan,nan,13.508995285374406,nan,10.290399999999995,nan,nan,10.706119514874404,nan,5.425749999999995,nan,nan,5.910929252046971,nan
68,12.953599999999994,nan,nan,13.483923797860648,nan,10.234599999999995,nan,nan,10.654800845860645,nan,5.364999999999995,nan,nan,5.854986470122578,nan
69,12.925299999999995,nan,nan,13.458318128784734,nan,10.178799999999995,nan,nan,10.602947995284731,nan,5.305249999999995,nan,nan,5.799282607080134,nan
70,12.894999999999994,nan,nan,13.430524986211791,nan,10.120999999999995,nan,nan,10.548907671211788,nan,5.243499999999995,nan,nan,5.741391270540662,nan
71,12.863699999999994,nan,nan,13.40170633523036,nan,10.071899999999994,nan,nan,10.503654439482856,nan,5.180749999999994,nan,nan,5.6824744255927016,nan
72,12.831399999999995,nan,nan,13.372535282268558,nan,10.021799999999994,nan,nan,10.458048805773554,nan,5.116999999999994,nan,nan,5.62320517866437,nan
73,12.798099999999994,nan,nan,13.34245767521225,nan,9.970699999999994,nan,nan,10.411536617969746,nan,5.052249999999994,nan,nan,5.5630293776415325,nan
74,12.764799999999994,nan,nan,13.312380068155942,nan,9.919599999999994,nan,nan,10.365024430165938,nan,4.987499999999994,nan,nan,5.502853576618695,nan
75,12.729499999999994,nan,nan,13.279234746797693,nan,9.866499999999993,nan,nan,10.315444528060189,nan,4.920749999999994,nan,nan,5.439610061293916,nan
76,12.694199999999995,nan,nan,13.246089425439443,nan,9.813399999999993,nan,nan,10.265864625954439,nan,4.853999999999994,nan,nan,5.3763665459691365,nan
77,12.658899999999996,nan,nan,13.212944104081194,nan,9.760299999999992,nan,nan,10.21628472384869,nan,4.8042499999999935,nan,nan,5.3257516263988345,nan
78,12.623599999999996,nan,nan,13.179798782722944,nan,9.707199999999991,nan,nan,10.16670482174294,nan,4.754499999999993,nan,nan,5.275136706828532,nan
79,12.588299999999997,nan,nan,13.146520527078277,nan,9.65409999999999,nan,nan,10.116991985350772,nan,4.704749999999993,nan,nan,5.2243888529718125,nan
80,12.552999999999997,nan,nan,13.112189431885183,nan,9.60099999999999,nan,nan,10.066226309410178,nan,4.654999999999992,nan,nan,5.172588159566667,nan
81,12.519099999999996,nan,nan,13.080191406834036,nan,9.54399999999999,nan,nan,10.013614216111531,nan,4.601249999999992,nan,nan,5.1189410488034675,nan
82,12.485199999999995,nan,nan,13.048142075595644,nan,9.48699999999999,nan,nan,9.960950816625639,nan,4.547499999999992,nan,nan,5.065242631853024,nan
83,12.450299999999995,nan,nan,13.01456125466801,nan,9.42899999999999,nan,nan,9.906755927450506,nan,4.492749999999992,nan,nan,5.010012725213339,nan
84,12.415399999999995,nan,nan,12.980980433740378,nan,9.37099999999999,nan,nan,9.852561038275374,nan,4.437999999999992,nan,nan,4.954782818573654,nan
85,12.380499999999994,nan,nan,12.947399612812745,nan,9.31299999999999,nan,nan,9.798366149100241,nan,4.383249999999991,nan,nan,4.899552911933969,nan
86,12.345599999999994,nan,nan,12.913818791885113,nan,9.25499999999999,nan,nan,9.744171259925109,nan,4.328499999999991,nan,nan,4.844323005294284,nan
87,12.310699999999994,nan,nan,12.88023797095748,nan,9.19699999999999,nan,nan,9.689976370749976,nan,4.273749999999991,nan,nan,4.789093098654599,nan
88,12.275799999999993,nan,nan,12.846331708470885,nan,9.13899999999999,nan,nan,9.63545604001588,nan,4.2189999999999905,nan,nan,4.733537750455951,nan
89,12.239899999999993,nan,nan,12.811652793483049,nan,9.07999999999999,nan,nan,9.580163056780544,nan,4.163249999999991,nan,nan,4.677209749756062,nan
90,12.203999999999994,nan,nan,12.776860173282529,nan,9.020999999999988,nan,nan,9.524756368332524,nan,4.107499999999991,nan,nan,4.620768043843491,nan
91,12.166099999999993,nan,nan,12.740443558381873,nan,8.967899999999988,nan,nan,9.476685134815886,nan,4.049749999999991,nan,nan,4.562702343230782,nan
92,12.128199999999993,nan,nan,12.70364717138726,nan,8.914799999999987,nan,nan,9.428234129205292,nan,3.9919999999999902,nan,nan,4.504256870524117,nan
93,12.090299999999992,nan,nan,12.666632269372432,nan,8.861699999999987,nan,nan,9.379564608574482,nan,3.93474999999999,nan,nan,4.446391737149886,nan
94,12.052399999999992,nan,nan,12.629328927530919,nan,8.808599999999986,nan,nan,9.330606648116987,nan,3.8774999999999897,nan,nan,4.388238163948971,nan
95,12.014499999999991,nan,nan,12.592013195887759,nan,8.755499999999985,nan,nan,9.281636297857846,nan,3.8202499999999895,nan,nan,4.33007220094641,nan
96,11.97659999999999,nan,nan,12.554067164060353,nan,8.702399999999985,nan,nan,9.232035647414458,nan,3.7629999999999892,nan,nan,4.271275937759602,nan
97,11.93869999999999,nan,nan,12.516121132232946,nan,8.649299999999984,nan,nan,9.18243499697107,nan,3.709499999999989,nan,nan,4.218001755285491,nan
98,11.90079999999999,nan,nan,12.47817510040554,nan,8.596199999999984,nan,nan,9.132834346527682,nan,3.655999999999989,nan,nan,4.164727572811381,nan
99,11.86289999999999,nan,nan,12.440229068578134,nan,8.543099999999983,nan,nan,9.083233696084294,nan,3.602499999999989,nan,nan,4.11145339033727,nan
100,11.824999999999989,nan,nan,12.402261470597365,nan,8.489999999999982,nan,nan,9.033611479487544,nan,3.548999999999989,nan,nan,4.058157641709797,nan


==> graphics/data/comparefiltertype_N_all.csv <==
X,Y_bpf,Y_bpf_MC,Y_apf,Y_apf_MC
25,1.9391533243785688,1.9627518844835863,1.5114659267284247,1.5295899148057543
50,1.8118228118217452,1.8277207409908423,1.4513805386228291,1.4572765318146872
100,1.7168992668838303,1.7246288933406548,1.4197174226971812,1.4179962999819582
200,1.6521426811911544,1.6615809851840888,1.3918395216993606,1.394558845534191
400,1.606626459108949,1.6104290890355486,1.3759052852449483,1.3775317104694378


==> graphics/data/comparefiltertype_N_noTrig.csv <==
X,Y_bpf,Y_bpf_MC,Y_apf,Y_apf_MC
25,1.7426284591648873,1.764076863218976,1.672656556647948,1.6940241879761582
50,1.6859981427252597,1.706084875910632,1.6249338963368558,1.63766661885068
100,1.639295013302135,1.6527373434239496,1.6016445113593558,1.6040527861062521
200,1.6139468794999259,1.6233658427996378,1.5833282239783872,1.584108451427559
400,1.5973632058021145,1.5999611298646559,1.5714826100822505,1.575056112103655


==> graphics/data/comparefiltertype_N_trig.csv <==
X,Y_bpf,Y_bpf_MC,Y_apf,Y_apf_MC
25,2.63146487381049,2.665717173755483,0.9742243980170995,0.9780917254842414
50,2.2373309035583624,2.2413370328753226,0.8908014257038364,0.8677070073007391
100,1.9700433842527851,1.9584230915485497,0.8308631703060865,0.8227283768377036
200,1.7753050968291042,1.7850965721141203,0.7857850934738513,0.7920198712817683
400,1.6364453989873256,1.643985023202832,0.7511527993359186,0.7490991172154895


==> graphics/data/comparefiltertype_all.csv <==
X_bpf,X_bpf_MC,X_apf,X_apf_MC,Y_bpf,Y_bpf_MC,Y_apf,Y_apf_MC
1.0,1.0,1.0,1.0,1.2170528221607988,1.2151361526944013,0.7747806917239619,0.7723903987317046
0.97792,0.97697,0.97632,0.97715,1.2155430801698164,1.221370494111651,0.7696317361949963,0.8028156746368126
0.95411,0.95418,0.95453,0.95454,1.2126957740028337,1.2502834173920208,0.7678931530424455,0.7979062872741931
0.9313,0.93091,0.93098,0.93017,1.2214004384407926,1.2352318326634675,0.7681553022434902,0.7957094671416983
0.90889,0.90912,0.90903,0.90915,1.2172433471779893,1.231938525767804,0.7752290924926025,0.7986932976315302
0.88617,0.8852,0.88507,0.88732,1.214470876038921,1.2314313300802677,0.7777619412569353,0.8059186807218803
0.86318,0.86552,0.86523,0.86497,1.2181288484455652,1.24980618425945,0.7869255548670562,0.7988215551366106
0.8421,0.8424,0.84259,0.84241,1.210635192479471,1.2399236738531016,0.776820393104902,0.7946173537864397
0.82132,0.82248,0.82336,0.82177,1.2175917181682891,1.2400270982257984,0.7804655356439779,0.8038766614021763
0.80096,0.79936,0.80172,0.80097,1.2140516183898649,1.2431916391434197,0.7804363043944849,0.8011956053388345
0.78108,0.78227,0.78227,0.78227,1.2228542364415005,1.2435154614211266,0.7794889593699703,0.7985739415060261
0.76195,0.76157,0.76206,0.76163,1.2219276234153575,1.2415320592436307,0.7863986693506547,0.8016930484683857
0.74312,0.74349,0.74262,0.74366,1.2292156422098186,1.2596902243772767,0.7896187197669958,0.8044704098641905
0.7246,0.7258,0.72649,0.72764,1.2248660141321497,1.2514209656710722,0.7906245636695133,0.80885899664897
0.70858,0.70962,0.70684,0.70947,1.2305005036442578,1.2670911034421066,0.7954208370216194,0.8142258107717474
0.692,0.69123,0.69168,0.69063,1.2368092804368962,1.25615697703067,0.8006523810825268,0.8190934447943654
0.67448,0.6749,0.67599,0.67502,1.2457374425464365,1.2636323518759538,0.8111257156589967,0.8152109638727851
0.66004,0.65956,0.66011,0.66081,1.2611284593755787,1.2667189891890362,0.8131187181198775,0.8262605168936513
0.64287,0.64466,0.64397,0.64344,1.2583468011192844,1.2825675054189323,0.82252117122773,0.8376238416384079
0.63043,0.6293,0.63185,0.63345,1.267991051164408,1.2717408029136732,0.8299516413182543,0.8380552346023139
0.61611,0.61804,0.61818,0.61696,1.2601609069146205,1.2819192686806895,0.8337848440874677,0.8456539186671662
0.60306,0.60458,0.60696,0.60429,1.2770840696838628,1.2850580978414863,0.8513588173174925,0.8555717769253598
0.59086,0.59188,0.59307,0.59366,1.2852184586820816,1.2918690428351973,0.852174625896076,0.8618819828786959
0.58023,0.58122,0.58142,0.58277,1.2959225761832864,1.3013590910285364,0.8626505269502314,0.8679985524433432
0.5688,0.56792,0.57164,0.56958,1.2893060728480135,1.3152836904897585,0.8745751508679724,0.8794796454888676
0.55689,0.56111,0.55862,0.55938,1.29341597409859,1.3166091743129495,0.8707766775484009,0.8866104871835969
0.55035,0.54917,0.54879,0.54796,1.3102448860954072,1.3328078756959472,0.8827205364287928,0.889361320193248
0.53752,0.53732,0.539,0.5397,1.3239531022373823,1.327696098301815,0.8988081247473685,0.9023682611005862
0.5304,0.52896,0.5286,0.52952,1.3277400359615474,1.340506305396427,0.8961001772391569,0.9200971451430211
0.52046,0.52144,0.52093,0.52085,1.3333938866966146,1.3499360428306957,0.9136861915068027,0.9155255692855524
0.51087,0.51173,0.51201,0.51249,1.3463878154878641,1.3597673514814992,0.9240924641624988,0.9359421544293481
0.50202,0.50565,0.50339,0.5054,1.3558313801033404,1.3584938623715141,0.9318915748905623,0.9354761051519598
0.49374,0.49411,0.49575,0.49632,1.3555878267551493,1.3732853202297397,0.9425229201940851,0.941138771212692
0.48692,0.4882,0.48898,0.48811,1.3717778698408674,1.3855546086602057,0.9604101152756879,0.9592740872956416
0.48224,0.48131,0.47995,0.48176,1.3703376208277962,1.3846532659317303,0.958097576776712,0.9645001898661276
0.47747,0.4748,0.47349,0.47515,1.3862737841229076,1.3934619925825684,0.9659852373996802,0.9755237906046533
0.46578,0.4686,0.46665,0.46787,1.3853541019505629,1.4053877538837065,0.9764246520863407,0.9744124255662294
0.45991,0.46269,0.46146,0.46087,1.3978352397398557,1.4175511009607444,0.9934361460246972,0.9914107870575197
0.45376,0.45632,0.45484,0.45534,1.4023753198764073,1.4113583457054522,0.9999038456510434,1.0019724546764033
0.44894,0.44923,0.45011,0.44824,1.4077026846733554,1.4185675303080247,1.0102345586812707,1.0007332233445467
0.44029,0.44608,0.44426,0.44206,1.4108421153630906,1.4230306325142532,1.0136978871788849,1.0204897103339394
0.43739,0.43872,0.438,0.43813,1.4216088640797637,1.4356492512963976,1.0217576382406746,1.026609852776069
0.43249,0.43324,0.42845,0.43115,1.4366862520389785,1.435232248416303,1.030680175756234,1.0356124344261455
0.42712,0.4273,0.42699,0.42614,1.445854628930199,1.4562319108774389,1.0400973406573821,1.0408820646387713
0.42359,0.42165,0.42178,0.42228,1.450123367542974,1.4600968970748476,1.0481838626907112,1.0530694291533393
0.41641,0.41464,0.41577,0.41348,1.4600525028776836,1.4630793847911145,1.0553332202325878,1.0611358577180052
0.4097,0.40982,0.40917,0.41032,1.4584393996849583,1.467748678470019,1.0617978971232347,1.0703534253471738
0.40707,0.40806,0.40705,0.40513,1.4705655591134439,1.4809805846102113,1.0760969200125994,1.07862460690514
0.40369,0.40261,0.40015,0.40146,1.474994137958472,1.4921202728832605,1.0865997810937145,1.0811359608396347
0.39657,0.39783,0.39377,0.39575,1.4842781387570558,1.4881693535890506,1.089075210585955,1.096640693162825
0.39372,0.39295,0.39153,0.39401,1.4917187105788567,1.5031145129662236,1.0970378538128311,1.1014396708239806
0.38872,0.38809,0.38816,0.38613,1.4973466752237714,1.5000120827487757,1.1055575429964226,1.1125824254894274
0.38247,0.38274,0.37936,0.38276,1.501771560861216,1.5022269237472206,1.118822678578224,1.1165126732891284
0.3783,0.37973,0.37676,0.37828,1.5011088928971315,1.5161687467644394,1.121569045734114,1.1307422578407271
0.37529,0.37579,0.37186,0.3733,1.5080243638298223,1.524214154168948,1.1327464314532725,1.1395261844047846
0.37267,0.371,0.36757,0.36935,1.5306618247580652,1.5329412723674039,1.1383401606246,1.1459879731368319
0.3691,0.36654,0.36571,0.36817,1.5276393230568615,1.532467607960136,1.1452779749828554,1.1559227891545731
0.36313,0.36376,0.3612,0.36183,1.5343137040594423,1.539023428279691,1.1486661837385617,1.159445856989263
0.35889,0.35933,0.35633,0.35851,1.538115234918798,1.5381725318405646,1.1635230720432175,1.1640850097033941
0.35294,0.35561,0.35376,0.35291,1.536875558165364,1.5505505682341323,1.1682205342112633,1.1752524764354104
0.35198,0.34979,0.34843,0.34956,1.5411685587631028,1.5574854517246812,1.1802807514833702,1.1809272776810313
0.34723,0.34798,0.34426,0.34433,1.5489934450306995,1.5622220411908034,1.180683659284811,1.1891055384744067
0.34524,0.34263,0.34372,0.34367,1.5596565413157184,1.5576259573079472,1.1878934252367033,1.194187563630189
0.34007,0.34358,0.34091,0.33944,1.5648690216693402,1.5743816188023176,1.1953016423758893,1.2003047729287262
0.33693,0.33684,0.3342,0.33331,1.574742735340085,1.5692188665113378,1.2054709125597434,1.209108077003377
0.33357,0.33309,0.32937,0.3331,1.5836857917175757,1.5847560895404451,1.2120953248201576,1.218210351653202
0.32983,0.33244,0.32791,0.32953,1.5754571902993892,1.5931579111096705,1.220849306057355,1.2222405525284115
0.32623,0.3258,0.32597,0.32736,1.5815471804602979,1.59438178102472,1.2280624514591916,1.2318154122347336
0.32362,0.32457,0.31984,0.32275,1.5876554214954128,1.593309709276061,1.2372367941884659,1.2380121546629816
0.32166,0.31905,0.31938,0.31904,1.5943002279760872,1.6013247511159234,1.2423404305544736,1.2449213917537618
0.31466,0.31952,0.31515,0.3143,1.594253323353973,1.5996995360560708,1.2524187720024869,1.247834221857347
0.31496,0.31568,0.3128,0.31398,1.600916890858344,1.6185821193476913,1.247188352553584,1.253303319806263
0.31188,0.31195,0.3088,0.30905,1.616770676397305,1.6236060129339753,1.2545934757258614,1.2556112589342427
0.30816,0.3079,0.30353,0.30946,1.6198644163598699,1.6170292387320973,1.2664497826791457,1.272396987765375
0.30603,0.30465,0.30246,0.30487,1.6176865012004724,1.6312458745194995,1.2729175886667699,1.2770786480395193
0.30082,0.30394,0.30124,0.30064,1.623416497718547,1.627089400841976,1.274475759287022,1.2833816002024991
0.29825,0.30063,0.29931,0.29419,1.6296131776743574,1.6351155918852387,1.280029046051823,1.295574949310679
0.2966,0.29431,0.29168,0.2927,1.6328226067529517,1.6426696695116063,1.2922716799586091,1.2980522304454047
0.29412,0.29299,0.29323,0.28989,1.6335502836625375,1.6421209295527897,1.2999692630671653,1.3051699803557553
0.29037,0.2908,0.28715,0.29012,1.6420692478483734,1.6378636078717357,1.299024927352626,1.3122674870665703
0.28699,0.28827,0.28723,0.28661,1.642332121420858,1.6582429996079784,1.3098901640252194,1.3145346175521573
0.28491,0.28662,0.2856,0.28455,1.6510600497689534,1.6629257907319452,1.314338677622676,1.3179980138784384
0.28238,0.27943,0.27856,0.28025,1.642818752220225,1.6601732115077232,1.3198510864025805,1.3229182356952471
0.27973,0.27874,0.27577,0.27639,1.660428618168384,1.653628243382413,1.324352922717458,1.3329806569389615
0.27485,0.27828,0.27386,0.27487,1.6634551427476747,1.667366302151304,1.338339255127461,1.3376418627614162
0.27452,0.27464,0.27195,0.27154,1.6740249463135544,1.671989849773299,1.3362475789910313,1.34141667914728
0.27237,0.27034,0.26703,0.26686,1.6658470420255806,1.690673552468222,1.344700087809241,1.3477145778549982
0.27053,0.27287,0.26474,0.26826,1.678468622226116,1.6851150141530367,1.3543343241128087,1.3535554921218547
0.2656,0.26681,0.2666,0.26592,1.6734319257353465,1.6857966310429957,1.3522870330209384,1.3580551085108068
0.26498,0.26364,0.26315,0.26244,1.6854255733158874,1.6945367396878959,1.3620376389466688,1.3687848272884156
0.26537,0.26158,0.26103,0.25844,1.6887401291991535,1.6988989872660143,1.3696572928151456,1.3732461789192614
0.25977,0.2602,0.25726,0.259,1.6949470151320143,1.7061989399492246,1.3750690419017415,1.373433012380464
0.25791,0.25861,0.25331,0.2532,1.693385044612883,1.701843800113096,1.3750117138642493,1.3841165673246303
0.25528,0.25502,0.25445,0.2519,1.7003722568410642,1.7168771305316453,1.3818403086141933,1.3925614669295978
0.25234,0.25344,0.24995,0.24997,1.6977311649316291,1.704689972416744,1.3893900560427892,1.3934991169337851
0.24955,0.25138,0.24972,0.25079,1.70473737341173,1.7114749942196403,1.3932339359200114,1.3962590950961264
0.24789,0.24544,0.24767,0.24504,1.7159503109380307,1.7093879509331387,1.4015274971759402,1.4064098437591745
0.24606,0.2452,0.24383,0.2432,1.7090817665128128,1.7159158232192189,1.404662277287973,1.413495593437749
0.24503,0.24565,0.24301,0.24302,1.726087186504946,1.7204704552363226,1.4090106979156376,1.4121174718194909
0.24255,0.24263,0.23753000000000002,0.24029,1.7168992668838303,1.7246288933406548,1.4197174226971812,1.4179962999819582
0.23444,0.2359,0.23049,0.23421,1.7406201560096233,1.7459300861239928,1.4315903831162227,1.4390367441908476
0.22558,0.22931,0.22356,0.2226,1.7430736781134182,1.7494568289283001,1.4627067470842487,1.4595527259112793
0.2168,0.21821,0.21562,0.21802,1.7526323590750914,1.7584862894240998,1.467356555889012,1.469757468184949
0.21421,0.21449,0.21178,0.21122,1.7706643331977774,1.7740836354857172,1.4914733793326616,1.4951837587117813
0.20677,0.20476,0.20308,0.20602,1.7858527447448853,1.7860404044124771,1.5039320662953006,1.5167099717003856
0.20193,0.20195,0.19807,0.19904,1.7939722953532442,1.7965435111190413,1.512392459194633,1.5262865501811678
0.1932,0.19704,0.19193,0.19178,1.8007578593804163,1.80953396559306,1.5409490811088793,1.5441371230070626
0.18906,0.19028,0.18596,0.18717,1.8068084745847435,1.8156605723746087,1.551421647183404,1.5570749372951183
0.18462,0.18302,0.1784,0.18043,1.8266996537378433,1.822209135296807,1.5675346966085217,1.574208987473459
0.17721,0.17979,0.17512,0.17693,1.8231064859269888,1.8316106306258555,1.5812891462950067,1.583328986324167
0.17395,0.17466,0.17198,0.17091,1.840925865397936,1.851388526453657,1.5932235984026093,1.602687470426436
0.16736,0.17023,0.16592,0.16759,1.8377718546634065,1.8580474394177156,1.605622989047275,1.625331356578172
0.16612,0.16578,0.16057,0.16216,1.8511120354518011,1.8661228772997047,1.6147115580976876,1.6245624221922128
0.1601,0.16244,0.15808,0.15955,1.8628366910753427,1.8777706440201465,1.6345282626305724,1.636097256182436
0.15724,0.15701,0.15182,0.15309,1.8721836924684891,1.8795195007619383,1.6488878267533984,1.6576240670538938
0.15019,0.1537,0.14781,0.15065,1.8736816557509315,1.8912709018944895,1.6594555941995865,1.6700099436741567
0.14819,0.14771,0.14432,0.14569,1.8791553137429637,1.9003791451877177,1.6804730782534316,1.6816085915142194
0.14456,0.14463,0.14072,0.14139,1.8997225051271605,1.9005763247313383,1.6933462395344985,1.687979661821267
0.14237,0.14159,0.13847,0.13694,1.9102580962162565,1.9150004966940233,1.7061484704913883,1.7025837868960025
0.13507,0.13656,0.13423,0.13391,1.9101268210818203,1.910455270866929,1.720207157456597,1.7228683690928914
0.13428,0.13525,0.12987,0.13141,1.9187491693789063,1.9213886338978166,1.7276618654586418,1.7326133834567055
0.13084,0.13195,0.12596,0.12768,1.922380012036063,1.9339196074898357,1.7407322663382148,1.7520976447034644
0.12711,0.12699,0.12504,0.12547,1.9361108826308664,1.945054337247446,1.7529019511002755,1.747899591786596
0.12142,0.12145,0.12007,0.12243,1.9444220785023423,1.950209260659238,1.7663805468138436,1.7701133818754
0.11891,0.12131,0.11618,0.11728,1.9486419426190225,1.9588491203146223,1.7858664878329635,1.7888878394184926
0.11464,0.11595,0.11376,0.11583,1.9611066690697965,1.9605134242910862,1.7925028578316908,1.8052327921097626
0.11319,0.11331,0.11028,0.11085,1.9694438135236474,1.9808583657085779,1.8022365300299628,1.80732643673469
0.11109,0.10888,0.10804,0.10709,1.9838034563353506,1.985983465118994,1.8248832449992196,1.816313138560826
0.1079,0.10839,0.10463,0.10495,1.9883701280768844,2.001360158121956,1.8348812529999525,1.8377984700493821
0.10425,0.10595,0.10211,0.10519,2.0006774405903793,2.004264605080588,1.848019153344584,1.8526491567144068
0.10305,0.10456,0.10142,0.10145,2.009341819215163,2.0226345892124638,1.8654768602613188,1.863383173241493
0.10092,0.10123,0.09951,0.09957,2.01358920967889,2.0159885814178438,1.8694205522362342,1.878180645994807
0.09861,0.09811,0.09692,0.09417,2.0186700487868876,2.0324811156241074,1.8907379728183065,1.8969472053619747
0.09293,0.09448,0.09449,0.09327,2.037134861702493,2.0351996878762795,1.9015548550581218,1.9055327533671094
0.09283,0.09336,0.09077,0.09013,2.0469016244067055,2.060231149113716,1.90999967813427,1.9148809328805283
0.0903,0.09193,0.08847,0.09063,2.054191409175204,2.0550464515317337,1.9302532807149613,1.933089278161641
0.09025,0.09016,0.08725,0.08798,2.0661457555675704,2.0679941340982455,1.9468902213545105,1.9522132412915079
0.08841,0.0876,0.08522,0.08512,2.07803330964965,2.080939959200938,1.9567356277105892,1.957614654122134
0.085,0.08418,0.08522,0.084,2.083759450279766,2.091183151780123,1.965014150421987,1.9721972385832547
0.08312,0.08176,0.08036,0.08391,2.0961177914793785,2.0931964347764356,1.982593040350966,1.9872439580184695
0.08037,0.08092,0.0787,0.07956,2.1138059904922026,2.106619852639782,1.9982206147522972,1.9949987773180586
0.07909,0.08122,0.07763,0.07562,2.1127251780156575,2.116384127255419,2.018182983533665,2.019470871094059
0.07781,0.07504,0.07533,0.07476,2.1167261553015444,2.118879821290574,2.0238059467990785,2.0321740223678826
0.07606,0.07533,0.07382,0.07408,2.143247754491196,2.143071646198068,2.0380549959511973,2.0452593697316073
0.07339,0.074,0.07104,0.07266,2.152333070491023,2.1512414144316265,2.056442940459108,2.0576939850390232
0.07106,0.07191,0.07054,0.07089,2.162739007852506,2.162991731199631,2.0694802817703595,2.075208606446603
0.07064,0.06934,0.06867,0.06801,2.1717464361714796,2.169019851274202,2.084735809088979,2.090503913524479
0.06607,0.0676,0.06572,0.06645,2.173273527314342,2.1819114203441283,2.093170798575801,2.097262596995249
0.06658,0.06501,0.06351,0.0648,2.1882864584054245,2.1812928117506254,2.1052655079047766,2.1047094813614464
0.06458,0.06416,0.06319,0.06234,2.191762586481376,2.2010109867851373,2.120540736922952,2.125518238126367
0.06216,0.06253,0.06038,0.06221,2.2042363679904606,2.2154901956555744,2.139557310645836,2.1376163669073027
0.06016,0.05956,0.05996,0.06108,2.215822713632509,2.225832348835849,2.142587469394115,2.154110331047196
0.05722,0.05971,0.05815,0.05814,2.2223821326279674,2.2350154885328446,2.161929020053824,2.166579686974606
0.05631,0.05687,0.056,0.0554,2.23153988364372,2.2450818135454695,2.165175639596088,2.181035421976463
0.05482,0.05428,0.05346,0.05471,2.244611534083202,2.250777717779273,2.1953543295268045,2.183719836189855
0.0507,0.0536,0.05357,0.05273,2.255612658841979,2.2579555592901857,2.1938791502175214,2.1953162344097135
0.05244,0.05245,0.05094,0.05062,2.265099362478059,2.2800380990303712,2.2120662789264713,2.2082920769433856
0.04975,0.05044,0.0495,0.04956,2.2739008286130105,2.288105038356975,2.220098341506774,2.224475930897823
0.04822,0.04896,0.04673,0.04881,2.285791206810799,2.294997362135596,2.2282447257823508,2.231322281779438
0.0472,0.04774,0.04597,0.04597,2.280859454807309,2.3037072866425343,2.2409577933831017,2.2436405022363335
0.04642,0.04448,0.04396,0.04555,2.3007770537841576,2.3099959072780982,2.2507238832796426,2.2635059976766327
0.04273,0.04461,0.04368,0.0432,2.316844066395668,2.314966394201197,2.264674250235201,2.273024509036081
0.0428,0.04282,0.0419,0.04181,2.31830672609456,2.328806735195967,2.2794485735123766,2.280007977104487
0.04157,0.04057,0.04019,0.04066,2.3367181614439048,2.3400983867461553,2.2900516209422834,2.3042402928042995
0.04044,0.03937,0.03778,0.03808,2.345863297629092,2.346715226207482,2.2955861143303156,2.3047881441124622
0.03786,0.03812,0.03728,0.03853,2.346522555643457,2.3551882671734146,2.316809161507423,2.3180553151499104
0.03607,0.03544,0.03468,0.03688,2.35530756847064,2.364129657951582,2.3217154948860097,2.3203274015096707
0.0346,0.03497,0.03433,0.03594,2.36348869514588,2.378348064834848,2.330540589117506,2.343676169423166
0.03328,0.03441,0.03321,0.0331,2.380337963171964,2.3893319234525134,2.339910303705763,2.3591825431087625
0.03235,0.0321,0.03133,0.03096,2.394203024747487,2.3950473959479344,2.3706523657045255,2.366798283270965
0.03045,0.03183,0.03087,0.03035,2.392440201303229,2.4112440587539745,2.3671247563493125,2.369546757122469
0.02919,0.02876,0.02839,0.0298,2.4107567241711783,2.4191985344164,2.3813589668923036,2.3936843108971795
0.02753,0.02862,0.02715,0.02726,2.422246895276544,2.4339633309735587,2.3965580561415636,2.394254495247777
0.02636,0.02657,0.02658,0.02566,2.434133953592188,2.4223471322242722,2.402978498984469,2.39817692457195
0.02505,0.02533,0.02534,0.02439,2.4411443989578556,2.448438909584611,2.416343439649696,2.4137413207782004
0.02409,0.02346,0.02304,0.02332,2.441124121346439,2.455513197221443,2.420597041816833,2.4300517111353144
0.02264,0.0223,0.02271,0.02256,2.450650883487463,2.4537965529387677,2.4290330098748663,2.432407391988425
0.02066,0.02092,0.02193,0.0213,2.4562059102404556,2.471406236957291,2.4383166236505907,2.446430393394303
0.02052,0.01969,0.02091,0.0201,2.4574123474107537,2.4708348408724206,2.4398115795613666,2.4575166706750795
0.01964,0.0191,0.01929,0.01877,2.474804588357368,2.473122838823404,2.4644361092404647,2.443731730560563
0.01832,0.01877,0.01819,0.01879,2.4684319605514076,2.4935974491568063,2.4655288518166767,2.4793467349768363
0.01659,0.01708,0.01741,0.01722,2.4805451678921133,2.4986156166971276,2.4787351413907825,2.491468807916564
0.01614,0.01676,0.01675,0.01664,2.4779474575614127,2.4930723217599096,2.483614496562544,2.4839907685055502
0.01571,0.01515,0.01613,0.01591,2.4891696898610642,2.502101781534946,2.477230428932795,2.4923473729447396
0.01468,0.01493,0.01508,0.01462,2.4983246110141835,2.498316393203082,2.487523449021159,2.4916090204553862
0.01379,0.01406,0.01413,0.01443,2.5070192911182967,2.509917275183245,2.484548370691798,2.5150752826454434
0.01359,0.01374,0.01384,0.01407,2.5089513617927253,2.502702015734411,2.4915827061435167,2.5041515157547565
0.01321,0.01296,0.01334,0.0134,2.5149293507383965,2.512825700485907,2.513710813487804,2.5158471247649743
0.0123,0.01214,0.01165,0.01267,2.5231928978330513,2.511703745103773,2.4948069613862507,2.510597248282772
0.01165,0.012,0.01115,0.01217,2.5239082139978666,2.528597608706717,2.5111355863329345,2.519589885899537
0.01118,0.01211,0.01167,0.01179,2.534580492872558,2.5252845841104246,2.5053221667676633,2.51749464908541
0.01087,0.01075,0.01109,0.01143,2.5248357904291425,2.5343757239460443,2.5234625566717863,2.531424550660984
0.01034,0.01094,0.01067,0.01033,2.5381308475509714,2.5349926919820827,2.523050891446554,2.5257748726092553
0.00978,0.00969,0.01022,0.01002,2.5286686706726136,2.5384445520201115,2.529466464924201,2.530687842160595
0.00985,0.00941,0.0093,0.00949,2.5444893679375107,2.538981382468432,2.535066801056131,2.5379420903723027
0.00894,0.00941,0.00903,0.00942,2.5412403924410607,2.5502276826319417,2.545686048351772,2.5472027694530954
0.00859,0.00874,0.00882,0.00892,2.547851907053438,2.5462430446877224,2.548631030648531,2.548139697056229
0.0083,0.00859,0.00863,0.00895,2.5489520895477207,2.5485274477434046,2.54574869935457,2.5598054710397347
0.00853,0.008,0.00763,0.00835,2.5451674029509075,2.550563903997917,2.5441223017917713,2.5492933110075673


==> graphics/data/comparefiltertype_noTrig.csv <==
X_bpf,X_bpf_MC,X_apf,X_apf_MC,Y_bpf,Y_bpf_MC,Y_apf,Y_apf_MC
1.0,1.0,1.0,1.0,NaN,NaN,NaN,NaN
0.97792,0.97697,0.97632,0.97715,1.1691026708478571,1.7258879917743726,0.9839648801444886,2.037209985985281
0.95411,0.95418,0.95453,0.95454,1.1122719294866348,1.440393257274374,1.0045211895603012,1.478725579162605
0.9313,0.93091,0.93098,0.93017,1.1374394914049268,1.3513485675108727,1.0127429018404388,1.3290609790909227
0.90889,0.90912,0.90903,0.90915,1.1295955419850925,1.2842764166595952,1.0254254643228793,1.2378551357796235
0.88617,0.8852,0.88507,0.88732,1.1504194062809852,1.2890247656267464,1.038516088385372,1.213988159830602
0.86318,0.86552,0.86523,0.86497,1.1415593237048707,1.2562242240560761,1.0434410605313817,1.1744329368244644
0.8421,0.8424,0.84259,0.84241,1.1365906456469215,1.2431884803130782,1.0303740642993864,1.1419765891063467
0.82132,0.82248,0.82336,0.82177,1.1406732788211165,1.2205783701338584,1.045298685627714,1.1541600228421667
0.80096,0.79936,0.80172,0.80097,1.139209832841296,1.2171551268363956,1.0461639857562552,1.143192253082442
0.78108,0.78227,0.78227,0.78227,1.1488887957922727,1.2000825897991527,1.0526129305704224,1.1263351187307327
0.76195,0.76157,0.76206,0.76163,1.1461714963739578,1.1996518289213038,1.050243112202943,1.118625423669613
0.74312,0.74349,0.74262,0.74366,1.14753084733208,1.2224503184707964,1.0649581212322954,1.1211060602973208
0.7246,0.7258,0.72649,0.72764,1.154202217804377,1.2044901566654267,1.071268586507173,1.1203756922334849
0.70858,0.70962,0.70684,0.70947,1.164044371075921,1.2206369468618354,1.077895435688939,1.1199835575718111
0.692,0.69123,0.69168,0.69063,1.1767250269051954,1.20795633187954,1.077984570231666,1.1200074541865883
0.67448,0.6749,0.67599,0.67502,1.18466421103132,1.2330321393071184,1.1001117192360796,1.1201234437344711
0.66004,0.65956,0.66011,0.66081,1.1959927619416575,1.2207205779575945,1.1010627257090917,1.1258376192126025
0.64287,0.64466,0.64397,0.64344,1.199288807739136,1.2329495615340027,1.1163527105372468,1.1384658690865546
0.63043,0.6293,0.63185,0.63345,1.2084648807059246,1.218839401659599,1.109003158277563,1.1461067153262194
0.61611,0.61804,0.61818,0.61696,1.2107869647688942,1.240813124605694,1.1194088283795274,1.1468712671783516
0.60306,0.60458,0.60696,0.60429,1.2170703296691285,1.2345558683205926,1.1346954526062136,1.150676018531094
0.59086,0.59188,0.59307,0.59366,1.2255646863820033,1.2573551815127058,1.144271674997204,1.1639942960500744
0.58023,0.58122,0.58142,0.58277,1.2367016581122625,1.2526583344948232,1.1547623025295766,1.172678025478408
0.5688,0.56792,0.57164,0.56958,1.240297622390111,1.2671215358776493,1.1664983775644853,1.1746311884579883
0.55689,0.56111,0.55862,0.55938,1.2395669570887746,1.26662424067315,1.1749808622800606,1.1865495728069761
0.55035,0.54917,0.54879,0.54796,1.255395830430533,1.2792247814119335,1.1822970427097614,1.1896223992792387
0.53752,0.53732,0.539,0.5397,1.2617646201923698,1.277915867965913,1.1874382972710835,1.19163351553243
0.5304,0.52896,0.5286,0.52952,1.2723409073601033,1.298561313458114,1.186857957678798,1.223084911526247
0.52046,0.52144,0.52093,0.52085,1.2801659303196868,1.3026330583592756,1.2020139871215092,1.2223813387791116
0.51087,0.51173,0.51201,0.51249,1.2911234671631524,1.3156016535692348,1.2135015407331964,1.2270768923180724
0.50202,0.50565,0.50339,0.5054,1.296122146563077,1.3174192785036032,1.2214273136422744,1.226707553098808
0.49374,0.49411,0.49575,0.49632,1.3048331419045809,1.3175345098362672,1.23403210196771,1.2407808204015098
0.48692,0.4882,0.48898,0.48811,1.3173816654455646,1.3309770807645782,1.24126533715665,1.2530425021913179
0.48224,0.48131,0.47995,0.48176,1.311718519869893,1.3365919611921722,1.2500958567933995,1.2527131306506727
0.47747,0.4748,0.47349,0.47515,1.3222882440412147,1.3408275871041313,1.26287754924402,1.263600747259514
0.46578,0.4686,0.46665,0.46787,1.329513120930936,1.3583888092445724,1.2617826605341134,1.2719264479157448
0.45991,0.46269,0.46146,0.46087,1.3367980825752426,1.3592947522712848,1.2779150364272347,1.2806582974925158
0.45376,0.45632,0.45484,0.45534,1.3447368254339116,1.363158973962611,1.2825955437757586,1.2857971229640761
0.44894,0.44923,0.45011,0.44824,1.3522116861761082,1.3680257812004253,1.2895591168408294,1.2846310199010074
0.44029,0.44608,0.44426,0.44206,1.35418836010175,1.3746836148911372,1.2963468523080397,1.3021261659757155
0.43739,0.43872,0.438,0.43813,1.362045013649898,1.3870701829023449,1.3055034081804298,1.3064883845959383
0.43249,0.43324,0.42845,0.43115,1.3714971099413846,1.383175797954013,1.3065873410090314,1.3123983785961826
0.42712,0.4273,0.42699,0.42614,1.3771320753597507,1.3921908155523928,1.3167184907443001,1.3240495668210335
0.42359,0.42165,0.42178,0.42228,1.387478821909026,1.4025309283020388,1.3189443530901865,1.3322746977068494
0.41641,0.41464,0.41577,0.41348,1.3962916901402904,1.404613802467225,1.331714980508141,1.335128171506568
0.4097,0.40982,0.40917,0.41032,1.3969590152041618,1.4106798761440817,1.337733592507604,1.345879814923235
0.40707,0.40806,0.40705,0.40513,1.4027277674721816,1.4174385058508518,1.3519258666108358,1.3479988287315365
0.40369,0.40261,0.40015,0.40146,1.4152388826763296,1.4252036839967726,1.3531913412697352,1.3499939887144803
0.39657,0.39783,0.39377,0.39575,1.4180052562714935,1.4377497570812183,1.3593934569424893,1.3655815710832653
0.39372,0.39295,0.39153,0.39401,1.4247127097601395,1.4480514143986505,1.3653035567314606,1.372196207295239
0.38872,0.38809,0.38816,0.38613,1.4339544672735234,1.44042855418966,1.3669876802963257,1.3763444601381294
0.38247,0.38274,0.37936,0.38276,1.4277656369524998,1.438430011158277,1.377668996040555,1.3846464501039268
0.3783,0.37973,0.37676,0.37828,1.433122613334725,1.4498745794025176,1.3833862072255738,1.392772250341135
0.37529,0.37579,0.37186,0.3733,1.4450536401406087,1.4626127697749896,1.3853975740878959,1.3991925384164927
0.37267,0.371,0.36757,0.36935,1.4550726980888486,1.4672977604063002,1.3985948914816826,1.402677085349492
0.3691,0.36654,0.36571,0.36817,1.4579308394242683,1.4685733579926352,1.3979988752367865,1.4043894847272578
0.36313,0.36376,0.3612,0.36183,1.4615558710606669,1.478719543329563,1.402501551113247,1.4143892588958469
0.35889,0.35933,0.35633,0.35851,1.465517553303984,1.4693883989676944,1.4123976601266903,1.417382464678747
0.35294,0.35561,0.35376,0.35291,1.470946769456639,1.4900101677833189,1.4199245191246308,1.4231776834409569
0.35198,0.34979,0.34843,0.34956,1.4719809161219195,1.4839330072070251,1.4261083797095506,1.4304679348684008
0.34723,0.34798,0.34426,0.34433,1.4849226655391115,1.4966667928560717,1.4281479671126864,1.4365412153815917
0.34524,0.34263,0.34372,0.34367,1.4866544433238462,1.4877528688510497,1.4309385736457507,1.4365567661375207
0.34007,0.34358,0.34091,0.33944,1.4939674251281945,1.4955832988796947,1.4331727871961117,1.4428905648706336
0.33693,0.33684,0.3342,0.33331,1.495396142652719,1.5022105825297223,1.4433219966889792,1.4476569187100665
0.33357,0.33309,0.32937,0.3331,1.5048396735313452,1.5088345085432573,1.4467549428054465,1.4562304580986505
0.32983,0.33244,0.32791,0.32953,1.497978539962498,1.523427394511742,1.457121483664802,1.4612703935285922
0.32623,0.3258,0.32597,0.32736,1.511848522028764,1.5193112776029898,1.4616494483019529,1.4658106537100042
0.32362,0.32457,0.31984,0.32275,1.5191182860266823,1.5235464862474184,1.4635693790872883,1.4765299412773663
0.32166,0.31905,0.31938,0.31904,1.5232237180489492,1.5268473875895994,1.4696498066872763,1.4785818420036532
0.31466,0.31952,0.31515,0.3143,1.5224112306827242,1.528811998925553,1.4783304133774018,1.4760072094454915
0.31496,0.31568,0.3128,0.31398,1.5299984192515799,1.5408143479504075,1.472965213974107,1.484906206432659
0.31188,0.31195,0.3088,0.30905,1.5363480123354398,1.5443452205828732,1.4791240203874456,1.482476375990042
0.30816,0.3079,0.30353,0.30946,1.5442839886013155,1.5475981168113495,1.4874218353284514,1.4986842839023096
0.30603,0.30465,0.30246,0.30487,1.540397794780329,1.5580410953328845,1.4954599359718033,1.5008151723325418
0.30082,0.30394,0.30124,0.30064,1.5504856871263129,1.5535083733498944,1.5010228187952441,1.5046971830127185
0.29825,0.30063,0.29931,0.29419,1.550218597903991,1.5632193152104998,1.5022966565495768,1.5113978811242523
0.2966,0.29431,0.29168,0.2927,1.5554587702702714,1.5734682564405573,1.5096336515811768,1.5153478991172757
0.29412,0.29299,0.29323,0.28989,1.5572145641533564,1.5693128560650647,1.515012385692796,1.5208744833139292
0.29037,0.2908,0.28715,0.29012,1.5646836667342683,1.569647359189452,1.513669866733548,1.526948338101541
0.28699,0.28827,0.28723,0.28661,1.564876827777059,1.58373075411611,1.5202965875323644,1.535901944980875
0.28491,0.28662,0.2856,0.28455,1.5756283045959056,1.5833411754783377,1.5251917459101445,1.529361146640974
0.28238,0.27943,0.27856,0.28025,1.5736439332567451,1.587816789246087,1.5300903322014636,1.5293487512378625
0.27973,0.27874,0.27577,0.27639,1.5807670406962964,1.5798363019080073,1.5346431318283242,1.5416505316248676
0.27485,0.27828,0.27386,0.27487,1.5888249374697243,1.5980005197543279,1.5428769363412933,1.5423687361387923
0.27452,0.27464,0.27195,0.27154,1.5973983499178486,1.5995527868143589,1.5420433674642766,1.5460914979862934
0.27237,0.27034,0.26703,0.26686,1.5892251244953481,1.6136730789955818,1.5475376580574334,1.5520802805630776
0.27053,0.27287,0.26474,0.26826,1.6000946102989955,1.6047076726274057,1.5550386546787622,1.5602956213736974
0.2656,0.26681,0.2666,0.26592,1.5976593782687287,1.6131682924930353,1.5574390949160795,1.560843090648806
0.26498,0.26364,0.26315,0.26244,1.6076718295676176,1.6201103355586146,1.5666786534798973,1.5687683762892455
0.26537,0.26158,0.26103,0.25844,1.6092657436627151,1.6230894862184992,1.5640225730736816,1.567753835790766
0.25977,0.2602,0.25726,0.259,1.6130631657670143,1.6279561174613835,1.5719474746126227,1.572951348483245
0.25791,0.25861,0.25331,0.2532,1.6148264637016323,1.6242893899990631,1.571217957113359,1.5780072460867782
0.25528,0.25502,0.25445,0.2519,1.6206681486019276,1.6347562937815727,1.5756077159546016,1.584170279160036
0.25234,0.25344,0.24995,0.24997,1.6229105694991188,1.6272919565917727,1.5762687493926588,1.5871127265427059
0.24955,0.25138,0.24972,0.25079,1.6331353871901717,1.6415076439799468,1.5846878882248587,1.5905983930916716
0.24789,0.24544,0.24767,0.24504,1.6366746392864646,1.6388517062213654,1.5906749466586803,1.5961544009192354
0.24606,0.2452,0.24383,0.2432,1.6355047339826723,1.6490503499587776,1.5958971397075452,1.602660357182178
0.24503,0.24565,0.24301,0.24302,1.6480666817070886,1.6505922647025486,1.5968061230848918,1.6046476211316911
0.24255,0.24263,0.23753000000000002,0.24029,1.639295013302135,1.6527373434239496,1.6016445113593558,1.6040527861062521
0.23444,0.2359,0.23049,0.23421,1.662615489182107,1.672854447320405,1.6101024753294886,1.6227049225664862
0.22558,0.22931,0.22356,0.2226,1.6699621367247095,1.682026066823191,1.636116414949108,1.6356706281578886
0.2168,0.21821,0.21562,0.21802,1.6836046460496026,1.6948781250473808,1.6407787149863644,1.6428332966221613
0.21421,0.21449,0.21178,0.21122,1.6989976088849954,1.7084484585652588,1.6601657943120993,1.663500222395281
0.20677,0.20476,0.20308,0.20602,1.71497317689726,1.7194949545252831,1.6650414624765106,1.6820933215782308
0.20193,0.20195,0.19807,0.19904,1.7259211190820793,1.7278547276633285,1.674178770705844,1.6930791046441345
0.1932,0.19704,0.19193,0.19178,1.7372215772188946,1.7432784163213466,1.6942335719586612,1.7013609736546556
0.18906,0.19028,0.18596,0.18717,1.746522365864255,1.7560299078537949,1.7054486800309052,1.714279694645962
0.18462,0.18302,0.1784,0.18043,1.7594149131367605,1.7652779542056256,1.723581857302921,1.7232729685098596
0.17721,0.17979,0.17512,0.17693,1.765611871610807,1.77362193227688,1.7323028574156274,1.7336330413770642
0.17395,0.17466,0.17198,0.17091,1.7850738059064002,1.7961262498035862,1.7409779747203715,1.7498905158124791
0.16736,0.17023,0.16592,0.16759,1.7871710026223009,1.8023623798158808,1.7513827732842708,1.7715607464438572
0.16612,0.16578,0.16057,0.16216,1.797121485060486,1.8152180384448882,1.7563066494620723,1.7698642254015213
0.1601,0.16244,0.15808,0.15955,1.815938759517172,1.8248851418287533,1.775503063274127,1.7792568592700553
0.15724,0.15701,0.15182,0.15309,1.8285094472979633,1.8309195524613417,1.7834133261132104,1.7945673844836927
0.15019,0.1537,0.14781,0.15065,1.8298732352416105,1.84836336908098,1.7976424051319395,1.8074724690465005
0.14819,0.14771,0.14432,0.14569,1.8382206387314837,1.8609086675765325,1.8152021077387623,1.8140695071707238
0.14456,0.14463,0.14072,0.14139,1.8623682822636858,1.8672420128682623,1.8231235503687861,1.8175713211933753
0.14237,0.14159,0.13847,0.13694,1.8697960688058461,1.8794877611335492,1.8344300720145323,1.835649329349183
0.13507,0.13656,0.13423,0.13391,1.8761382776733313,1.880641590105284,1.8460517252931412,1.8496958019711844
0.13428,0.13525,0.12987,0.13141,1.8846157411030642,1.8908041396267408,1.852064636487585,1.8584796715804173
0.13084,0.13195,0.12596,0.12768,1.896078630801986,1.9041814593756228,1.8647041584069357,1.8781224808751746
0.12711,0.12699,0.12504,0.12547,1.9098249040655322,1.9204282467281606,1.8760608099475364,1.874590607991869
0.12142,0.12145,0.12007,0.12243,1.9175163317919284,1.9291011373314213,1.8882316536468984,1.8938134245784615
0.11891,0.12131,0.11618,0.11728,1.9263859035323305,1.9358658978262637,1.9055319332437959,1.9091108744910645
0.11464,0.11595,0.11376,0.11583,1.9400839482694532,1.940826891165726,1.9145076946497561,1.9277853136258085
0.11319,0.11331,0.11028,0.11085,1.9571869142178633,1.9632160070024471,1.9204327047064238,1.9238806770220211
0.11109,0.10888,0.10804,0.10709,1.964351963546332,1.9686432563825758,1.942229033814092,1.9312342082603187
0.1079,0.10839,0.10463,0.10495,1.9786842252217656,1.9868078707452186,1.947555989103926,1.9540771702937718
0.10425,0.10595,0.10211,0.10519,1.9922226684322126,1.9958169197460072,1.9611760478298037,1.966724670377745
0.10305,0.10456,0.10142,0.10145,1.9980359006864532,2.012241863417527,1.9834708596084574,1.9776140129147566
0.10092,0.10123,0.09951,0.09957,2.0044558937210275,2.0074178821960675,1.9836598243484356,1.9920812816986664
0.09861,0.09811,0.09692,0.09417,2.0171765881926627,2.0253057064240334,2.0053744631066994,2.0060497745384525
0.09293,0.09448,0.09449,0.09327,2.033669813815629,2.0360589816036394,2.0153249443871086,2.0145582183933097
0.09283,0.09336,0.09077,0.09013,2.0475014482454457,2.0579638764730643,2.019193796374875,2.025093802394086
0.0903,0.09193,0.08847,0.09063,2.0541766850774725,2.0551423670304056,2.0409325331668047,2.044824726472205
0.09025,0.09016,0.08725,0.08798,2.065771913789982,2.072641049843405,2.0533239867997115,2.0610092904664197
0.08841,0.0876,0.08522,0.08512,2.0836626964359346,2.086101564504323,2.0654604628157625,2.0635394647666714
0.085,0.08418,0.08522,0.084,2.086347906180825,2.095269357079815,2.073445976046215,2.079902005145835
0.08312,0.08176,0.08036,0.08391,2.1001992537481105,2.1001727342733125,2.0899790786007957,2.094994530248755
0.08037,0.08092,0.0787,0.07956,2.1208185454606223,2.1139937606209482,2.101947575599132,2.100342640856545
0.07909,0.08122,0.07763,0.07562,2.122255867604503,2.1295289021055486,2.1220618472726236,2.1204161991002497
0.07781,0.07504,0.07533,0.07476,2.129921696111755,2.1306153530955925,2.1294838057872965,2.1341656623187886
0.07606,0.07533,0.07382,0.07408,2.152285470086142,2.154524496880495,2.1412300821329273,2.1481178361190154
0.07339,0.074,0.07104,0.07266,2.1660917534400768,2.164915290031898,2.156938627840058,2.1623010318245095
0.07106,0.07191,0.07054,0.07089,2.175063260701398,2.174793952667641,2.1703748303332056,2.1738558339187533
0.07064,0.06934,0.06867,0.06801,2.1859931003388997,2.1840954521989353,2.185956039063901,2.1894717434928106
0.06607,0.0676,0.06572,0.06645,2.189128581781263,2.1989328115080315,2.194048707815239,2.1958921013358514
0.06658,0.06501,0.06351,0.0648,2.207124230595485,2.1987151238107017,2.201352436135985,2.1991571816599254
0.06458,0.06416,0.06319,0.06234,2.212938607414795,2.220891206968087,2.2183495049205404,2.219389993060215
0.06216,0.06253,0.06038,0.06221,2.222144918327424,2.232319952727353,2.232864985139788,2.234809542318894
0.06016,0.05956,0.05996,0.06108,2.2367764551606246,2.2462723905465922,2.23761504121071,2.2510234782061125
0.05722,0.05971,0.05815,0.05814,2.240117517274106,2.256319213127964,2.25470187607744,2.2572420701888216
0.05631,0.05687,0.056,0.0554,2.2543576559139002,2.2647444730016066,2.2560084652080077,2.268252679650537
0.05482,0.05428,0.05346,0.05471,2.2691495398887533,2.2729165877110424,2.283801564282775,2.2732420864407485
0.0507,0.0536,0.05357,0.05273,2.2766798563566217,2.2813670249420053,2.2823670111834344,2.2830139908214084
0.05244,0.05245,0.05094,0.05062,2.2885352977431945,2.30407574976011,2.298190251132747,2.2935726377076198
0.04975,0.05044,0.0495,0.04956,2.2973458399713103,2.3098227053892013,2.303655371733427,2.3101022042224493
0.04822,0.04896,0.04673,0.04881,2.311926868182295,2.3153528629229654,2.3094788458703075,2.3170514043884483
0.0472,0.04774,0.04597,0.04597,2.3063430912822134,2.3262011803008025,2.3228195385873582,2.3240687766458845
0.04642,0.04448,0.04396,0.04555,2.3237311013340913,2.3321389521674942,2.3299902834055684,2.3450245399618797
0.04273,0.04461,0.04368,0.0432,2.3400244658313047,2.338101862305726,2.345060950712255,2.3516121809607218
0.0428,0.04282,0.0419,0.04181,2.3432137332725667,2.353951671545719,2.3571144009719416,2.3575236974822356
0.04157,0.04057,0.04019,0.04066,2.357974974381933,2.36043123034674,2.366532970832295,2.379905389590628
0.04044,0.03937,0.03778,0.03808,2.36754321217466,2.3713370861187113,2.3677229051816817,2.377762847975129
0.03786,0.03812,0.03728,0.03853,2.3711283775748258,2.380025729834242,2.388271240887905,2.392361994263355
0.03607,0.03544,0.03468,0.03688,2.3804096088935154,2.3885329001121756,2.3877467900729092,2.3926959039542184
0.0346,0.03497,0.03433,0.03594,2.385484696518671,2.404117752666241,2.3997331424329396,2.41444891004473
0.03328,0.03441,0.03321,0.0331,2.4054440715527736,2.413610231284151,2.408065067285283,2.425211156327869
0.03235,0.0321,0.03133,0.03096,2.4174722006752107,2.4181033071527387,2.4347220767556075,2.4309119487246935
0.03045,0.03183,0.03087,0.03035,2.4126766046442265,2.436472892630845,2.431467833432142,2.4314852539236385
0.02919,0.02876,0.02839,0.0298,2.4352186736349224,2.4416924275066814,2.4426656837602074,2.457230451510874
0.02753,0.02862,0.02715,0.02726,2.4447156026697945,2.4542078906140787,2.4563577449393086,2.4523936248281806
0.02636,0.02657,0.02658,0.02566,2.4559174511914965,2.443916820577265,2.4616062972488226,2.4547630873008965
0.02505,0.02533,0.02534,0.02439,2.4619260418394893,2.4711619491705115,2.4723333720359992,2.4689188847221786
0.02409,0.02346,0.02304,0.02332,2.463069182824842,2.477854857911397,2.473903286503203,2.4830395815897592
0.02264,0.0223,0.02271,0.02256,2.470907029729851,2.4742604121151093,2.4820837522964925,2.4854723310667053
0.02066,0.02092,0.02193,0.0213,2.4757436922970397,2.4908093293759133,2.491420114412906,2.4971617247019453
0.02052,0.01969,0.02091,0.0201,2.4770984350709533,2.490124679915665,2.490548460140264,2.5065619702194093
0.01964,0.0191,0.01929,0.01877,2.4945694370931855,2.492988528030944,2.5129707369689287,2.4905603197481745
0.01832,0.01877,0.01819,0.01879,2.488506773123639,2.5135334457387106,2.51183266014591,2.5270113680966806
0.01659,0.01708,0.01741,0.01722,2.4981251684305494,2.516823397170699,2.523073062989818,2.5354724865686564
0.01614,0.01676,0.01675,0.01664,2.495445204362724,2.51094226339817,2.527330075996337,2.526765099593582
0.01571,0.01515,0.01613,0.01591,2.506088000164288,2.5193321806610727,2.5191962639420376,2.5341357181968434
0.01468,0.01493,0.01508,0.01462,2.5143464383035425,2.5145197795699477,2.527826090680544,2.5295493259866455
0.01379,0.01406,0.01413,0.01443,2.523193972841045,2.5253138408719376,2.522497439944378,2.5538037293513627
0.01359,0.01374,0.01384,0.01407,2.5237110988172318,2.5180518697215546,2.529171981640674,2.54221638518276
0.01321,0.01296,0.01334,0.0134,2.529942812888365,2.526725709626705,2.5501553611163423,2.552096387951957
0.0123,0.01214,0.01165,0.01267,2.5377391932181377,2.525431468151238,2.526571919631201,2.5445819296761765
0.01165,0.012,0.01115,0.01217,2.536802941031532,2.5423494733586356,2.541452009198679,2.5527142664957427
0.01118,0.01211,0.01167,0.01179,2.5476420809070235,2.538293229077754,2.5372746273460347,2.549478667950245
0.01087,0.01075,0.01109,0.01143,2.537262211535404,2.5456215831493414,2.5540279784847244,2.5629036278167465
0.01034,0.01094,0.01067,0.01033,2.5500567276891024,2.5473836122851705,2.55243577927956,2.5547124770114507
0.00978,0.00969,0.01022,0.01002,2.539999646703351,2.5486764650805656,2.5574720733550294,2.5590723646269637
0.00985,0.00941,0.0093,0.00949,2.554702525071943,2.5491687375032566,2.5610833447685475,2.5643570838187344
0.00894,0.00941,0.00903,0.00942,2.5504968550802376,2.5601829021541516,2.5709169611880687,2.5731412180564104
0.00859,0.00874,0.00882,0.00892,2.557135342398437,2.555736519276632,2.5729432574062727,2.572795282944969
0.0083,0.00859,0.00863,0.00895,2.5579620501354863,2.5571079017856833,2.5697799843933025,2.5847072416591184
0.00853,0.008,0.00763,0.00835,2.5536893872211035,2.559005778886068,2.565695981882783,2.5721014160270688


==> graphics/data/comparefiltertype_numerr.csv <==
X_bpf,X_bpf_MC,X_apf,X_apf_MC,Y_bpf,Y_bpf_MC,Y_apf,Y_apf_MC
1.0,1.0,1.0,1.0,0.00126,0.00165,0.00016,0.00011
0.97792,0.97697,0.97632,0.97715,0.0012,0.00355,0.00016,0.00052
0.95411,0.95418,0.95453,0.95454,0.00115,0.00329,7.0e-5,0.00031
0.9313,0.93091,0.93098,0.93017,0.00126,0.00264,0.00013,0.00025
0.90889,0.90912,0.90903,0.90915,0.00125,0.00257,8.0e-5,0.00023
0.88617,0.8852,0.88507,0.88732,0.00119,0.00235,0.00011,0.00023
0.86318,0.86552,0.86523,0.86497,0.00142,0.00222,0.00014,0.00015
0.8421,0.8424,0.84259,0.84241,0.00117,0.00244,0.00015,0.00021
0.82132,0.82248,0.82336,0.82177,0.00128,0.00196,0.00013,0.00017
0.80096,0.79936,0.80172,0.80097,0.00129,0.00208,7.0e-5,0.00019
0.78108,0.78227,0.78227,0.78227,0.00145,0.00198,0.00012,0.0002
0.76195,0.76157,0.76206,0.76163,0.00119,0.00197,9.0e-5,0.00019
0.74312,0.74349,0.74262,0.74366,0.00123,0.00208,8.0e-5,0.00014
0.7246,0.7258,0.72649,0.72764,0.00137,0.00175,8.0e-5,0.00011
0.70858,0.70962,0.70684,0.70947,0.00117,0.00201,0.00012,0.0002
0.692,0.69123,0.69168,0.69063,0.00124,0.00191,0.00018,0.00021
0.67448,0.6749,0.67599,0.67502,0.00139,0.00178,0.00013,0.00012
0.66004,0.65956,0.66011,0.66081,0.00125,0.00153,9.0e-5,0.00013
0.64287,0.64466,0.64397,0.64344,0.00145,0.00165,0.00012,0.00015
0.63043,0.6293,0.63185,0.63345,0.00144,0.00159,0.00012,0.00018
0.61611,0.61804,0.61818,0.61696,0.00117,0.00176,5.0e-5,0.00017
0.60306,0.60458,0.60696,0.60429,0.00135,0.00152,9.0e-5,0.00016
0.59086,0.59188,0.59307,0.59366,0.00121,0.00165,0.0001,0.00011
0.58023,0.58122,0.58142,0.58277,0.00127,0.00143,0.00015,0.00011
0.5688,0.56792,0.57164,0.56958,0.00147,0.00156,7.0e-5,0.00014
0.55689,0.56111,0.55862,0.55938,0.00128,0.00189,6.0e-5,0.0001
0.55035,0.54917,0.54879,0.54796,0.00139,0.00169,0.0001,0.00013
0.53752,0.53732,0.539,0.5397,0.0013,0.00157,8.0e-5,7.0e-5
0.5304,0.52896,0.5286,0.52952,0.00116,0.00162,8.0e-5,0.0001
0.52046,0.52144,0.52093,0.52085,0.00132,0.00161,8.0e-5,0.00011
0.51087,0.51173,0.51201,0.51249,0.0014,0.00162,4.0e-5,0.00016
0.50202,0.50565,0.50339,0.5054,0.00106,0.00159,9.0e-5,0.00012
0.49374,0.49411,0.49575,0.49632,0.0013,0.00145,6.0e-5,9.0e-5
0.48692,0.4882,0.48898,0.48811,0.00113,0.00177,0.00016,0.00013
0.48224,0.48131,0.47995,0.48176,0.0013,0.00153,8.0e-5,0.0001
0.47747,0.4748,0.47349,0.47515,0.00143,0.0015,8.0e-5,0.00017
0.46578,0.4686,0.46665,0.46787,0.00134,0.00161,0.0001,0.0001
0.45991,0.46269,0.46146,0.46087,0.00135,0.00172,7.0e-5,7.0e-5
0.45376,0.45632,0.45484,0.45534,0.0013,0.00157,6.0e-5,9.0e-5
0.44894,0.44923,0.45011,0.44824,0.00127,0.00135,0.00013,0.00013
0.44029,0.44608,0.44426,0.44206,0.00111,0.0014,0.00011,7.0e-5
0.43739,0.43872,0.438,0.43813,0.00125,0.0016,8.0e-5,0.00011
0.43249,0.43324,0.42845,0.43115,0.0014,0.00164,4.0e-5,0.00013
0.42712,0.4273,0.42699,0.42614,0.0013,0.00171,4.0e-5,7.0e-5
0.42359,0.42165,0.42178,0.42228,0.00154,0.00157,0.00012,9.0e-5
0.41641,0.41464,0.41577,0.41348,0.00133,0.00118,0.00013,0.0001
0.4097,0.40982,0.40917,0.41032,0.00104,0.00137,5.0e-5,8.0e-5
0.40707,0.40806,0.40705,0.40513,0.00117,0.00132,6.0e-5,0.00015
0.40369,0.40261,0.40015,0.40146,0.00121,0.00162,7.0e-5,9.0e-5
0.39657,0.39783,0.39377,0.39575,0.00126,0.00168,5.0e-5,0.00012
0.39372,0.39295,0.39153,0.39401,0.00134,0.0014,8.0e-5,0.00018
0.38872,0.38809,0.38816,0.38613,0.00134,0.00151,8.0e-5,8.0e-5
0.38247,0.38274,0.37936,0.38276,0.00126,0.00122,6.0e-5,6.0e-5
0.3783,0.37973,0.37676,0.37828,0.00124,0.00135,9.0e-5,0.00011
0.37529,0.37579,0.37186,0.3733,0.00125,0.00129,7.0e-5,0.00014
0.37267,0.371,0.36757,0.36935,0.0014,0.00128,7.0e-5,0.00014
0.3691,0.36654,0.36571,0.36817,0.00135,0.00128,9.0e-5,0.0001
0.36313,0.36376,0.3612,0.36183,0.00141,0.00146,8.0e-5,7.0e-5
0.35889,0.35933,0.35633,0.35851,0.00115,0.0013,6.0e-5,9.0e-5
0.35294,0.35561,0.35376,0.35291,0.001,0.00154,0.00012,0.00012
0.35198,0.34979,0.34843,0.34956,0.00115,0.00127,3.0e-5,8.0e-5
0.34723,0.34798,0.34426,0.34433,0.00124,0.00126,4.0e-5,0.0001
0.34524,0.34263,0.34372,0.34367,0.0012,0.00129,0.00012,0.00011
0.34007,0.34358,0.34091,0.33944,0.00115,0.00135,0.00012,0.0001
0.33693,0.33684,0.3342,0.33331,0.00101,0.00148,0.00011,9.0e-5
0.33357,0.33309,0.32937,0.3331,0.00115,0.0014,6.0e-5,0.00011
0.32983,0.33244,0.32791,0.32953,0.00111,0.00153,6.0e-5,0.00012
0.32623,0.3258,0.32597,0.32736,0.00118,0.00148,7.0e-5,0.0001
0.32362,0.32457,0.31984,0.32275,0.00134,0.00137,9.0e-5,0.00012
0.32166,0.31905,0.31938,0.31904,0.00131,0.00149,9.0e-5,0.00016
0.31466,0.31952,0.31515,0.3143,0.00122,0.00122,5.0e-5,0.00011
0.31496,0.31568,0.3128,0.31398,0.00119,0.00157,9.0e-5,7.0e-5
0.31188,0.31195,0.3088,0.30905,0.00116,0.00173,6.0e-5,3.0e-5
0.30816,0.3079,0.30353,0.30946,0.00103,0.00141,0.00011,0.00011
0.30603,0.30465,0.30246,0.30487,0.00112,0.00141,9.0e-5,7.0e-5
0.30082,0.30394,0.30124,0.30064,0.00112,0.00152,6.0e-5,0.00012
0.29825,0.30063,0.29931,0.29419,0.00126,0.00159,8.0e-5,0.00013
0.2966,0.29431,0.29168,0.2927,0.00119,0.00144,3.0e-5,0.00012
0.29412,0.29299,0.29323,0.28989,0.00131,0.00145,6.0e-5,6.0e-5
0.29037,0.2908,0.28715,0.29012,0.00117,0.00127,9.0e-5,4.0e-5
0.28699,0.28827,0.28723,0.28661,0.00132,0.0014,9.0e-5,0.00011
0.28491,0.28662,0.2856,0.28455,0.00123,0.00132,0.0001,0.00011
0.28238,0.27943,0.27856,0.28025,0.00107,0.00143,6.0e-5,0.00011
0.27973,0.27874,0.27577,0.27639,0.00115,0.00107,8.0e-5,9.0e-5
0.27485,0.27828,0.27386,0.27487,0.00123,0.00141,7.0e-5,0.00021
0.27452,0.27464,0.27195,0.27154,0.00123,0.00119,8.0e-5,8.0e-5
0.27237,0.27034,0.26703,0.26686,0.00108,0.00146,3.0e-5,0.0001
0.27053,0.27287,0.26474,0.26826,0.00106,0.00148,5.0e-5,0.00016
0.2656,0.26681,0.2666,0.26592,0.00114,0.00169,4.0e-5,0.00013
0.26498,0.26364,0.26315,0.26244,0.00131,0.00137,0.0001,0.00013
0.26537,0.26158,0.26103,0.25844,0.00115,0.00151,5.0e-5,0.00017
0.25977,0.2602,0.25726,0.259,0.00133,0.00144,4.0e-5,0.00012
0.25791,0.25861,0.25331,0.2532,0.00103,0.00156,0.00011,4.0e-5
0.25528,0.25502,0.25445,0.2519,0.00117,0.0014,0.00013,0.00011
0.25234,0.25344,0.24995,0.24997,0.00109,0.00107,6.0e-5,9.0e-5
0.24955,0.25138,0.24972,0.25079,0.00101,0.00135,5.0e-5,0.00015
0.24789,0.24544,0.24767,0.24504,0.00131,0.00155,0.00012,0.0001
0.24606,0.2452,0.24383,0.2432,0.00103,0.00146,8.0e-5,8.0e-5
0.24503,0.24565,0.24301,0.24302,0.00119,0.00134,9.0e-5,0.00013
0.24255,0.24263,0.23753000000000002,0.24029,0.0011099999999999999,0.00124,8.5e-5,7.500000000000001e-5
0.23444,0.2359,0.23049,0.23421,0.00111,0.00149,0.0001,5.0e-5
0.22558,0.22931,0.22356,0.2226,0.00111,0.0013,3.0e-5,0.00015
0.2168,0.21821,0.21562,0.21802,0.001,0.00123,0.00011,0.00012
0.21421,0.21449,0.21178,0.21122,0.00126,0.00113,0.00013,0.0001
0.20677,0.20476,0.20308,0.20602,0.00088,0.00111,6.0e-5,0.00013
0.20193,0.20195,0.19807,0.19904,0.0011,0.00122,9.0e-5,0.0001
0.1932,0.19704,0.19193,0.19178,0.00099,0.00112,7.0e-5,0.00012
0.18906,0.19028,0.18596,0.18717,0.00093,0.00116,0.0001,0.00012
0.18462,0.18302,0.1784,0.18043,0.00107,0.00097,6.0e-5,9.0e-5
0.17721,0.17979,0.17512,0.17693,0.00099,0.00112,6.0e-5,0.0001
0.17395,0.17466,0.17198,0.17091,0.00102,0.00127,6.0e-5,0.00015
0.16736,0.17023,0.16592,0.16759,0.00073,0.00118,8.0e-5,9.0e-5
0.16612,0.16578,0.16057,0.16216,0.00091,0.00112,1.0e-5,0.00014
0.1601,0.16244,0.15808,0.15955,0.001,0.00113,0.0001,9.0e-5
0.15724,0.15701,0.15182,0.15309,0.00095,0.00113,1.0e-5,9.0e-5
0.15019,0.1537,0.14781,0.15065,0.00094,0.00097,0.00013,0.00012
0.14819,0.14771,0.14432,0.14569,0.00074,0.00112,4.0e-5,8.0e-5
0.14456,0.14463,0.14072,0.14139,0.00097,0.00099,6.0e-5,0.00011
0.14237,0.14159,0.13847,0.13694,0.00095,0.001,4.0e-5,5.0e-5
0.13507,0.13656,0.13423,0.13391,0.00084,0.00097,5.0e-5,0.00012
0.13428,0.13525,0.12987,0.13141,0.00077,0.00089,2.0e-5,0.00011
0.13084,0.13195,0.12596,0.12768,0.00078,0.00105,5.0e-5,8.0e-5
0.12711,0.12699,0.12504,0.12547,0.0008,0.00087,4.0e-5,5.0e-5
0.12142,0.12145,0.12007,0.12243,0.00071,0.00065,7.0e-5,5.0e-5
0.11891,0.12131,0.11618,0.11728,0.0008,0.0008,3.0e-5,0.0001
0.11464,0.11595,0.11376,0.11583,0.00076,0.00068,8.0e-5,8.0e-5
0.11319,0.11331,0.11028,0.11085,0.00065,0.00079,5.0e-5,6.0e-5
0.11109,0.10888,0.10804,0.10709,0.00069,0.0006,2.0e-5,0.0
0.1079,0.10839,0.10463,0.10495,0.00065,0.00064,3.0e-5,5.0e-5
0.10425,0.10595,0.10211,0.10519,0.00065,0.0005,2.0e-5,6.0e-5
0.10305,0.10456,0.10142,0.10145,0.00061,0.0006,1.0e-5,7.0e-5
0.10092,0.10123,0.09951,0.09957,0.00047,0.00057,4.0e-5,6.0e-5
0.09861,0.09811,0.09692,0.09417,0.00043,0.00059,3.0e-5,6.0e-5
0.09293,0.09448,0.09449,0.09327,0.00061,0.00047,3.0e-5,4.0e-5
0.09283,0.09336,0.09077,0.09013,0.00055,0.00065,3.0e-5,7.0e-5
0.0903,0.09193,0.08847,0.09063,0.00041,0.00046,3.0e-5,3.0e-5
0.09025,0.09016,0.08725,0.08798,0.00041,0.00046,1.0e-5,1.0e-5
0.08841,0.0876,0.08522,0.08512,0.00041,0.00046,3.0e-5,8.0e-5
0.085,0.08418,0.08522,0.084,0.00047,0.00047,3.0e-5,6.0e-5
0.08312,0.08176,0.08036,0.08391,0.00033,0.00036,5.0e-5,6.0e-5
0.08037,0.08092,0.0787,0.07956,0.00032,0.00045,5.0e-5,4.0e-5
0.07909,0.08122,0.07763,0.07562,0.00037,0.00047,3.0e-5,4.0e-5
0.07781,0.07504,0.07533,0.07476,0.00036,0.0003,1.0e-5,6.0e-5
0.07606,0.07533,0.07382,0.07408,0.00033,0.00033,2.0e-5,1.0e-5
0.07339,0.074,0.07104,0.07266,0.00031,0.00046,3.0e-5,3.0e-5
0.07106,0.07191,0.07054,0.07089,0.00037,0.00045,1.0e-5,3.0e-5
0.07064,0.06934,0.06867,0.06801,0.00034,0.00035,6.0e-5,4.0e-5
0.06607,0.0676,0.06572,0.06645,0.00033,0.00038,1.0e-5,6.0e-5
0.06658,0.06501,0.06351,0.0648,0.00028,0.0003,1.0e-5,4.0e-5
0.06458,0.06416,0.06319,0.06234,0.00026,0.00037,3.0e-5,5.0e-5
0.06216,0.06253,0.06038,0.06221,0.0004,0.00039,2.0e-5,4.0e-5
0.06016,0.05956,0.05996,0.06108,0.00038,0.00024,2.0e-5,4.0e-5
0.05722,0.05971,0.05815,0.05814,0.00028,0.00023,5.0e-5,4.0e-5
0.05631,0.05687,0.056,0.0554,0.00019,0.00036,2.0e-5,0.0001
0.05482,0.05428,0.05346,0.05471,0.00025,0.00017,2.0e-5,4.0e-5
0.0507,0.0536,0.05357,0.05273,0.00033,0.00027,1.0e-5,2.0e-5
0.05244,0.05245,0.05094,0.05062,0.00023,0.00021,2.0e-5,5.0e-5
0.04975,0.05044,0.0495,0.04956,0.00029,0.00033,1.0e-5,3.0e-5
0.04822,0.04896,0.04673,0.04881,0.00014,0.00027,4.0e-5,5.0e-5
0.0472,0.04774,0.04597,0.04597,0.00017,0.00021,0.0,8.0e-5
0.04642,0.04448,0.04396,0.04555,0.00024,0.00023,2.0e-5,7.0e-5
0.04273,0.04461,0.04368,0.0432,0.00032,0.00017,1.0e-5,2.0e-5
0.0428,0.04282,0.0419,0.04181,0.0002,0.00019,1.0e-5,4.0e-5
0.04157,0.04057,0.04019,0.04066,0.00021,0.00028,0.0,4.0e-5
0.04044,0.03937,0.03778,0.03808,0.00022,0.00013,2.0e-5,4.0e-5
0.03786,0.03812,0.03728,0.03853,0.00011,0.00017,1.0e-5,5.0e-5
0.03607,0.03544,0.03468,0.03688,0.00011,0.0002,3.0e-5,5.0e-5
0.0346,0.03497,0.03433,0.03594,0.00013,0.00019,2.0e-5,6.0e-5
0.03328,0.03441,0.03321,0.0331,0.00019,0.00016,3.0e-5,6.0e-5
0.03235,0.0321,0.03133,0.03096,0.00016,9.0e-5,2.0e-5,2.0e-5
0.03045,0.03183,0.03087,0.03035,0.00023,0.00014,3.0e-5,7.0e-5
0.02919,0.02876,0.02839,0.0298,0.00011,0.00016,1.0e-5,6.0e-5
0.02753,0.02862,0.02715,0.02726,9.0e-5,0.00013,2.0e-5,9.0e-5
0.02636,0.02657,0.02658,0.02566,0.00016,0.00011,0.0,2.0e-5
0.02505,0.02533,0.02534,0.02439,0.00011,0.00012,4.0e-5,3.0e-5
0.02409,0.02346,0.02304,0.02332,8.0e-5,0.00011,3.0e-5,7.0e-5
0.02264,0.0223,0.02271,0.02256,9.0e-5,8.0e-5,1.0e-5,2.0e-5
0.02066,0.02092,0.02193,0.0213,0.00011,7.0e-5,3.0e-5,3.0e-5
0.02052,0.01969,0.02091,0.0201,5.0e-5,5.0e-5,1.0e-5,2.0e-5
0.01964,0.0191,0.01929,0.01877,9.0e-5,4.0e-5,2.0e-5,2.0e-5
0.01832,0.01877,0.01819,0.01879,2.0e-5,6.0e-5,3.0e-5,5.0e-5
0.01659,0.01708,0.01741,0.01722,2.0e-5,6.0e-5,2.0e-5,0.0
0.01614,0.01676,0.01675,0.01664,4.0e-5,1.0e-5,0.0,4.0e-5
0.01571,0.01515,0.01613,0.01591,3.0e-5,2.0e-5,1.0e-5,2.0e-5
0.01468,0.01493,0.01508,0.01462,1.0e-5,1.0e-5,2.0e-5,4.0e-5
0.01379,0.01406,0.01413,0.01443,5.0e-5,5.0e-5,1.0e-5,2.0e-5
0.01359,0.01374,0.01384,0.01407,0.0,1.0e-5,1.0e-5,1.0e-5
0.01321,0.01296,0.01334,0.0134,2.0e-5,0.0,0.0,3.0e-5
0.0123,0.01214,0.01165,0.01267,1.0e-5,1.0e-5,1.0e-5,1.0e-5
0.01165,0.012,0.01115,0.01217,0.0,0.0,0.0,2.0e-5
0.01118,0.01211,0.01167,0.01179,3.0e-5,1.0e-5,0.0,2.0e-5
0.01087,0.01075,0.01109,0.01143,1.0e-5,2.0e-5,0.0,2.0e-5
0.01034,0.01094,0.01067,0.01033,0.0,1.0e-5,1.0e-5,0.0
0.00978,0.00969,0.01022,0.01002,0.0,0.0,1.0e-5,1.0e-5
0.00985,0.00941,0.0093,0.00949,1.0e-5,1.0e-5,0.0,0.0
0.00894,0.00941,0.00903,0.00942,0.0,0.0,3.0e-5,1.0e-5
0.00859,0.00874,0.00882,0.00892,0.0,2.0e-5,3.0e-5,1.0e-5
0.0083,0.00859,0.00863,0.00895,1.0e-5,0.0,2.0e-5,3.0e-5
0.00853,0.008,0.00763,0.00835,2.0e-5,1.0e-5,0.0,1.0e-5


==> graphics/data/comparefiltertype_trig.csv <==
X_bpf,X_bpf_MC,X_apf,X_apf_MC,Y_bpf,Y_bpf_MC,Y_apf,Y_apf_MC
1.0,1.0,1.0,1.0,1.2170528221607988,1.2151361526944013,0.7747806917239619,0.7723903987317046
0.97792,0.97697,0.97632,0.97715,1.2166086344946032,1.2092729166347431,0.7644110469602833,0.7736188078394728
0.95411,0.95418,0.95453,0.95454,1.2175980961410362,1.240953085896244,0.7565552722229485,0.7650441898181961
0.9313,0.93091,0.93098,0.93017,1.2277005595416715,1.2264150867775292,0.7499259256549805,0.7552661902157355
0.90889,0.90912,0.90903,0.90915,1.2261856375142361,1.2265880318684539,0.7500599190165054,0.7544002765645306
0.88617,0.8852,0.88507,0.88732,1.2228298254641106,1.2238008073960507,0.7436912929475245,0.7535447828966457
0.86318,0.86552,0.86523,0.86497,1.2304902089311844,1.248784416993896,0.7467517357960121,0.7396254438060299
0.8421,0.8424,0.84259,0.84241,1.2247424925873212,1.2392975345937005,0.7291381155556668,0.7290241758072094
0.82132,0.82248,0.82336,0.82177,1.2346436295574126,1.2443203910797034,0.7233243363085603,0.7272018511113109
0.80096,0.79936,0.80172,0.80097,1.2329975555757815,1.2498801165135889,0.7143546226378819,0.7155120873510942
0.78108,0.78227,0.78227,0.78227,1.2439768708655323,1.2559117415888674,0.7030176238070277,0.7064596604265172
0.76195,0.76157,0.76206,0.76163,1.2460560979739481,1.2549431727125027,0.7035630567052799,0.7016553473004812
0.74312,0.74349,0.74262,0.74366,1.2580111145730324,1.2728548248669425,0.6935751273919059,0.6945719428328102
0.7246,0.7258,0.72649,0.72764,1.252256409626743,1.2695691794112098,0.6844085697046852,0.691233813844218
0.70858,0.70962,0.70684,0.70947,1.2584162218038073,1.286619345023335,0.6774583494276282,0.6879277560089883
0.692,0.69123,0.69168,0.69063,1.2640998289579808,1.2781940284101119,0.6760535096129141,0.6831732425223381
0.67448,0.6749,0.67599,0.67502,1.27588237900839,1.278746560973266,0.6716538559144495,0.667494249033175
0.66004,0.65956,0.66011,0.66081,1.295482614907389,1.2910332628229981,0.6639848614144515,0.6710907386169873
0.64287,0.64466,0.64397,0.64344,1.291891583435055,1.3106979003522718,0.659091560097536,0.669425112024564
0.63043,0.6293,0.63185,0.63345,1.303736962888704,1.3036781306420142,0.6660209606092786,0.6580714801242636
0.61611,0.61804,0.61818,0.61696,1.2916556416157865,1.3080493290714938,0.6561241931029089,0.6569678852432911
0.60306,0.60458,0.60696,0.60429,1.3175951062093907,1.3189395793373442,0.6667285815794856,0.6603710742490915
0.59086,0.59188,0.59307,0.59366,1.3275304523518616,1.3162749483106575,0.6504721514025706,0.6534877765405407
0.58023,0.58122,0.58142,0.58277,1.339854998659732,1.3374392851748393,0.6509688000682982,0.648015582961182
0.5688,0.56792,0.57164,0.56958,1.3274250352352046,1.3529280644206612,0.6542511715272245,0.6542885142149883
0.55689,0.56111,0.55862,0.55938,1.3373436334733895,1.356772465169268,0.6291215541048109,0.6482576231705061
0.55035,0.54917,0.54879,0.54796,1.3562417693682305,1.3780642206543665,0.6351590642210223,0.6390356809168587
0.53752,0.53732,0.539,0.5397,1.3790189369722579,1.3717170656256494,0.6505648378756818,0.653636061077573
0.5304,0.52896,0.5286,0.52952,1.3781352960812996,1.378963510278056,0.6348242084488858,0.6486423296862084
0.52046,0.52144,0.52093,0.52085,1.3837749840074458,1.3945904263980147,0.6467438923853253,0.631102375212261
0.51087,0.51173,0.51201,0.51249,1.4008530403327164,1.403175409317096,0.6465656856860204,0.6564277863956456
0.50202,0.50565,0.50339,0.5054,1.416829284495007,1.3998170128356346,0.6445275279148298,0.6484489914818661
0.49374,0.49411,0.49575,0.49632,1.4090530365261908,1.4321361161309236,0.6441742750063758,0.634347440578509
0.48692,0.4882,0.48898,0.48811,1.4306591273937712,1.4445198910498942,0.6642269766640866,0.6482176657026271
0.48224,0.48131,0.47995,0.48176,1.4350986885392072,1.437988374175064,0.6397945248013931,0.6519184762081793
0.47747,0.4748,0.47349,0.47515,1.4584531678929948,1.453600856918567,0.6332336164176997,0.6544983954567908
0.46578,0.4686,0.46665,0.46787,1.4513101188901367,1.4604439865769512,0.6481286649455655,0.6330980129743707
0.45991,0.46269,0.46146,0.46087,1.4716247150321662,1.4874902663826202,0.6591324621865247,0.6504667382900523
0.45376,0.45632,0.45484,0.45534,1.4737187668858693,1.4706708176871748,0.6588431642557434,0.6591567521991516
0.44894,0.44923,0.45011,0.44824,1.4778572859477357,1.4824468950741276,0.6660925232269167,0.648061735761812
0.44029,0.44608,0.44426,0.44206,1.484974509467669,1.4849641227152148,0.6570597364860169,0.6617520664314296
0.43739,0.43872,0.438,0.43813,1.5005106423311065,1.499890336031706,0.6553312409134855,0.6648692340435055
0.43249,0.43324,0.42845,0.43115,1.524992752065067,1.505587036068178,0.6601657027632694,0.6669967606470704
0.42712,0.4273,0.42699,0.42614,1.540920495754033,1.5449817997067932,0.6654203323446771,0.6559619391790973
0.42359,0.42165,0.42178,0.42228,1.5382380659755368,1.5416642246869474,0.6736815357590487,0.6679830973207809
0.41641,0.41464,0.41577,0.41348,1.5525654526438573,1.5483111298754606,0.663672744487438,0.6688020546719738
0.4097,0.40982,0.40917,0.41032,1.549691775280929,1.5526737782769706,0.6602439997194431,0.6711883620852185
0.40707,0.40806,0.40705,0.40513,1.5726100892300474,1.5764220820031416,0.6713533425368793,0.6795454685071172
0.40369,0.40261,0.40015,0.40146,1.5662767998643023,1.595168156703784,0.683917247538192,0.677156490879494
0.39657,0.39783,0.39377,0.39575,1.588445932191798,1.5671062213612992,0.6705279562582446,0.6827615765119638
0.39372,0.39295,0.39153,0.39401,1.5986086891151,1.5911329878430036,0.6766696457780438,0.6806859030516156
0.38872,0.38809,0.38816,0.38613,1.6006682908940828,1.597071396792022,0.6904807622191321,0.6900231229512339
0.38247,0.38274,0.37936,0.38276,1.625512756572468,1.608676619452185,0.6926755159678258,0.6802666421971608
0.3783,0.37973,0.37676,0.37828,1.616494476406653,1.6279479085476405,0.6850669245689959,0.6950639019033688
0.37529,0.37579,0.37186,0.3733,1.6165859958846571,1.62992799901079,0.7033366203970194,0.6992128887203589
0.37267,0.371,0.36757,0.36935,1.6626824568356966,1.647886963672774,0.6866930686530612,0.7035144646437909
0.3691,0.36654,0.36571,0.36817,1.6510950294953488,1.6468268547120735,0.70238227390743,0.7249800443661781
0.36313,0.36376,0.3612,0.36183,1.6665658876530667,1.6484186410587893,0.6966046979986587,0.7060748962726267
0.35889,0.35933,0.35633,0.35851,1.672473525543769,1.6647587730912496,0.7105975146093509,0.7061574518877871
0.35294,0.35561,0.35376,0.35291,1.661999422141403,1.6639661974412792,0.7032066226858573,0.7156943770932209
0.35198,0.34979,0.34843,0.34956,1.6731631922917811,1.6995904827628563,0.7168853888354321,0.7121713336164734
0.34723,0.34798,0.34426,0.34433,1.6738130423721256,1.6899299755813986,0.705739199946618,0.714486823788622
0.34524,0.34263,0.34372,0.34367,1.703197105875669,1.6966771115374693,0.7197829448364056,0.7269836445305251
0.34007,0.34358,0.34091,0.33944,1.7079097035760682,1.730342925119279,0.7307561941066354,0.7231726299652015
0.33693,0.33684,0.3342,0.33331,1.7368738486290578,1.7060002390868607,0.7263693283524751,0.7267596828535431
0.33357,0.33309,0.32937,0.3331,1.747298248002492,1.743037797236323,0.7302798907903706,0.7366260462710755
0.32983,0.33244,0.32791,0.32953,1.7387560546571201,1.738635389855083,0.7329608089308682,0.7304036804790042
0.32623,0.3258,0.32597,0.32736,1.7308373820137812,1.7556038709244943,0.7408429462143231,0.7461732271096025
0.32362,0.32457,0.31984,0.32275,1.7362258893132627,1.7447396091370866,0.7514449007111798,0.7320050537066105
0.32166,0.31905,0.31938,0.31904,1.7498459720038972,1.7663033957757506,0.7538400399390475,0.7406525016589588
0.31466,0.31952,0.31515,0.3143,1.7569701332803251,1.7562258540261775,0.7585857245514026,0.745259372250418
0.31496,0.31568,0.3128,0.31398,1.7613125306068387,1.7941192009144427,0.7465809204309718,0.7414137354392147
0.31188,0.31195,0.3088,0.30905,1.801890731647157,1.8065050852836804,0.7479785083467356,0.7438490375838719
0.30816,0.3079,0.30353,0.30946,1.7966342592694304,1.7794592625529226,0.7550174256395349,0.76210230858016
0.30603,0.30465,0.30246,0.30487,1.7997244396175487,1.8053100144871512,0.7552020839115559,0.7623111800136739
0.30082,0.30394,0.30124,0.30064,1.800131513772284,1.8029179093108765,0.7437758960194212,0.7628686860817737
0.29825,0.30063,0.29931,0.29419,1.8243267441773012,1.8096311907892018,0.754474713284891,0.7725166641997275
0.2966,0.29431,0.29168,0.2927,1.8237204556929616,1.8159425880447964,0.7605583724399639,0.7665206536387846
0.29412,0.29299,0.29323,0.28989,1.8244803582902194,1.825165519805822,0.7769398353607037,0.771468350042006
0.29037,0.2908,0.28715,0.29012,1.8390959856180793,1.8109788428341624,0.7616240811267312,0.7813783692370903
0.28699,0.28827,0.28723,0.28661,1.8430244355918817,1.849364743631999,0.7829267952957355,0.7570203814067961
0.28491,0.28662,0.2856,0.28455,1.8484888388717573,1.8696314973161017,0.7828346446420591,0.7809972377436359
0.28238,0.27943,0.27856,0.28025,1.8254865761050638,1.85452944558583,0.7694117924466274,0.7881076578619486
0.27973,0.27874,0.27577,0.27639,1.8736862092231863,1.8514556115828462,0.7679411760075143,0.7795262281556169
0.27485,0.27828,0.27386,0.27487,1.8685366810387989,1.8543619164746024,0.7911104544816934,0.7903612523627249
0.27452,0.27464,0.27195,0.27154,1.8848754625783586,1.8722222016109193,0.7800828358378854,0.7858009354335549
0.27237,0.27034,0.26703,0.26686,1.8800138543925125,1.9083752172187862,0.7837484976715758,0.7786187994560988
0.27053,0.27287,0.26474,0.26826,1.899062585423045,1.9092929190389587,0.7917403107298501,0.7825332694557025
0.2656,0.26681,0.2666,0.26592,1.8911603243268633,1.8939036614018763,0.7833853906126623,0.7920795155223213
0.26498,0.26364,0.26315,0.26244,1.9109870744987794,1.9110065398736469,0.781781317471378,0.8000830572393479
0.26537,0.26158,0.26103,0.25844,1.9184678862160065,1.9224144679873316,0.8147327297536401,0.8069011631445967
0.25977,0.2602,0.25726,0.259,1.938884876472693,1.9387352729448488,0.8021942516166586,0.7952555080412796
0.25791,0.25861,0.25331,0.2532,1.9292518422229956,1.9349669574983999,0.7907948966401129,0.8070854696130971
0.25528,0.25502,0.25445,0.2519,1.943089683799379,1.9680378791962592,0.8071744852513812,0.8161767960070122
0.25234,0.25344,0.24995,0.24997,1.9286061451233758,1.9424651013048861,0.8227578277501519,0.8073459819315496
0.24955,0.25138,0.24972,0.25079,1.9290790826255704,1.9292788897629713,0.8125186900580816,0.8081884265103592
0.24789,0.24544,0.24767,0.24504,1.9674836793360373,1.9361113795856009,0.81924276378244,0.815650430501514
0.24606,0.2452,0.24383,0.2432,1.9445120008112882,1.9311848725972416,0.8048408664400873,0.8179751423292719
0.24503,0.24565,0.24301,0.24302,1.9780001988261782,1.9444834879603332,0.8173737441756567,0.8041072120444375
0.24255,0.24263,0.23753000000000002,0.24029,1.9700433842527851,1.9584230915485497,0.8308631703060865,0.8227283768377036
0.23444,0.2359,0.23049,0.23421,2.0077959324452976,1.9947410656959397,0.8302659077247365,0.8290823078632567
0.22558,0.22931,0.22356,0.2226,2.004856887593888,1.9873642158489282,0.8571934046311189,0.8355014613365137
0.2168,0.21821,0.21562,0.21802,2.0124241865456427,1.9969061301481745,0.8301472104359395,0.8426255248731936
0.21421,0.21449,0.21178,0.21122,2.046796873330564,2.0263745808783393,0.8552691421899294,0.8597874954619579
0.20677,0.20476,0.20308,0.20602,2.070901853432634,2.056467755961225,0.8659455890080794,0.8693802754855235
0.20193,0.20195,0.19807,0.19904,2.076952036547059,2.0809700027954827,0.850145614461238,0.8477768812300945
0.1932,0.19704,0.19193,0.19178,2.078284781157948,2.093110548666183,0.8900786822780301,0.8717946719062563
0.18906,0.19028,0.18596,0.18717,2.0777761658275633,2.0820209815380544,0.8693726321633907,0.8637806961837309
0.18462,0.18302,0.1784,0.18043,2.1402672076070233,2.089403479164002,0.8417111213895371,0.8854012864484119
0.17721,0.17979,0.17512,0.17693,2.1023446606694995,2.1095752044271814,0.8651666435857782,0.8735871775081235
0.17395,0.17466,0.17198,0.17091,2.118871044628141,2.126241247291829,0.8768967348889095,0.8802612904068935
0.16736,0.17023,0.16592,0.16759,2.1006444358541296,2.1441704796822134,0.8675596372666885,0.8881269913546536
0.16612,0.16578,0.16057,0.16216,2.135722932781677,2.1365588970012657,0.8693423429940195,0.8599988245971105
0.1601,0.16244,0.15808,0.15955,2.1210694855788637,2.1673510157754565,0.8749948005432514,0.8732791311540846
0.15724,0.15701,0.15182,0.15309,2.1175471772601764,2.1529998761502642,0.8948154608313412,0.890382329544362
0.15019,0.1537,0.14781,0.15065,2.133293686010682,2.140286780052629,0.8538405861933599,0.8836608885312985
0.14819,0.14771,0.14432,0.14569,2.1254675352706967,2.140117604071713,0.8766315594144489,0.8947721285116843
0.14456,0.14463,0.14072,0.14139,2.1310666779778167,2.1078605678064597,0.895881338301686,0.8905325789523463
0.14237,0.14159,0.13847,0.13694,2.167878987426769,2.142345182865774,0.8996115198966848,0.8553965574147341
0.13507,0.13656,0.13423,0.13391,2.1380518589902273,2.108079283849124,0.9037558394422164,0.8861730488189841
0.13428,0.13525,0.12987,0.13141,2.149968884037292,2.127514933660521,0.8892785961231403,0.8905671394359824
0.13084,0.13195,0.12596,0.12768,2.106385672307199,2.1408956834722073,0.8759201148830322,0.8778624428841317
0.12711,0.12699,0.12504,0.12547,2.125608476223002,2.122564773890516,0.8869963214327168,0.8540729820598465
0.12142,0.12145,0.12007,0.12243,2.1481791867753603,2.111229205362562,0.8652913042339155,0.869957528489576
0.11891,0.12131,0.11618,0.11728,2.1212396364766812,2.1356307263247816,0.8683621314596731,0.869198312961296
0.11464,0.11595,0.11376,0.11583,2.1311149082400527,2.118757549414242,0.833683024510384,0.8542415985154386
0.11319,0.11331,0.11028,0.11085,2.0693961510354923,2.1271331367060693,0.8425120960785049,0.8615053908942677
0.11109,0.10888,0.10804,0.10709,2.147268222581081,2.135357937664305,0.8489692988610108,0.8462988165994488
0.1079,0.10839,0.10463,0.10495,2.072544718387465,2.1272408400304705,0.8629774468510322,0.8358109888804057
0.10425,0.10595,0.10211,0.10519,2.076828299412226,2.0786803202538637,0.8482158684911785,0.864396483141422
0.10305,0.10456,0.10142,0.10145,2.11272738012713,2.1162277958950204,0.8110009222374879,0.8352139473369617
0.10092,0.10123,0.09951,0.09957,2.098773666738577,2.095440274141576,0.8257312119651757,0.8312309671278256
0.09861,0.09811,0.09692,0.09417,2.032861710136956,2.101254558994301,0.8173235637542624,0.8285449467727504
0.09293,0.09448,0.09449,0.09327,2.07257331406823,2.026591703677164,0.8014327512954138,0.8304970323476556
0.09283,0.09336,0.09077,0.09013,2.0407762101067313,2.0833816405337866,0.806836677770892,0.7868716393739899
0.0903,0.09193,0.08847,0.09063,2.0543466446504364,2.0540647307401763,0.7843745505398013,0.7979765944017931
0.09025,0.09016,0.08725,0.08798,2.0700591557756676,2.019337846158184,0.8213929579750998,0.8061803730744014
0.08841,0.0876,0.08522,0.08512,2.017360881674814,2.0246587993134666,0.7820911140039989,0.7980507901417087
0.085,0.08418,0.08522,0.084,2.0547238657530786,2.0448484933477156,0.7907257431315518,0.7793614078633596
0.08312,0.08176,0.08036,0.08391,2.0493775923776325,2.011623218064359,0.7436488725321444,0.7909262650983838
0.08037,0.08092,0.0787,0.07956,2.030513529706891,2.019484460093147,0.7729009733399146,0.7550538957580958
0.07909,0.08122,0.07763,0.07562,1.9973160727994497,1.9617690713294171,0.776030042327147,0.7677732031177397
0.07781,0.07504,0.07533,0.07476,1.9544770570626109,1.9702217060097555,0.7165075856964725,0.7515492004547616
0.07606,0.07533,0.07382,0.07408,2.029768199488931,1.996887479088574,0.7360568740369424,0.7462798077338476
0.07339,0.074,0.07104,0.07266,1.9722517828272434,1.9726561171209942,0.7302370912907976,0.702468807805825
0.07106,0.07191,0.07054,0.07089,1.995798292531819,2.0039664532812176,0.7338067255392963,0.7649848270247214
0.07064,0.06934,0.06867,0.06801,1.9780368852329242,1.9600746302261192,0.6980246195768418,0.7140615815777125
0.06607,0.0676,0.06572,0.06645,1.941212958458653,1.9366077878898877,0.6487705951215362,0.6871464579787575
0.06658,0.06501,0.06351,0.0648,1.9150376094097743,1.9233746495587989,0.6788532292465883,0.7221058460769879
0.06458,0.06416,0.06319,0.06234,1.87432614944671,1.900524080039933,0.6571302026981679,0.6835027166327224
0.06216,0.06253,0.06038,0.06221,1.9243711997199098,1.9519891923873596,0.6771919644707136,0.652452015507054
0.06016,0.05956,0.05996,0.06108,1.8748465405763988,1.8936560281391654,0.6384486573877963,0.637189910672094
0.05722,0.05971,0.05815,0.05814,1.9210726389565085,1.8887949369698709,0.6428663401056975,0.6663365249498242
0.05631,0.05687,0.056,0.0554,1.836714897421588,1.9064439265112154,0.6198545508808421,0.6577773773295968
0.05482,0.05428,0.05346,0.05471,1.8080005906026382,1.8512627085805926,0.6146190657352399,0.6092353797377534
0.0507,0.0536,0.05357,0.05273,1.8482562279430212,1.8296154682180468,0.6163932925117112,0.5986198186639604
0.05244,0.05245,0.05094,0.05062,1.82804572281338,1.8307894066893995,0.5837323257587999,0.5793921514158231
0.04975,0.05044,0.0495,0.04956,1.8113162810812515,1.8623723139419137,0.5891647272636532,0.54769872703091
0.04822,0.04896,0.04673,0.04881,1.7547793484411283,1.885151995074261,0.559775066537254,0.5303297218423875
0.0472,0.04774,0.04597,0.04597,1.7504732600179043,1.8407448893149885,0.5192233566737784,0.5447870997003837
0.04642,0.04448,0.04396,0.04555,1.810733871830234,1.8187569344284882,0.5111059179155114,0.5228432115584383
0.04273,0.04461,0.04368,0.0432,1.7784291666762404,1.7998580314211263,0.4966663658419509,0.5166874035262681
0.0428,0.04282,0.0419,0.04181,1.7438595865925504,1.747231241949344,0.4844695788208447,0.47211391280317894
0.04157,0.04057,0.04019,0.04066,1.8287148314220658,1.841313848056746,0.45281368419049495,0.491228908707081
0.04044,0.03937,0.03778,0.03808,1.810619110023287,1.726025696732207,0.4396997127186372,0.4208993902700092
0.03786,0.03812,0.03728,0.03853,1.7007104395561954,1.708512281353269,0.44939883398539415,0.4332249871043383
0.03607,0.03544,0.03468,0.03688,1.6604738539771455,1.6743657169757453,0.4682078145946001,0.3954573250124005
0.0346,0.03497,0.03433,0.03594,1.7242854255961768,1.6405663426317192,0.36205223658241936,0.38089040127111445
0.03328,0.03441,0.03321,0.0331,1.6263584359221561,1.677374976637887,0.33485653252063835,0.3837054682822888
0.03235,0.0321,0.03133,0.03096,1.671085325105447,1.679173939759713,0.36551077482770744,0.3242356681937512
0.03045,0.03183,0.03087,0.03035,1.7177424919771314,1.6086865443701008,0.31693574887895576,0.3467587018934557
0.02919,0.02876,0.02839,0.0298,1.573543482715135,1.6334350893285643,0.26170161785528284,0.2908018830886602
0.02753,0.02862,0.02715,0.02726,1.5982416156089103,1.7212005173795342,0.2268431339153989,0.25562016253931547
0.02636,0.02657,0.02658,0.02566,1.5967263674217682,1.6012885840685929,0.22091110385911253,0.20226364193382382
0.02505,0.02533,0.02534,0.02439,1.5980071701963614,1.5416135475126034,0.21398975065753,0.16464378861984677
0.02409,0.02346,0.02304,0.02332,1.5213467789268411,1.4949694847373618,0.1215001224524518,0.14925725546836466
0.02264,0.0223,0.02271,0.02256,1.540103536169063,1.5217842129237455,0.1124601877804374,0.0848972357557092
0.02066,0.02092,0.02193,0.0213,1.4986098777687393,1.5365403929767019,0.03396191116600182,0.05863663388930233
0.02052,0.01969,0.02091,0.0201,1.4874116021115773,1.4770479043241667,0.0328992612886916,0.030059634553350117
0.01964,0.0191,0.01929,0.01877,1.4537145574913186,1.4150589571174812,-0.04107130184059335,-0.02899944117579586
0.01832,0.01877,0.01819,0.01879,1.3663056528645012,1.416647224988241,-0.07465091423801366,-0.05786240974597354
0.01659,0.01708,0.01741,0.01722,1.4030545422522187,1.408469170062746,-0.08546594353926384,-0.045723321650455645
0.01614,0.01676,0.01675,0.01664,1.3601154432590443,1.397967071083357,-0.11366744910760421,-0.09713908863079003
0.01571,0.01515,0.01613,0.01591,1.378422760614238,1.3392743793302706,-0.10345833234584507,-0.1421678941805239
0.01468,0.01493,0.01508,0.01462,1.3881393877773922,1.3815082000851635,-0.17673034766373175,-0.1120642898833344
0.01379,0.01406,0.01413,0.01443,1.2985780398914237,1.3965488796771324,-0.19430227129998232,-0.19327353411520398
0.01359,0.01374,0.01384,0.01407,1.3768048718646864,1.3482641039974788,-0.24487765501206865,-0.20177973652217113
0.01321,0.01296,0.01334,0.0134,1.334349226588398,1.3855075249386302,-0.21567009884191513,-0.1933865015604846
0.0123,0.01214,0.01165,0.01267,1.3157892105791162,1.3555998882515201,-0.23137224200668668,-0.18702576663797973
0.01165,0.012,0.01115,0.01217,1.3818286012538148,1.3469426068930506,-0.20177235223185108,-0.21470992594274457
0.01118,0.01211,0.01167,0.01179,1.3294752080567982,1.4084754458674156,-0.2422832782803631,-0.22221975852144388
0.01087,0.01075,0.01109,0.01143,1.3357969057947947,1.4400960659181588,-0.23583508836256167,-0.21876034672696498
0.01034,0.01094,0.01067,0.01033,1.338506200492547,1.3687120695495525,-0.23132233279412334,-0.2621348567707077
0.00978,0.00969,0.01022,0.01002,1.3294757272013593,1.438919397290295,-0.2415469194137885,-0.30403714395036335
0.00985,0.00941,0.0093,0.00949,1.4729526474609973,1.422445014316139,-0.2691651894190186,-0.2591907756153318
0.00894,0.00941,0.00903,0.00942,1.4590101890969722,1.4429835589639248,-0.2785778509437456,-0.23296052450789678
0.00859,0.00874,0.00882,0.00892,1.4026135649476101,1.3969175165528729,-0.25256769655426814,-0.22471714866743583
0.0083,0.00859,0.00863,0.00895,1.411711420862868,1.4967103295186073,-0.26233674827050063,-0.25925161179053896
0.00853,0.008,0.00763,0.00835,1.4896557362050755,1.4331707445703405,-0.3029427583148576,-0.22472144715052914


==> graphics/data/test_data_est.csv <==
X,mpf_high,spf_high_L,spf_high_U,mef_high,sef_high_L,sef_high_U,mpf_low,spf_low_L,spf_low_U,mef_low,sef_low_L,sef_low_U
0,0,0,0,0,0,0,0,0,0,0,0,0
1,0.11464251658539434,0.10069113342567713,0.13073401532679377,0.1157049999999999,0.09645000000000001,0.13652499999999998,0.09678096734534361,0.015353392803192723,0.18133547302369063,0.145022,0.0305,0.2811499999999999
2,0.03936687394671533,0.029502565087841447,0.04941019974555806,0.03943500000000004,0.0295,0.05,0.07038147765998433,0.006992205884641616,0.202999188188469,0.10423,0.015,0.3702249999999998
3,62292574830075215e-22,-5768920710586079e-31,-5435542989102286e-31,5e-6,0,0,10021156358902528e-21,-6292535382374135e-31,15074635258135392e-29,10000000000000003e-21,0,0
4,0.06185224960267067,0.05101233309997743,0.07295913427664873,0.062513,0.05,0.07602499999999998,0.045545334776945966,-5230937694811368e-31,0.08680099569766736,0.04961499999999992,0,0.11852499999999998
5,0.009947888893358233,0.005405449116698777,0.015023212153416279,0.010137999999999986,0.0065,0.014024999999999977,0.010377647732166198,0.0024172511007998065,0.020503146123022783,0.009413999999999983,0.0034750000000000015,0.016
6,0.009790801582470343,0.005565877642178194,0.014066260813755805,0.009744999999999986,0.006,0.013524999999999976,0.009538564508971451,0.004963022183563966,0.01397589109073307,0.008826999999999982,0.005,0.0135
7,0.06759423775266524,0.057236983686055655,0.07712988672646133,0.06771300000000013,0.0575,0.0775,0.06633127144243638,0.04669178788807721,0.08381729149511247,0.061391999999999954,0.034475000000000006,0.089
8,29253604140380093e-21,-4776925545933098e-31,0.00010345760015673907,2800000000000002e-20,0,5e-4,2697882275714196e-20,-5202378673711144e-31,2577078338884362e-20,2500000000000001e-20,0,0
9,0.019846266273388036,0.014515881779456737,0.025111461129143677,0.019496000000000006,0.0145,0.0245,0.019468281236946237,0.013571409543884205,0.02551958713859184,0.017647999999999987,0.0115,0.0245
10,0.026833714504005724,0.02034037993930439,0.03347663746625581,0.026711999999999982,0.021,0.033,0.027290414738709058,0.01849866344389512,0.036226625306159756,0.024364000000000004,0.016975000000000004,0.034
11,0.000423423095497818,-43861044817083214e-32,0.0013226900394237662,0.00045200000000000036,0,0.0015,0.0004108168655367999,-445028003565874e-30,0.0013616111377021303,0.0003820000000000003,0,0.001
12,0.0031072735442985886,0.0009305036553937855,0.005731049699018508,0.0032099999999999824,0.0015,0.0055,0.003117491377527211,0.0007067028104823861,0.00621843310714876,0.0028979999999999835,0.001,0.0055
13,0.00016524318955389697,-43945062159252583e-32,0.0006647198631587529,0.00017900000000000012,0,0.0005249999999999773,0.00017809911063290199,-4752675350114636e-31,0.0007378223353734152,0.0001630000000000001,0,5e-4
14,0.006062115596986964,0.003072727263248344,0.009387178541167994,0.0060509999999999835,0.0035,0.009024999999999976,0.0061318086188749165,0.0030214358417763477,0.0096833992774083,0.005430999999999985,0.0025,0.008524999999999977
15,0.03169654753148147,0.025049318772541334,0.038878308268835836,0.03183600000000002,0.0255,0.0385,0.032076142382848914,0.024616804963354066,0.040158264211585096,0.028177999999999995,0.018,0.037024999999999975
16,24246147335564003e-23,-4197398614612896e-31,-39186452451388857e-32,0,0,0,1025338511164375e-27,-4574488412042286e-31,-3553170356708711e-31,0,0,0
17,0.0047825962495827695,0.0023768511700107096,0.0076463798843540084,0.004691999999999982,0.002,0.0075,0.004773260234390937,0.0019964397052644445,0.007933116958420134,0.004203999999999982,0.002,0.007
18,0.0012439975091978078,14413123062454407e-23,0.0025987500217726574,0.0012929999999999947,0,0.0025249999999999773,0.0012565132637510545,4324734710017271e-23,0.002814712025991829,0.0011649999999999972,0,0.0025
19,0.003233407028725676,0.0012349618650550748,0.0056189861966780335,0.003320999999999984,0.0015,0.0055,0.003269389295640364,0.0010463711062083361,0.005746739183324264,0.0029269999999999834,0.001,0.0055
20,0.05396267524720633,0.04821497359487817,0.059804744396468844,0.054159999999999944,0.046,0.06252499999999998,0.05432810998167264,0.045675605110751166,0.06240420918229503,0.04844399999999999,0.034,0.062
21,4883218719643637e-20,-37450726895408275e-32,0.0005267522705743845,5800000000000005e-20,0,5e-4,5166644127729359e-20,-40612983592431324e-32,0.000506279459483803,4100000000000002e-20,0,5e-4
22,0.014876195868760959,0.010682395657734893,0.01895876742848904,0.014708999999999967,0.0105,0.019,0.014987030159514084,0.010314606299978156,0.019872011971344347,0.013330999999999989,0.008,0.019
23,0.03309616672824822,0.028254584515380106,0.03843586653461325,0.03343600000000004,0.0265,0.0405,0.03344544166208867,0.027291745903579807,0.040204775033648,0.029962000000000003,0.02,0.0405
24,33954843515003425e-21,-34338466835858163e-32,0.00046835931762326293,1800000000000001e-20,0,0,2697144647698952e-20,-3722710072726123e-31,0.0003327437077701084,1900000000000001e-20,0,0
25,0.001799552933627965,6327186915493836e-21,0.003179116873633999,0.002363999999999986,0.001,0.004024999999999977,0.0021566762645152176,14000860361850816e-21,0.0044584709604492435,0.002079999999999987,5e-4,0.004
26,0.00023155512886237416,2096868440407951e-31,0.0009011511682164066,0.0002330000000000002,0,0.001,0.00021204003758048637,-19411507367279094e-32,0.0009389882613372547,0.00018600000000000013,0,0.001
27,0.0027536196741964813,0.001027678902738856,0.004836943910730647,0.0026949999999999847,0.001,0.005,0.0027671748882494305,0.0010076649266817551,0.004858078995380489,0.002336999999999984,5e-4,0.0045
28,0.021124782493037744,0.016053340931606267,0.026783262202316523,0.020893000000000012,0.0155,0.0265,0.020996315304969343,0.015069824164749194,0.0271285443082474,0.018774999999999997,0.012,0.025
29,6407174009152966e-21,-3263371932063479e-31,7412190004624904e-29,6e-6,0,0,7951279490257986e-21,-35446249102446116e-32,-5651671806981944e-32,4e-6,0,0
30,0.009169671585701079,0.006070902106337729,0.012488169006953218,0.009063999999999978,0.006,0.013,0.009052218572310007,0.005843641941263686,0.012816895922176288,0.008233999999999981,0.0045,0.012
31,0.0072377579713478754,0.0046353641569182,0.010186428349505268,0.007211999999999981,0.0045,0.0105,0.007250311282302853,0.004306676206620929,0.010335404130587162,0.006491999999999979,0.0035,0.01
32,0.001148831133188005,7073883919665089e-20,0.002339791919767357,0.001122999999999998,0,0.0025,0.0010856444471821554,32666063885056224e-22,0.002285704297703315,0.0009610000000000008,0,0.0025
33,0.01833915026062627,0.013722212710107276,0.0238680200092268,0.018723,0.013975000000000001,0.024,0.018906578277341744,0.012915496479850712,0.024972469528791657,0.01650300000000001,0.0105,0.0235
34,789978950122849e-19,-30112958972359083e-32,0.00044704812661692297,8600000000000007e-20,0,5e-4,8246730337575638e-20,-31796960266836544e-32,0.0004694319284046314,7000000000000005e-20,0,5e-4
35,0.007210248265549389,0.004602539473202423,0.010448625637508051,0.007042999999999982,0.004,0.0105,0.007176623207250189,0.004226934829393411,0.009896453534378694,0.006328999999999981,0.0035,0.0095
36,0.02878516931357333,0.024199652628577466,0.033010224940645795,0.028775999999999972,0.023,0.035,0.029171455079975674,0.023164683172292977,0.03521186922441526,0.02532399999999999,0.016975000000000004,0.033549999999999955
37,7110280632816404e-25,-27836779024306237e-32,-25262141381404327e-32,0,0,0,15289312059526771e-22,-2996084243503478e-31,-2270588232290968e-31,1e-6,0,0
38,0.005151276579331251,0.0005856375106879447,0.02625547525037911,0.005408999999999979,0.0025,0.008024999999999977,0.004496799369856182,0.0007354195915743075,0.017421472773386407,0.004688999999999982,0.002,0.0075
39,0.0003978381452408334,3849694166937895e-23,0.0011977405678827086,0.0004170000000000003,0,0.001,0.00037556475392818914,3175494167304725e-23,0.0010526719550963525,0.0003960000000000003,0,0.001
40,0.0020291099981116717,0.000633587909618832,0.0037178794740068627,0.0019269999999999884,5e-4,0.0035,0.002083190276930848,0.000645219832430671,0.0037684400789910933,0.001860999999999988,5e-4,0.0035


==> graphics/data/test_plot_1.csv <==
X,p_T,p_T_bpf,p_T_apf
1,0.0,0.0,0.0
2,0.06,0.06295857137908765,0.07980525029486532
3,0.04,0.05533160001351939,0.02624008661341044
4,0.143,0.12002801781819382,0.10429524709811533
5,0.005,0.0034467810330843355,0.004066211805120273
6,0.113,0.08289377785595481,0.083525291316101
7,0.103,0.11957284310026411,0.12270381803118206
8,0.002,0.001037110358696446,0.0005541974064969619
9,0.044,0.03217439998514657,0.07284187168412759
10,0.007,0.006992093315496461,0.003801109041864243
11,0.058,0.05935088096484431,0.052003332077771657
12,0.061,0.06616002753679051,0.06773849094981516
13,0.008,0.005321713713508594,0.005462725108320692
14,0.115,0.13845424507763562,0.09314399112303062
15,0.0,3.584581259801614e-16,0.00021373852367877465
16,0.0,0.0,0.0
17,0.0,0.0007444563419833262,0.0003485603901488257
18,0.001,2.407035265446639e-5,3.37749303722933e-6
19,0.043,0.04633562546340218,0.06268072443152714
20,0.001,9.919488836617873e-6,7.679328834014467e-5
21,0.0,0.0,0.0
22,0.0,0.0,0.0
23,0.013,0.012242960344805686,0.012627060589976152
24,0.019,0.019432331076110733,0.018931994356655876
25,0.022,0.02285563923422812,0.021558959060728643
26,0.0,0.0008732257329843869,0.0009482717061504607
27,0.015,0.011821551054516434,0.03805709203964967
28,0.0,1.420863582296622e-17,1.3962083794966723e-8
29,0.0,0.0,0.0
30,0.0,0.0,0.0
31,0.0,0.0005519019459114177,0.000680074505504591
32,0.004,0.01027556231692242,0.006575285611308775
33,0.017,0.01663775495706478,0.01702977973036916
34,0.0,0.0006919980288361321,0.00039646518440257956
35,0.024,0.020453975985351133,0.024080260966633345
36,0.004,0.007282388102808252,0.008878344547791994
37,0.003,0.002747142867024577,0.003009620812623322
38,0.005,0.0027794548335928555,0.0009537275025211413
39,0.0,9.991254314078818e-5,7.707762596299306e-5
40,0.016,0.01317293052110467,0.01231976924411164
41,0.0,7.071967819376198e-10,1.6542099421524922e-9
42,0.0,0.0,0.0
43,0.0,0.0,0.0
44,0.001,0.0005779099786483045,0.0007035145226051609
45,0.01,0.0075770082185181945,0.005414917642450051
46,0.007,0.008168603147794015,0.006999189856457758
47,0.0,0.0006205221518890916,0.00038931761487906994
48,0.006,0.007127383097257213,0.005641758527195985
49,0.0,1.622399739653186e-14,8.912280938841322e-15
50,0.0,0.0,0.0
51,0.0,0.0,0.0
52,0.0,4.397044383811524e-5,5.741199126229676e-5
53,0.007,0.009511412348283321,0.009890167367092311
54,0.001,7.085497975761496e-5,0.000850074357082555
55,0.0,0.0,0.0
56,0.0,0.0,0.0
57,0.004,0.0026860864223183273,0.0022221227440591797
58,0.001,0.0015928269475079943,0.00195906375680262
59,0.002,0.0015399872952079354,0.003344656744628645
60,0.0,7.518909624572217e-5,0.00010239547148275518
61,0.001,0.00207123339172468,0.0010442934406989565
62,0.0,9.75319204749974e-10,9.442836108158112e-13
63,0.0,0.0,0.0
64,0.0,0.0,0.0
65,0.0,6.954315414616704e-5,0.0001309822177766302
66,0.001,0.0018704336302830394,0.0012186375161499742
67,0.001,0.001336791316947418,0.0008014071728710627
68,0.0,0.0002455583010630129,0.00013874886863809896
69,0.002,0.004935983797917331,0.0015584139295916903
70,0.001,3.808896612624661e-5,0.0008843154006598309
71,0.0,3.242295921884214e-5,0.000370580482163545
72,0.0,2.1159975987820037e-5,0.00018163098759528835
73,0.0,4.096725395017182e-6,4.4657353245380114e-7
74,0.001,0.0011625295499706314,0.0024571154348429296
75,0.0,2.0591768795124103e-6,1.1309909384135457e-10
76,0.0,0.0,0.0
77,0.0,0.0,0.0
78,0.0,0.0001416785095104129,0.0002755772439218483
79,0.003,0.0007118589320218269,0.0007590246439057614
80,0.0,0.0007537894031592044,0.0007388977642452462
81,0.0,4.4028494803008536e-5,3.265164573865975e-5
82,0.001,0.0004547764837417184,0.0007313708920782938
83,0.0,2.8047065259613027e-12,3.8074592779761795e-19
84,0.0,0.0,0.0
85,0.0,0.0,0.0
86,0.0,2.02955676348882e-5,8.799880893388501e-6
87,0.001,0.0009685809164543648,0.00159794424971062
88,0.001,0.0004669461611782107,0.0004335656185926801
89,0.0,5.698110548182816e-20,0.0
90,0.0,5.0633558573200214e-5,0.0
91,0.0,0.0002559911459342675,0.00037165015694885827
92,0.0,0.00012699672954071868,0.00018035545517625624
93,0.0,0.0001534958051784259,3.4475637231845684e-5
94,0.0,1.1609696184472824e-6,3.1886108630261746e-7
95,0.0,0.00023967812531886445,0.0002981221868733596
96,0.0,8.433270071347805e-15,3.200355718193238e-13
97,0.0,0.0,0.0
98,0.0,0.0,0.0
99,0.0,1.4952834755216581e-5,1.8973773699884084e-5
100,0.002,0.0002192998684348488,0.00026958947928604324


==> graphics/data/test_plot_2.csv <==
X,Tc_1,Tc_1_bpf,Tc_1_apf,Tc_1_nsh,Tc_1_nopt,Tc_1_nh_bpf,Tc_1_nh_apf,Tc_2,Tc_2_nsh,Tc_3,Tc_3_nsh
1,0.95,0.95,0.95,-1000.0,-1000.0,-1000.0,-1000.0,0.9,-1000.0,0.75,-1000.0
2,1.9,1.9,1.9,-1000.0,-1000.0,-1000.0,-1000.0,1.8,-1000.0,1.5,-1000.0
3,2.79,2.7870414286209124,2.7701947497051345,-1000.0,-1000.0,-1000.0,-1000.0,2.64,-1000.0,2.19,-1000.0
4,3.64,3.6187512572283054,3.6141494127968588,-1000.0,-1000.0,-1000.0,-1000.0,3.4400000000000004,-1000.0,2.84,-1000.0
5,4.347,4.330433068017505,4.353808828790467,-1000.0,-1000.0,-1000.0,-1000.0,4.097,-1000.0,3.347,-1000.0
6,5.049,5.03866809777362,5.089402032978956,-1000.0,-1000.0,-1000.0,-1000.0,4.7490000000000006,-1000.0,3.849,-1000.0
7,5.638,5.66400934967378,5.741469945851344,-1000.0,-1000.0,-1000.0,-1000.0,5.288,-1000.0,4.238,-1000.0
8,6.124,6.169777758473676,6.27083404069255,-1000.0,-1000.0,-1000.0,-1000.0,5.724,-1000.0,4.524000000000001,-1000.0
9,6.608,6.674509056914875,6.799643938127258,-1000.0,-1000.0,-1000.0,-1000.0,6.158,-1000.0,4.823000000000001,-1000.0
10,7.048,7.147065955370928,7.255611963877839,-1000.0,-1000.0,-1000.0,-1000.0,6.548,-1000.0,5.078000000000001,-1000.0
11,7.481,7.612630760511484,7.707778880586556,-1000.0,-1000.0,-1000.0,-1000.0,6.931,-1000.0,5.326000000000001,-1000.0
12,7.856,8.018844684687197,8.107942465217501,-1000.0,-1000.0,-1000.0,-1000.0,7.256,-1000.0,5.516000000000002,-1000.0
13,8.17,8.35889858132612,8.44036755889863,-1000.0,-1000.0,-1000.0,-1000.0,7.5200000000000005,-1000.0,5.655000000000002,-1000.0
14,8.475999999999999,8.693630764251532,8.76732992747144,-1000.0,-1000.0,-1000.0,-1000.0,7.776000000000001,-1000.0,5.786000000000002,5.786000000000002
15,8.667,8.889908702099309,9.00114830492122,-1000.0,-1000.0,-1000.0,-1000.0,7.917000000000001,-1000.0,5.802000000000002,-1000.0
16,8.858,9.086186639947085,9.234752943847319,-1000.0,-1000.0,-1000.0,-1000.0,8.058,-1000.0,5.818000000000002,-1000.0
17,9.049000000000001,9.282464577794862,9.468357582773418,-1000.0,-1000.0,-1000.0,-1000.0,8.199,-1000.0,5.8697500000000025,-1000.0
18,9.240000000000002,9.477998059300656,9.70161366130937,-1000.0,-1000.0,-1000.0,-1000.0,8.34,-1000.0,5.921500000000003,-1000.0
19,9.430000000000001,9.673507470453796,9.934866362352285,-1000.0,-1000.0,-1000.0,-1000.0,8.48,-1000.0,5.9722500000000025,-1000.0
20,9.577000000000002,9.822681256143532,10.10543833896367,-1000.0,-1000.0,-1000.0,-1000.0,8.577,-1000.0,5.980000000000002,-1000.0
21,9.723000000000003,9.971845122344433,10.275933522286717,-1000.0,-1000.0,-1000.0,-1000.0,8.679,-1000.0,5.988000000000002,-1000.0
22,9.869000000000003,10.121008988545334,10.446428705609764,-1000.0,-1000.0,-1000.0,-1000.0,8.781,-1000.0,5.996000000000002,-1000.0
23,10.015000000000004,10.270172854746235,10.61692388893281,-1000.0,-1000.0,-1000.0,-1000.0,8.883000000000001,-1000.0,6.004000000000002,-1000.0
24,10.148000000000003,10.40709376060233,10.77479201166588,-1000.0,-1000.0,-1000.0,-1000.0,8.972000000000001,-1000.0,5.999000000000002,-1000.0
25,10.262000000000004,10.524582335382313,10.913728140042295,-1000.0,-1000.0,-1000.0,-1000.0,9.042000000000002,-1000.0,6.003250000000002,-1000.0
26,10.354000000000005,10.619215270928068,11.031105309357981,-1000.0,-1000.0,-1000.0,-1000.0,9.090000000000002,-1000.0,5.985500000000002,-1000.0
27,10.446000000000005,10.712974980740839,11.147534206967517,-1000.0,-1000.0,-1000.0,-1000.0,9.138000000000002,-1000.0,5.967750000000001,-1000.0
28,10.523000000000005,10.794913139499094,11.225906012537402,-1000.0,-1000.0,-1000.0,-1000.0,9.171000000000001,-1000.0,5.935000000000001,-1000.0
29,10.600000000000005,10.87685129825735,11.304277804145205,-1000.0,-1000.0,-1000.0,-1000.0,9.204,-1000.0,5.928000000000001,-1000.0
30,10.677000000000005,10.958789457015605,11.382649595753007,-1000.0,-1000.0,-1000.0,-1000.0,9.237,-1000.0,5.921000000000001,-1000.0
31,10.754000000000005,11.04072761577386,11.461021387360809,-1000.0,-1000.0,-1000.0,-1000.0,9.274,-1000.0,5.9140000000000015,-1000.0
32,10.831000000000005,11.122113872586205,11.538713104463106,-1000.0,-1000.0,-1000.0,-1000.0,9.310999999999998,-1000.0,5.907000000000002,-1000.0
33,10.904000000000005,11.193224567081627,11.609829535954095,-1000.0,-1000.0,-1000.0,-1000.0,9.343999999999998,-1000.0,5.896500000000001,-1000.0
34,10.960000000000004,11.247697506619984,11.663916187714714,-1000.0,-1000.0,-1000.0,-1000.0,9.359999999999998,-1000.0,5.8690000000000015,-1000.0
35,11.016000000000004,11.301478448129505,11.71760637429093,-1000.0,-1000.0,-1000.0,-1000.0,9.375999999999998,9.375999999999998,5.841500000000002,-1000.0
36,11.048000000000004,11.334805413653674,11.747216299900515,-1000.0,-1000.0,-1000.0,-1000.0,9.367999999999997,-1000.0,5.790000000000002,-1000.0
37,11.076000000000004,11.360849991075035,11.767947880962307,-1000.0,-1000.0,-1000.0,-1000.0,9.355999999999996,-1000.0,5.745500000000002,-1000.0
38,11.101000000000004,11.384147425629372,11.785669841211476,-1000.0,-1000.0,-1000.0,-1000.0,9.340999999999996,-1000.0,5.698000000000001,-1000.0
39,11.121000000000004,11.404665405350116,11.802438073958124,-1000.0,-1000.0,-1000.0,-1000.0,9.320999999999996,-1000.0,5.645500000000001,-1000.0
40,11.141000000000004,11.425083472527719,11.819129229078808,-1000.0,-1000.0,-1000.0,-1000.0,9.300999999999997,-1000.0,5.593000000000001,-1000.0
41,11.148000000000003,11.435476537753171,11.827490877470124,-1000.0,-1000.0,-1000.0,-1000.0,9.279299999999996,-1000.0,5.526250000000001,-1000.0
42,11.155000000000003,11.445869602271427,11.83585252420723,-1000.0,-1000.0,-1000.0,-1000.0,9.257599999999995,-1000.0,5.459500000000001,-1000.0
43,11.162000000000003,11.456262666789684,11.844214170944335,-1000.0,-1000.0,-1000.0,-1000.0,9.235899999999994,-1000.0,5.392750000000001,-1000.0
44,11.169000000000002,11.46665573130794,11.85257581768144,-1000.0,-1000.0,-1000.0,-1000.0,9.214199999999993,-1000.0,5.326000000000001,-1000.0
45,11.175000000000002,11.476470885847547,11.86023394989594,11.175000000000002,11.175000000000002,-1000.0,-1000.0,9.191499999999992,-1000.0,5.272750000000001,-1000.0
46,11.171000000000003,11.478709032168636,11.862477164467991,-1000.0,-1000.0,11.478709032168636,11.862477164467991,9.158799999999992,-1000.0,5.209500000000001,-1000.0
47,11.160000000000004,11.47277857534193,11.857721189183584,-1000.0,-1000.0,-1000.0,-1000.0,9.119099999999992,-1000.0,5.139250000000001,-1000.0
48,11.149000000000004,11.466227596363337,11.852575896284298,-1000.0,-1000.0,-1000.0,-1000.0,9.079399999999993,-1000.0,5.069000000000002,-1000.0
49,11.132000000000005,11.452549234287487,11.841788844857817,-1000.0,-1000.0,-1000.0,-1000.0,9.033699999999993,-1000.0,5.008000000000002,-1000.0
50,11.115000000000006,11.43887087221162,11.831001793431327,-1000.0,-1000.0,-1000.0,-1000.0,8.987999999999992,-1000.0,4.947000000000002,-1000.0
51,11.098000000000006,11.425192510135753,11.820214742004834,-1000.0,-1000.0,-1000.0,-1000.0,8.942799999999993,-1000.0,4.886000000000002,-1000.0
52,11.081000000000007,11.411514148059887,11.809427690578342,-1000.0,-1000.0,-1000.0,-1000.0,8.897599999999994,-1000.0,4.825000000000002,-1000.0
53,11.064000000000007,11.397791815540181,11.79858322716059,-1000.0,-1000.0,-1000.0,-1000.0,8.852399999999994,-1000.0,4.766000000000002,-1000.0
54,11.040000000000006,11.374558070672192,11.777848596375744,-1000.0,-1000.0,-1000.0,-1000.0,8.800199999999993,-1000.0,4.700000000000002,-1000.0
55,11.015000000000006,11.351253470824446,11.756263891233816,-1000.0,-1000.0,-1000.0,-1000.0,8.746999999999993,-1000.0,4.633000000000002,-1000.0
56,10.990000000000006,11.3279488709767,11.734679186091888,-1000.0,-1000.0,-1000.0,-1000.0,8.693799999999992,-1000.0,4.566000000000002,-1000.0
57,10.965000000000005,11.304644271128954,11.71309448094996,-1000.0,-1000.0,-1000.0,-1000.0,8.640599999999992,-1000.0,4.527750000000002,-1000.0
58,10.936000000000005,11.278653584858889,11.689287653063973,-1000.0,-1000.0,-1000.0,-1000.0,8.583399999999992,-1000.0,4.485500000000002,-1000.0
59,10.906000000000006,11.251070071641315,11.663521761421183,-1000.0,-1000.0,-1000.0,-1000.0,8.525199999999993,-1000.0,4.442250000000001,-1000.0
60,10.874000000000006,11.221946571128536,11.634411213033765,-1000.0,-1000.0,-1000.0,-1000.0,8.464999999999993,-1000.0,4.397000000000001,-1000.0
61,10.844000000000007,11.195514461520185,11.606510273505533,-1000.0,-1000.0,-1000.0,-1000.0,8.416099999999993,-1000.0,4.351750000000001,-1000.0
62,10.813000000000006,11.16701111852011,11.577565040536603,-1000.0,-1000.0,-1000.0,-1000.0,8.366199999999992,-1000.0,4.305500000000001,-1000.0
63,10.782000000000005,11.138507774544715,11.548619807566729,-1000.0,-1000.0,-1000.0,-1000.0,8.316299999999991,-1000.0,4.2592500000000015,-1000.0
64,10.751000000000005,11.11000443056932,11.519674574596854,-1000.0,-1000.0,-1000.0,-1000.0,8.26639999999999,-1000.0,4.213000000000002,-1000.0
65,10.720000000000004,11.081501086593926,11.49072934162698,-1000.0,-1000.0,-1000.0,-1000.0,8.21649999999999,-1000.0,4.166750000000002,-1000.0
66,10.689000000000004,11.052928199464386,11.461653126439328,-1000.0,-1000.0,-1000.0,-1000.0,8.166599999999988,-1000.0,4.1205000000000025,-1000.0
67,10.657000000000004,11.022484878704562,11.431358273735528,-1000.0,-1000.0,-1000.0,-1000.0,8.115699999999988,-1000.0,4.0732500000000025,-1000.0
68,10.624000000000004,10.990704766627791,11.400262013858857,-1000.0,-1000.0,-1000.0,-1000.0,8.063799999999988,-1000.0,4.025000000000002,-1000.0
69,10.591000000000005,10.958679096249957,11.369027005113546,-1000.0,-1000.0,-1000.0,-1000.0,8.011899999999988,-1000.0,3.9767500000000022,-1000.0
70,10.556000000000004,10.921717442074206,11.336233582438645,-1000.0,-1000.0,-1000.0,-1000.0,7.957999999999988,-1000.0,3.926500000000002,-1000.0
71,10.520000000000005,10.884717698932329,11.302555844363084,-1000.0,-1000.0,-1000.0,-1000.0,7.913399999999988,-1000.0,3.875250000000002,-1000.0
72,10.484000000000005,10.847685532831234,11.26850752580536,-1000.0,-1000.0,-1000.0,-1000.0,7.868799999999988,-1000.0,3.824000000000002,-1000.0
73,10.448000000000006,10.81063220675415,11.23427757626004,-1000.0,-1000.0,-1000.0,-1000.0,7.824199999999988,-1000.0,3.773000000000002,-1000.0
74,10.412000000000006,10.77357478395167,11.200047180141187,-1000.0,-1000.0,-1000.0,-1000.0,7.779599999999988,-1000.0,3.7220000000000018,-1000.0
75,10.375000000000005,10.73535483159922,11.163359668587491,-1000.0,-1000.0,-1000.0,-1000.0,7.7339999999999876,-1000.0,3.6700000000000017,-1000.0
76,10.338000000000005,10.697132820069891,11.126672156920696,-1000.0,-1000.0,-1000.0,-1000.0,7.688399999999987,-1000.0,3.6180000000000017,-1000.0
77,10.301000000000004,10.658910808540561,11.089984645253901,-1000.0,-1000.0,-1000.0,-1000.0,7.642799999999987,-1000.0,3.5767500000000014,-1000.0
78,10.264000000000003,10.620688797011232,11.053297133587106,-1000.0,-1000.0,-1000.0,-1000.0,7.597199999999987,-1000.0,3.535500000000001,-1000.0
79,10.227000000000002,10.582325106972391,11.01633404467639,-1000.0,-1000.0,-1000.0,-1000.0,7.551599999999986,-1000.0,3.494250000000001,-1000.0
80,10.187000000000001,10.543249558001529,10.978611931121767,-1000.0,-1000.0,-1000.0,-1000.0,7.502999999999986,-1000.0,3.450000000000001,-1000.0
81,10.154150000000001,10.509421620518417,10.945365682157805,-1000.0,-1000.0,-1000.0,-1000.0,7.454599999999986,-1000.0,3.406000000000001,-1000.0
82,10.121300000000002,10.475549654540503,10.912086781548105,-1000.0,-1000.0,-1000.0,-1000.0,7.406199999999986,-1000.0,3.362000000000001,-1000.0
83,10.087450000000002,10.441222912078846,10.878076510046325,-1000.0,-1000.0,-1000.0,-1000.0,7.356799999999986,-1000.0,3.317000000000001,-1000.0
84,10.053600000000003,10.406896169614386,10.844066238544546,-1000.0,-1000.0,-1000.0,-1000.0,7.307399999999985,-1000.0,3.272000000000001,-1000.0
85,10.019750000000004,10.372569427149926,10.810055967042766,-1000.0,-1000.0,-1000.0,-1000.0,7.257999999999985,-1000.0,3.227000000000001,-1000.0
86,9.985900000000004,10.338242684685467,10.776045695540986,-1000.0,-1000.0,-1000.0,-1000.0,7.208599999999985,-1000.0,3.1820000000000013,-1000.0
87,9.952050000000005,10.303895646653372,10.742026624158314,-1000.0,-1000.0,-1000.0,-1000.0,7.159199999999984,-1000.0,3.1370000000000013,-1000.0
88,9.917200000000005,10.268580027704822,10.70640960852593,-1000.0,-1000.0,-1000.0,-1000.0,7.1087999999999845,-1000.0,3.0910000000000015,-1000.0
89,9.881350000000005,10.232797462595093,10.670359027274955,-1000.0,-1000.0,-1000.0,-1000.0,7.057399999999984,-1000.0,3.0440000000000014,-1000.0
90,9.845500000000005,10.197014897485364,10.63430844602398,-1000.0,-1000.0,-1000.0,-1000.0,7.005999999999984,-1000.0,2.997000000000001,-1000.0
91,9.809650000000005,10.161181698817062,10.598257864773004,-1000.0,-1000.0,-1000.0,-1000.0,6.9589999999999845,-1000.0,2.950000000000001,-1000.0
92,9.773800000000005,10.125092509002826,10.56183563336508,-1000.0,-1000.0,-1000.0,-1000.0,6.911999999999985,-1000.0,2.903000000000001,-1000.0
93,9.737950000000005,10.08887632245905,10.52523304650198,-1000.0,-1000.0,-1000.0,-1000.0,6.864999999999985,-1000.0,2.8592500000000007,-1000.0
94,9.702100000000005,10.052506640110096,10.488595984001646,-1000.0,-1000.0,-1000.0,-1000.0,6.817999999999985,-1000.0,2.8155000000000006,-1000.0
95,9.666250000000005,10.016135796791522,10.451958602640227,-1000.0,-1000.0,-1000.0,-1000.0,6.770999999999986,-1000.0,2.7717500000000004,-1000.0
96,9.630400000000005,9.97952527534763,10.415023099091934,-1000.0,-1000.0,-1000.0,-1000.0,6.723999999999986,-1000.0,2.728,-1000.0
97,9.594550000000005,9.942914753903729,10.378087595543322,-1000.0,-1000.0,-1000.0,-1000.0,6.676999999999986,-1000.0,2.689,-1000.0
98,9.558700000000005,9.906304232459828,10.34115209199471,-1000.0,-1000.0,-1000.0,-1000.0,6.629999999999987,-1000.0,2.65,-1000.0
99,9.522850000000005,9.869693711015927,10.304216588446097,-1000.0,-1000.0,-1000.0,-1000.0,6.582999999999987,-1000.0,2.6109999999999998,-1000.0
100,9.487000000000005,9.83306823673727,10.267262111123785,-1000.0,-1000.0,-1000.0,-1000.0,6.535999999999987,-1000.0,2.5719999999999996,-1000.0


==> graphics/data/trigger_estimation_erroverN.csv <==
X,Y_bpf_2,Y_bpf_7,Y_apf_2,Y_apf_7
25,0.016866496150573243,0.017547150974505047,0.01643386611046029,0.017598112610530937
50,0.011993805691610258,0.013879410517381594,0.012306694473404649,0.01410640246777656
100,0.009230183001214259,0.010918262625942692,0.009142662160383702,0.011472581423479877
200,0.006883112635987945,0.008609598546997105,0.006459940709467009,0.009115109531815317
400,0.005046225637043762,0.0066485977056609325,0.0045468518045838095,0.006837968830453572


==> graphics/data/triggerest_erroverN.csv <==
X,Y_bpf_2,Y_bpf_7,Y_apf_2,Y_apf_7
25,0.016866496150573243,0.017547150974505047,0.01643386611046029,0.017598112610530937
50,0.011993805691610258,0.013879410517381594,0.012306694473404649,0.01410640246777656
100,0.009230183001214259,0.010918262625942692,0.009142662160383702,0.011472581423479877
200,0.006883112635987945,0.008609598546997105,0.006459940709467009,0.009115109531815317
400,0.005046225637043762,0.0066485977056609325,0.0045468518045838095,0.006837968830453572


==> graphics/data/triggerest_trigprob.csv <==
X,Y_mc,Y_mc_L,Y_mc_U,Y_apf,Y_apf_L,Y_apf_U
0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.052099999999999994,0.048695,0.055305,0.050574999999999995,0.034875,0.07
2,0.04151200000000001,0.038095000000000004,0.044805,0.04122835416666666,0.027475624999999997,0.056999999999999995
3,0.10245400000000002,0.09719499999999999,0.1081,0.09942341880208333,0.06558955781249999,0.1341984625
4,0.0015720000000000003,0.001,0.0022050000000000012,0.0016602216636718748,0.0,0.004393062363281267
5,0.08008500000000003,0.075995,0.0843,0.0790314363099238,0.04624370688758789,0.1246971841801758
6,0.10107333333333333,0.09639,0.10622000000000001,0.10215607815848671,0.06589519479665157,0.13209850714198976
7,0.0007630000000000002,0.0003,0.0013,0.0008761794680073727,0.0,0.0032604192460125004
8,0.06226133333333332,0.0583,0.06601,0.06384199233035485,0.03180083030397072,0.096597121970873
9,0.002616666666666667,0.0018,0.0035,0.002409076193339445,0.0,0.005596629634127152
10,0.04999566666666667,0.046495,0.053305,0.04905418099874853,0.03599453070268848,0.06282001932154228
11,0.056429666666666684,0.052995,0.060105,0.0556355868212457,0.04163831491880796,0.07193469139375479
12,0.005463666666666667,0.0043950000000000005,0.0066,0.005394434518736193,0.0018868729111272554,0.009567643000206426
13,0.11208666666666668,0.1071,0.11681,0.10482471944175428,0.030471528731480728,0.16057039435770468
14,0.007693,0.0063950000000000005,0.009005,0.008938254713971779,0.0,0.026120705894262186
15,0.002445666666666666,0.0017,0.0032,0.002845816792212094,0.0,0.009524003222564296
16,0.005490999999999999,0.0043950000000000005,0.0066050000000000015,0.0063379178635464975,0.0,0.020608894728462526
17,9.800000000000001e-5,0.0,0.0003,0.0001097227426258951,0.0,0.0008705662663240682
18,0.06748266666666668,0.063495,0.07161,0.0704123455981091,0.049291179587450294,0.09878417186469313
19,0.000965333333333333,0.0005,0.0015,0.0011019665148364797,0.0,0.0036628734916745688
20,0.0,0.0,0.0,0.0,0.0,0.0
21,1.6666666666666667e-6,0.0,0.0,0.0,0.0,0.0
22,0.005929000000000002,0.0048,0.007005000000000002,0.005461270653319394,0.0017755625664349322,0.011140184680579888
23,0.021321999999999994,0.0191,0.0237,0.021796900204584923,0.016873676964795067,0.02797475086523818
24,0.029487666666666665,0.02659,0.032604999999999995,0.030907063508279962,0.022225343972706063,0.04087575854427428
25,0.000568,0.0002,0.001,0.0005287631836723434,0.0,0.0015214964202809832
26,0.020406000000000004,0.018095,0.0229,0.021816999602754197,0.01409905730646497,0.031059471253285807
27,4.333333333333334e-6,0.0,0.0,6.99999302432505e-6,0.0,0.0
28,0.0,0.0,0.0,0.0,0.0,0.0
29,6.0e-6,0.0,0.0001,1.1495405397026986e-5,0.0,0.0
30,0.0003876666666666667,0.0001,0.0008,0.0004059783370142155,0.0,0.0011202854910994462
31,0.008681666666666664,0.0072,0.0101,0.008801250917708735,0.005423415010611116,0.013313454635375888
32,0.013196666666666666,0.0114,0.014905000000000002,0.012764106372955417,0.0065392729813310915,0.022850791352147813
33,0.0015023333333333334,0.0009,0.0022,0.001588257710811343,0.0,0.003348904317470493
34,0.028477666666666675,0.025994999999999997,0.031,0.028319027523091744,0.019794772442123583,0.036329185995225284
35,0.008393666666666666,0.0069,0.009805000000000001,0.008714229981403797,0.005167894454828579,0.012334306612866369
36,0.004385333333333333,0.0033949999999999996,0.005405000000000002,0.004453596071665255,0.0026580907421062437,0.006426671211675898
37,0.008005666666666668,0.0065,0.009405000000000002,0.008252390097037179,0.004342839900479977,0.012635020199498968
38,5.9666666666666656e-5,0.0,0.0002,5.858977748173978e-5,0.0,0.00027922659777756165
39,0.015789000000000004,0.0136,0.0177,0.016424401991966528,0.012035331286245246,0.02156348014695765


==> graphics/data/triggerestimation_erroverN.csv <==
X,Y_bpf_1,Y_bpf_7,Y_apf_1,Y_apf_7
25,0.01017947144097753,0.01703169475230411,0.009464839381687039,0.017775059382084245
50,0.006486545944073726,0.013721832050468442,0.005892450825756913,0.013855786457947626
100,0.0048714428221027575,0.011766374291892468,0.006053980837466096,0.013112549528949217
200,0.0035950109331964186,0.010281601892193477,0.0036865774574097315,0.010894955914143863
400,0.0021344898224432145,0.00743501278360849,0.0025337695691676505,0.008171132773428296


==> graphics/data/triggerexample_SOD.csv <==
X,Y,Z,HU,HL
1,4.119047037863381,0,4,-4
2,2.1725920358436905,0,4,-4
3,0.8174726885401377,0,4,-4
4,-2.7700937049363636,0,4,-4
5,-4.6960559453018185,-4.6960559453018185,-0.6960559453018185,-8.696055945301818
6,-4.146262548563061,-4.6960559453018185,-0.6960559453018185,-8.696055945301818
7,-2.8420799534140735,-4.6960559453018185,-0.6960559453018185,-8.696055945301818
8,0.6433241989865016,0.6433241989865016,4.643324198986502,-3.3566758010134983
9,3.3288762251142936,0.6433241989865016,4.643324198986502,-3.3566758010134983
10,4.912856759954092,4.912856759954092,8.912856759954092,0.9128567599540922
11,4.606790897731869,4.912856759954092,8.912856759954092,0.9128567599540922
12,2.3471809545718862,4.912856759954092,8.912856759954092,0.9128567599540922
13,-0.8625141312028843,-0.8625141312028843,3.137485868797116,-4.862514131202884
14,-4.394618374693072,-0.8625141312028843,3.137485868797116,-4.862514131202884
15,-5.144944461428542,-5.144944461428542,-1.1449444614285422,-9.144944461428542
16,-3.376417201833289,-5.144944461428542,-1.1449444614285422,-9.144944461428542
17,0.14920047126290303,0.14920047126290303,4.149200471262903,-3.850799528737097
18,3.648625383756345,0.14920047126290303,4.149200471262903,-3.850799528737097
19,4.988081465497643,4.988081465497643,8.988081465497643,0.9880814654976433
20,5.0228270973349805,4.988081465497643,8.988081465497643,0.9880814654976433
21,3.5450328983871695,4.988081465497643,8.988081465497643,0.9880814654976433
22,-1.402723165882432,-1.402723165882432,2.597276834117568,-5.402723165882432
23,-3.1281592001969383,-1.402723165882432,2.597276834117568,-5.402723165882432
24,-5.018997151896917,-1.402723165882432,2.597276834117568,-5.402723165882432
25,-3.489862177504041,-1.402723165882432,2.597276834117568,-5.402723165882432
26,-1.893719129499023,-1.402723165882432,2.597276834117568,-5.402723165882432
27,1.4564957752560648,-1.402723165882432,2.597276834117568,-5.402723165882432
28,3.6366164934114438,3.6366164934114438,7.636616493411443,-0.3633835065885562
29,4.883338694665963,3.6366164934114438,7.636616493411443,-0.3633835065885562
30,3.5897068633737623,3.6366164934114438,7.636616493411443,-0.3633835065885562
31,0.7746881152354422,3.6366164934114438,7.636616493411443,-0.3633835065885562
32,-1.8313161073796584,-1.8313161073796584,2.168683892620342,-5.831316107379658
33,-3.938381173321356,-1.8313161073796584,2.168683892620342,-5.831316107379658
34,-4.894677509615464,-1.8313161073796584,2.168683892620342,-5.831316107379658
35,-4.910519836583264,-1.8313161073796584,2.168683892620342,-5.831316107379658
36,-3.7390490674072887,-1.8313161073796584,2.168683892620342,-5.831316107379658
37,-0.6991638523033629,-1.8313161073796584,2.168683892620342,-5.831316107379658
38,1.601083978935834,-1.8313161073796584,2.168683892620342,-5.831316107379658
39,2.9819155820817027,2.9819155820817027,6.981915582081703,-1.0180844179182973
40,4.912537676548533,2.9819155820817027,6.981915582081703,-1.0180844179182973
41,4.573922730464415,2.9819155820817027,6.981915582081703,-1.0180844179182973
42,2.4548423561052526,2.9819155820817027,6.981915582081703,-1.0180844179182973
43,-2.650684186867216,-2.650684186867216,1.349315813132784,-6.650684186867216
44,-3.9238040264418963,-2.650684186867216,1.349315813132784,-6.650684186867216
45,-4.7021832236479675,-2.650684186867216,1.349315813132784,-6.650684186867216
46,-3.6784607725457272,-2.650684186867216,1.349315813132784,-6.650684186867216
47,-0.6938987469405783,-2.650684186867216,1.349315813132784,-6.650684186867216
48,2.9491600674474654,2.9491600674474654,6.949160067447465,-1.0508399325525346
49,4.885200976820611,2.9491600674474654,6.949160067447465,-1.0508399325525346
50,4.536157121685172,2.9491600674474654,6.949160067447465,-1.0508399325525346
51,2.2715427435500657,2.9491600674474654,6.949160067447465,-1.0508399325525346
52,0.6200190533445485,2.9491600674474654,6.949160067447465,-1.0508399325525346
53,-2.2772382691341178,-2.2772382691341178,1.7227617308658822,-6.277238269134118
54,-3.404855343346213,-2.2772382691341178,1.7227617308658822,-6.277238269134118
55,-5.056229313154595,-2.2772382691341178,1.7227617308658822,-6.277238269134118
56,-4.435655383802978,-2.2772382691341178,1.7227617308658822,-6.277238269134118
57,-0.9867564991649524,-2.2772382691341178,1.7227617308658822,-6.277238269134118
58,1.5294578655126148,-2.2772382691341178,1.7227617308658822,-6.277238269134118
59,3.7901978976057675,3.7901978976057675,7.7901978976057675,-0.20980210239423247
60,4.690451277901831,3.7901978976057675,7.7901978976057675,-0.20980210239423247
61,3.852638599432896,3.7901978976057675,7.7901978976057675,-0.20980210239423247
62,1.8118738353533168,3.7901978976057675,7.7901978976057675,-0.20980210239423247
63,-1.3222091494583654,-1.3222091494583654,2.6777908505416343,-5.322209149458366
64,-4.192761434385337,-1.3222091494583654,2.6777908505416343,-5.322209149458366
65,-4.996779062451657,-1.3222091494583654,2.6777908505416343,-5.322209149458366
66,-3.42865852690415,-1.3222091494583654,2.6777908505416343,-5.322209149458366
67,-1.1102153938950676,-1.3222091494583654,2.6777908505416343,-5.322209149458366
68,2.2869732623730026,-1.3222091494583654,2.6777908505416343,-5.322209149458366
69,4.690821695035297,4.690821695035297,8.690821695035297,0.6908216950352966
70,5.0233964394324335,4.690821695035297,8.690821695035297,0.6908216950352966
71,4.227820819000168,4.690821695035297,8.690821695035297,0.6908216950352966
72,2.7435144775225515,4.690821695035297,8.690821695035297,0.6908216950352966
73,-0.19423902576010965,-0.19423902576010965,3.8057609742398903,-4.19423902576011
74,-2.419954004869344,-0.19423902576010965,3.8057609742398903,-4.19423902576011
75,-4.836762514509644,-4.836762514509644,-0.836762514509644,-8.836762514509644
76,-4.737906757364594,-4.836762514509644,-0.836762514509644,-8.836762514509644
77,-3.294628951518367,-4.836762514509644,-0.836762514509644,-8.836762514509644
78,-0.39837185401081043,-0.39837185401081043,3.6016281459891895,-4.3983718540108105
79,3.2073162768827777,-0.39837185401081043,3.6016281459891895,-4.3983718540108105
80,5.039499554193912,5.039499554193912,9.039499554193913,1.0394995541939123
81,4.605450081787511,5.039499554193912,9.039499554193913,1.0394995541939123
82,2.6999350574896566,5.039499554193912,9.039499554193913,1.0394995541939123
83,2.1585802349107865,5.039499554193912,9.039499554193913,1.0394995541939123
84,-1.4981792623185748,-1.4981792623185748,2.501820737681425,-5.498179262318574
85,-3.373556891862849,-1.4981792623185748,2.501820737681425,-5.498179262318574
86,-4.660306810436674,-1.4981792623185748,2.501820737681425,-5.498179262318574
87,-3.6918679911595866,-1.4981792623185748,2.501820737681425,-5.498179262318574
88,0.2326132348659486,-1.4981792623185748,2.501820737681425,-5.498179262318574
89,3.4156850053449817,3.4156850053449817,7.415685005344981,-0.5843149946550183
90,5.0774448803061,3.4156850053449817,7.415685005344981,-0.5843149946550183
91,4.6716046662324064,3.4156850053449817,7.415685005344981,-0.5843149946550183
92,3.235647934870976,3.4156850053449817,7.415685005344981,-0.5843149946550183
93,1.8945144588936762,3.4156850053449817,7.415685005344981,-0.5843149946550183
94,-1.1631760921141203,-1.1631760921141203,2.8368239078858797,-5.163176092114121
95,-4.680463623488855,-1.1631760921141203,2.8368239078858797,-5.163176092114121
96,-4.7155605478009335,-1.1631760921141203,2.8368239078858797,-5.163176092114121
97,-1.9839710673892164,-1.1631760921141203,2.8368239078858797,-5.163176092114121
98,1.1520337156915403,-1.1631760921141203,2.8368239078858797,-5.163176092114121
99,3.5635647656835245,3.5635647656835245,7.563564765683525,-0.43643523431647546
100,4.667815454615161,3.5635647656835245,7.563564765683525,-0.43643523431647546


==> graphics/data/triggerexample_measurements.csv <==
X,Xl,Y,Xh,HL,HU
1,0.5,0.08453619028865447,-1.9927859788343008,-4.885903216020611,5.114096783979389
2,1.5,0.7068137637553735,-3.865993528951201,-1.696909276560636,8.303090723439364
3,2.5,5.790479454179832,-10.866574011687408,-0.038136578528539467,9.96186342147146
4,3.5,11.354313007135568,-15.209423120377242,5.670167230196364,15.670167230196364
5,4.5,9.74023491956604,-13.955832589626091,3.5017499746759473,13.501749974675947
6,5.5,0.48134428703300597,-3.2603326096161087,-4.470904768638685,5.529095231361315
7,6.5,-0.444904632838501,-1.2620836946724734,-4.643596600448165,5.356403399551835
8,7.5,8.994636828421754,-13.560413515404555,0.24881728800435532,10.248817288004355
9,8.5,13.004489146894965,-16.254328244117175,4.5380178943706095,14.53801789437061
10,9.5,9.400897141575747,-13.516186116380869,6.193673912187631,16.19367391218763
11,10.5,1.8583045315296984,-5.7930677529853,-3.2864977325309646,6.7135022674690354
12,11.5,-0.18004716058744163,1.13803658851792,-4.906938625455912,5.093061374544088
13,12.5,16.96288521307778,18.281172769789325,2.9222589353815263,12.922258935381526
14,13.5,1.0006912702468744,4.214871456399305,-4.1044714270902185,5.8955285729097815
15,14.5,0.33711608156696243,0.6406590662986559,-4.800004396244753,5.199995603755247
16,15.5,7.720358632955016,12.582823170443998,1.2189485392848907,11.218948539284892
17,16.5,10.538293443063337,14.821544860604167,4.889619689918092,14.889619689918092
18,17.5,9.855582601183784,14.09646087453412,4.877656660356376,14.877656660356376
19,18.5,0.7262303421258721,3.8972778156815537,-3.9945936079717725,6.0054063920282275
20,19.5,-0.02527270423258826,-1.52388241073353,-4.895871918163015,5.104128081836985
21,20.5,10.889386202047694,-14.80010706862759,0.7767554639696304,10.77675546396963
22,21.5,0.03471807085555717,-1.9456177543008788,-4.749215425465527,5.250784574534473
23,22.5,1.0081112213333636,-4.060243795208926,-3.780492968682624,6.2195070313173755
24,23.5,3.9080051925849837,-8.943972746420439,0.7634211898453662,10.763421189845367
25,24.5,11.749676046071958,-15.02386755685863,7.346987641708424,17.346987641708424
26,25.5,8.818376005669874,-13.145926229528577,3.241098325094404,13.241098325094404


==> graphics/data/triggerexample_part.csv <==
X,Xp
1,1.386229103973423
1,0.00475269466206063
1,-1.2748941959237303
1,-1.2550178127225504
1,-1.2385003253109823
1,-0.9574882972444761
1,-1.077712361976788
1,-1.8426473635388088
1,-0.2657140247606772
1,-1.284788975303715
1,-1.3198943172010609
1,-0.4502558458376772
1,-0.6583878679090633
1,-0.24524824455754737
1,0.5837529000655077
1,-0.5013612469448931
1,-0.5357159254969783
1,0.6036330085926616
1,-2.1747695174646533
1,-1.3408804968073824
1,-3.0058469649910053
1,-0.04955665909255402
1,-1.7500756470284646
1,-1.602823414495538
1,-0.6063619257481666
1,-2.1734725524278344
1,-0.7464794783754047
1,-1.8419415980987595
1,-1.0211762854018633
1,-1.8236583765007606
1,0.41499674689472754
1,-1.2198257982199672
1,-0.18663235191722127
1,-1.461901838994005
1,0.46694609723651315
1,0.8564645881463426
1,-0.9676510918626091
1,1.7709197459021584
1,-0.9847919969250172
1,-2.4139668141652053
1,-1.2687960032891497
1,-1.4033211646180952
1,-0.09716656797558687
1,0.9981417413146334
1,-1.467195250298551
1,-2.2589184365124364
1,-2.98743769708864
1,-0.48260312001007133
1,-1.8538837378250164
1,-1.567795969464963
1,-1.9596593716740214
1,-0.8624686099033526
1,0.3729408713005975
1,-0.5578293953283393
1,-0.6698979348573398
1,0.1642764779210304
1,-1.3021026130802538
1,0.3413824855502563
1,-3.289712247431398
1,-2.444478499838362
1,-0.4552971123904792
1,-1.906639013135915
1,-1.2278819420851734
1,-0.32932044885605727
1,-1.8702030309590845
1,-0.12647484151101418
1,-2.787140685175279
1,-0.29727490490621156
1,-3.917104076626568
1,-0.6401223544819845
1,-2.2201945797766647
1,-1.2819933291870225
1,-1.35511104491738
1,-2.030344809612218
1,-0.2543732996328867
1,-2.761260361053786
1,-0.15384722250180105
1,-1.5650191436113277
1,-1.3681284262056383
1,0.5042134645516132
1,-1.8768933940039014
1,-1.5206250094777847
1,-1.2140037360680518
1,-0.9044013283672362
1,0.39908444892721273
1,-0.8108522830051901
1,-0.7103311269569587
1,-2.173230158773158
1,1.468481573407924
1,-2.243753085511186
1,-1.7756865013357646
1,-3.1162357382129233
1,-1.9866658417595198
1,-2.298777239464748
1,-1.2813959593703201
1,-1.2138834702390064
1,-1.4427733041320494
1,-1.4505827056692837
1,-0.6910478025103093
1,0.8658982008044802
2,20.386970182533492
2,5.729807735135407
2,-6.713558117313608
2,-6.942587240278959
2,-6.796856389116823
2,-6.545201751355794
2,-5.774722919704002
2,-4.958265315211549
2,-0.682854713908416
2,-5.646216792233548
2,-3.6765954916908536
2,-3.1989540791527378
2,-6.351781834394618
2,0.03243807241649932
2,17.103604994331285
2,-4.328141668470649
2,-3.1035004471865784
2,18.09531633133815
2,-4.402030728243124
2,-6.339116001717104
2,-3.609468298018582
2,7.046972864702733
2,-5.3514538752786756
2,-5.522290093130405
2,-2.1773164436701684
2,-5.09861535038179
2,-5.25154992083152
2,-3.8923621795019487
2,-7.861643113531946
2,-4.0094235613639775
2,14.866115346388785
2,-6.898658166672067
2,0.17860987975670284
2,-5.022762305007013
2,16.825636491331107
2,18.25317680310617
2,-7.38530577554342
2,17.67399110472192
2,-8.261185715052918
2,-4.945027350543697
2,-8.031437310549398
2,-3.627047620836707
2,3.807523356741303
2,20.5900205247566
2,-7.385983761602658
2,-5.9593068141027885
2,-3.5475507885805753
2,-2.3657871609490178
2,-5.630180767173901
2,-5.516943544529393
2,-3.1385563959651446
2,-6.247487438141608
2,15.924974756197772
2,-4.760865704599121
2,-5.188983967292747
2,10.84985393679574
2,-6.157120429342072
2,13.756925844144577
2,-1.5806086576525855
2,-3.357988815916453
2,-3.8720189046609175
2,-4.460545228971723
2,-5.285796420919196
2,-1.8310724379325327
2,-2.9839535150946688
2,2.1210284976517473
2,-5.187401147183623
2,1.618697479912159
2,-1.3884979775713666
2,-4.235488928810939
2,-2.9723734368837977
2,-8.593867951389417
2,-7.385027172664767
2,-4.267802025447302
2,-0.937715082429029
2,-1.1795068278225926
2,1.646358912632728
2,-4.8050750296393385
2,-5.5976582036786775
2,17.558338984371762
2,-5.29860019238299
2,-4.395396401167431
2,-7.639779901960625
2,-6.91115627283291
2,14.471146616257268
2,-5.731618984141787
2,-5.277512105916696
2,-5.082451892239622
2,19.220728901189663
2,-4.11769307440708
2,-3.7302340210092364
2,-1.2536291194083697
2,-4.271615448173142
2,-2.3461212533066353
2,-4.949539665594979
2,-6.095436215513849
2,-5.327951113771875
2,-6.632058171374659
2,-5.6780238902698414
2,19.481036463903216
3,5.348279414363262
3,-9.882374779081655
3,-8.129109406381907
3,-9.33330422265413
3,-9.07936951687461
3,-8.874821475507165
3,-8.386022106002905
3,-8.55583360438895
3,-12.755731102174332
3,-10.958971279540012
3,-9.078187237441385
3,-11.126597419799035
3,-11.031887444103823
3,-7.490077646373036
3,-0.0791661528390466
3,-10.200835841080302
3,-12.436479245717031
3,-11.938192098529978
3,-9.06472504420016
3,-9.364213703742998
3,-9.107760774103436
3,4.188248972592593
3,-9.102333166832961
3,-9.834445650435597
3,-9.817583310937245
3,-9.830038490636916
3,-9.04161191028926
3,-8.31903016095215
3,-10.354278621197233
3,-8.40702059175186
3,-9.442635032044873
3,-8.080540388342442
3,2.4273624571521375
3,-9.987023901883468
3,-8.451924174525717
3,-10.15224909369797
3,-7.700626970212701
3,-7.817925410593851
3,-10.062598447428364
3,-10.47695031551355
3,4.070023286343336
3,6.679455387534311
3,-8.692306580342118
3,-8.825719600879438
3,-9.090113553525443
3,-11.042733578237241
3,-9.041551140200678
3,-11.158183289865711
3,-9.022023833578256
3,-10.7032657615333
3,-9.703676539660563
3,-9.03959240360174
3,-9.56614931522916
3,5.6708155522797545
3,-11.302820565010581
3,-10.85103383706518
3,-14.176610444584602
3,-9.667000752465533
3,-11.259397242353382
3,-8.963233711507277
3,-9.630112005389083
3,-14.07825075603369
3,-10.509995084065851
3,-10.69643419243283
3,8.703678184153656
3,-9.600113745007873
3,9.209013650794988
3,-14.889369630535846
3,-11.316047176049137
3,-11.427808793705596
3,-10.240141591234028
3,-8.494527031115894
3,-8.29280701252654
3,-10.512692236520174
3,-17.278159396572164
3,-14.428600717068202
3,11.064442870417423
3,9.436884906931002
3,-9.468142534662103
3,-11.388972890035904
3,-8.3160582185966
3,-10.012804727337008
3,-8.577757447419824
3,-9.50807155723813
3,-10.277181748233811
3,-10.422649926806756
3,-9.473690976880516
3,-9.869757318377287
3,-10.898359525644699
3,-10.799419094505426
3,-14.598588698591362
3,-13.869437114043095
3,-9.812172159006716
3,-12.081210634861783
3,-10.352187963948063
3,-7.908839114696725
3,-7.783854970705235
3,-9.427522834914965
3,-9.893738001273432
3,-9.3770553719661
4,-2.0119334727566063
4,-13.839513745893091
4,-15.575811547081136
4,-14.516562923444702
4,-15.742307245133668
4,-14.730933240418313
4,-14.298105848747202
4,-14.81235626812829
4,-16.04179044135777
4,-18.062153982321448
4,-15.511236983712173
4,-15.441376176551747
4,-15.843701918872421
4,-16.916120386282852
4,-14.402517164772224
4,-16.1855919959293
4,-15.596402874547072
4,-14.076707992804394
4,-14.90621732442324
4,-15.359161415001314
4,-15.121496976386018
4,-15.193567927391243
4,0.432295572300436
4,-16.034203026151953
4,-15.654028498632698
4,-14.571038808994777
4,-18.645615840431898
4,-13.949076139870668
4,-13.7422746051747
4,-16.837008858904007
4,-14.997871506170059
4,-17.351238519250384
4,-14.666153978752115
4,2.325001290429071
4,-13.355764116134154
4,-13.729359877071136
4,-15.596089310804585
4,-15.466241479058526
4,-14.403635224619292
4,-15.030859057941223
4,-14.993703457656789
4,-17.634452431865046
4,0.09965104945741515
4,-1.8543714111543834
4,-15.731382940598346
4,-16.084007087899515
4,-14.912168647278389
4,-14.543214359682768
4,-16.121484478299397
4,-16.224569201194146
4,-16.00305463587992
4,-14.701997357675621
4,-13.93221440981323
4,-14.327078059690292
4,-15.572518403446326
4,-1.6518054186501483
4,-15.566714872462612
4,-15.817288447956692
4,-15.106603730190416
4,-14.040114539823374
4,-16.781832663563687
4,-14.93270476177699
4,-14.109180624876448
4,-17.529507055302496
4,-15.234221238379716
4,-15.995334087496738
4,-0.42204713538471006
4,-15.15583593493683
4,-2.4643349589603742
4,-15.187264935459073
4,-15.112071290935411
4,-16.863340041687792
4,-13.363374909336743
4,-14.755745250017284
4,-14.99056756290588
4,-14.817823607313
4,0.6469923595271748
4,-0.26812388120350233
4,-15.15013605426406
4,-17.184257439307743
4,-14.318759972022645
4,-15.248235194349434
4,-14.296065006401871
4,-16.199840597816355
4,-13.479519896071372
4,-14.68144795244735
4,-16.055968414638357
4,-15.041664962018013
4,-15.670100857336175
4,-15.436297865072984
4,-16.537651443554964
4,-15.17975681555545
4,-15.01841628788086
4,-15.972572682451133
4,-16.153518574118106
4,-14.764664445858994
4,-15.874974492130736
4,-15.627415810367474
4,-15.929981725062893
4,-15.870021549484276
5,-12.447978587138044
5,-11.827529818120077
5,-13.9426134876341
5,-11.264062805263865
5,-12.34723656065213
5,-12.634613669180613
5,-12.019092355367562
5,-11.90748150804453
5,-12.348251664352617
5,-14.349311199950915
5,-12.312942390955087
5,-13.7185716490064
5,-13.268323526080666
5,-13.209619811278582
5,-12.85362629207159
5,-12.397359035848698
5,-13.339493173297468
5,-11.797442061987278
5,-13.902541984087037
5,-14.8968286538342
5,-12.266537151288698
5,-13.02792549883027
5,-14.009518857260476
5,-13.291214296728123
5,-14.232906283179616
5,-13.560140302545545
5,-13.832223418202412
5,-11.593678965227209
5,-11.966639612510841
5,-12.510178177704296
5,-13.127681200130812
5,-15.07760750043429
5,-11.562831301389881
5,-12.754442583928618
5,-12.611503719777131
5,-12.795385764556114
5,-12.79144878476209
5,-15.011382331013962
5,-13.205316123318356
5,-13.992043963901734
5,-13.819686435807828
5,-15.340412789281427
5,-12.834740565533894
5,-13.48686579880447
5,-12.726802269139032
5,-13.668203228111409
5,-12.31383651528158
5,-13.22111291233848
5,-12.15182218752517
5,-11.718911532254342
5,-12.769461663293134
5,-12.815045815848036
5,-12.350037764915541
5,-14.595363556425756
5,-13.485678027787273
5,-13.609629229945277
5,-13.1310502415117
5,-12.653162558849946
5,-13.79152641300779
5,-13.447067465739014
5,-13.40356686587506
5,-12.773630135943499
5,-12.13185687517265
5,-14.240422312354674
5,-13.164358973294117
5,-14.542190461195993
5,-15.44143309692102
5,-13.489979728529388
5,-13.302899804796516
5,-13.142674815172612
5,-12.457972080456834
5,-11.335314940962009
5,-11.279439754212309
5,-11.449332313023884
5,-12.253548600291161
5,-11.097619229975573
5,-12.762702289322755
5,-12.924367555340494
5,-14.30863066384969
5,-12.489976175259658
5,-13.595956149041202
5,-14.166293736273808
5,-10.489959024383937
5,-13.120396449166263
5,-13.140688014184443
5,-12.820687472313308
5,-13.489225756962334
5,-13.557044526761086
5,-13.448886165376429
5,-13.533535371101104
5,-13.615231873620166
5,-12.257733727692015
5,-12.264708433536413
5,-11.979040477114625
5,-11.685115276888878
5,-12.558539433993031
5,-14.248784465753495
5,-13.81588860148087
5,-11.706367190758508
5,-12.90516256929431
6,-0.9211153234818847
6,-1.4847305913752114
6,-3.4982370734519495
6,-2.708558108660008
6,-4.520848748910122
6,-2.66599892805341
6,-2.439128792373675
6,-1.9015659185407943
6,-0.6985143909697582
6,-3.266724379050483
6,-2.116988342116361
6,-4.368237107134905
6,-4.162852650709384
6,-3.292070894512659
6,-2.5348078737228366
6,-3.151594043054274
6,-0.2977047141863256
6,-1.6748794808459464
6,-4.127960988387288
6,-3.5491950673505945
6,-2.1655076333098044
6,-3.4737226425098013
6,-0.7066965898797939
6,-3.6223625990923276
6,-2.657498183335214
6,-2.7832868814146865
6,-2.993490203234081
6,-5.628747098748121
6,-2.8903388165065955
6,-2.3471195798052786
6,-1.562061329628017
6,-3.3659806049485104
6,-3.084031832702661
6,-3.516706967189299
6,-2.8873999078747303
6,-2.7717160827767513
6,-3.542368209003171
6,-2.6750447998787203
6,-3.959563365034621
6,-2.7726317785376997
6,-2.5787359083941723
6,-3.4728352405913325
6,-1.9794517590269298
6,-1.932993864101717
6,-1.555940031699879
6,-4.720210699910629
6,-2.891512686628017
6,-1.756109280187689
6,-3.3691526630453983
6,-4.2390307625297545
6,-2.0218727118626614
6,-4.476766383528387
6,-4.986240755414507
6,-4.293080330342545
6,-2.1734568081237238
6,-3.9358371022159315
6,-5.659350296049672
6,-4.081369764841311
6,-1.748693214906798
6,-3.068241025609654
6,-3.495342566480857
6,-1.893664102348039
6,-2.723275613990871
6,-3.593581108706436
6,-3.4053352222220585
6,-3.4890919341390614
6,-5.083780187903303
6,-7.3035863343816185
6,-3.445632081699333
6,-2.6483904390206843
6,-1.5047106941154547
6,-3.5124188972284665
6,-1.137333421431087
6,-2.9075573709209586
6,-2.51695398484765
6,-4.630971784611331
6,-2.2358906813172017
6,-3.255504167849479
6,-3.6157491623125866
6,-3.401578042286516
6,-4.526853900976431
6,-3.19011037368587
6,-1.1328434583183815
6,-2.0119602035041533
6,-4.302632741984816
6,-4.9849576833641915
6,-0.9152582744610109
6,-1.767079070523098
6,-2.170689337097019
6,-3.2064164368216543
6,-4.390349169653414
6,-1.9374778612653711
6,-1.7852066826103652
6,-2.6123607763890995
6,-5.319679800926503
6,-3.7717857175407303
6,-1.6110685445022788
6,-3.2528528972722244
6,-1.65827552470169
6,-3.385267254707988
7,-4.420788510403941
7,-5.928720187176422
7,1.0698962084933477
7,0.19060057585621193
7,-0.2804003983528985
7,-2.441251982482726
7,-1.659061258367483
7,-2.3083481100089838
7,-5.303685551161358
7,-1.888771086149177
7,-2.6524276346248556
7,-0.3863784568357135
7,-0.6787400055019198
7,-0.7679391089207632
7,-0.7792799350235573
7,0.43866687592566134
7,-0.8608474794256871
7,-3.1593514736006103
7,-2.1280357624905166
7,-0.7356195206740174
7,-3.5632797388125157
7,-0.001933421169589944
7,-5.134144516993
7,0.39769642671773653
7,-1.7135861021843848
7,-1.421280471791023
7,-2.217621523770249
7,0.8151702334169781
7,-1.5075863349479004
7,-0.9992231343389897
7,-4.501007374609363
7,0.9652606528229617
7,-2.5195535577000117
7,1.4823272920960244
7,-1.6311680702141578
7,-1.5701312552907547
7,-0.9679682635376783
7,-2.2289344185176625
7,-0.6544379111991621
7,-1.6976005117225668
7,-2.579811092492197
7,-2.455665919796939
7,-3.222682310310943
7,-3.8794914476679976
7,-2.5885971195266597
7,0.32830409294140656
7,-2.2981853176275258
7,-4.353669325978688
7,-0.8744054055691028
7,-1.1174724829396363
7,-3.7932104567929312
7,1.1279736886804552
7,-0.325942698459209
7,0.22777011056689822
7,-1.211986434621245
7,-1.1124259278383795
7,-0.42517282471571993
7,0.9218091164585043
7,-5.058589456765004
7,-1.296803472630934
7,-2.5598683658237578
7,-7.381973686704653
7,-2.4880857577944226
7,-0.7530259403868592
7,-2.0307849732250185
7,-0.86458374202507
7,0.7453563608976469
7,0.8012155161484602
7,-0.11193646452736117
7,-1.4920641419226923
7,-4.626187904568966
7,0.2885738352518652
7,-6.731970665671071
7,-0.8895480535449842
7,-5.205048846587259
7,-0.5076831309161004
7,-0.8809235468070398
7,-1.4638967727941279
7,-1.1662751892808965
7,-0.13370076123934038
7,0.036896857031408804
7,-0.6693743412366893
7,-6.115562723520801
7,-5.676864523184237
7,0.3251898882618523
7,1.0362858278930331
7,-5.795844097037184
7,-3.866599854540184
7,-3.2167207979850336
7,-1.967724564445251
7,-0.6025502818140921
7,-3.7168656896060956
7,-2.6679709219293155
7,-1.91786766050531
7,1.7195494713435444
7,-0.40042996785875645
7,-2.796588455229605
7,-1.5195402086686598
7,-4.830504174261302
7,-0.5031664547315471
8,-9.13873745854692
8,-6.152763013717124
8,13.58914143462346
8,5.649929418611697
8,-6.556737008777914
8,-9.951705676117134
8,-12.970658366620174
8,-8.95898754774858
8,-6.58948722968514
8,-10.161952222303341
8,-7.811647194056672
8,-8.883053008349906
8,-12.033633920418435
8,-12.337971602544291
8,-11.925729898445702
8,10.002334700833723
8,-12.67370447741342
8,-8.108252622800178
8,-9.575050251382788
8,-12.74060774478172
8,-8.816402400024826
8,-1.2781384290076065
8,-8.429176305157071
8,9.550121764168653
8,-13.17521840054654
8,-9.76827861477517
8,-10.013955170952576
8,12.719173039316974
8,-12.207207362245091
8,-13.750761102199835
8,-8.079728342514693
8,16.22523509378079
8,-9.788977907959863
8,13.466355015997781
8,-11.796137642055623
8,-11.998710255475473
8,-12.897653702231702
8,-8.758199234088194
8,-10.808293181396879
8,-11.001410613557216
8,-10.272268999437792
8,-9.84463614328884
8,-8.230438013627083
8,-6.123445713693227
8,-8.750475973081725
8,6.08543725266127
8,-9.971846452190816
8,-8.6572500461378
8,-13.807601296136857
8,-13.766605481163047
8,-6.882024497457959
8,12.851354490508697
8,-6.966886504047815
8,4.871168007393256
8,-12.322960832601105
8,-13.540149190487979
8,-9.567053241516083
8,12.838939976149456
8,-7.5016987959396175
8,-13.042926173681265
8,-8.062975901338628
8,-6.631642325617705
8,-9.234943413234323
8,-11.39288430661425
8,-9.931167794077954
8,-12.600120039270676
8,12.544815243377474
8,13.040836522666734
8,-1.6048413343278698
8,-11.371704199478083
8,-6.95054980199954
8,7.894293744676694
8,-6.726890785912656
8,-12.548459075564935
8,-8.51709608367149
8,-11.105126143553829
8,-12.977536973622922
8,-12.031364133008518
8,-13.659089778960645
8,-3.864108565783547
8,0.8339308358677961
8,-12.075817264242385
8,-5.425741391398252
8,-7.418835562375501
8,7.370600863916914
8,11.821352604748157
8,-6.816464040404762
8,-7.969892501633819
8,-7.068918047665768
8,-12.93368220463257
8,-12.349304484655201
8,-5.169439958379161
8,-9.953797833053727
8,-11.958770368413443
8,11.684236064199618
8,-11.127439480605378
8,-7.783932218314111
8,-12.690801326968359
8,-8.849291876550637
8,-10.255997983625564
9,-14.531374576209256
9,-13.486840817886106
9,1.5869650468335064
9,-0.2435202738406776
9,-12.66750643804467
9,-15.98562551847112
9,-15.768736933646535
9,-14.498724396990985
9,-13.64512158404253
9,-14.015955633771036
9,-18.39813740799531
9,-14.08443376006985
9,-15.691559101135567
9,-15.736948354649034
9,-16.18498831145396
9,-15.288247007462404
9,0.8939333813773518
9,-15.245044956630966
9,-16.961617064048312
9,-15.62871414060426
9,-16.347430263727134
9,-13.408215766167707
9,-14.297680248755073
9,3.3656783972615183
9,-17.273998664650172
9,-14.288015378153782
9,-15.349552158963705
9,0.10448396147063987
9,-17.287646054817067
9,-17.086281312185754
9,-14.160540757117532
9,-14.221569023285733
9,-14.26951636750667
9,0.7436439372060244
9,-15.214965022682557
9,-15.901427664822023
9,-15.83486018913859
9,-13.801221023741183
9,-17.74342286208565
9,-14.314355679131957
9,-15.690991987436199
9,-13.983325048171775
9,-12.18354638826273
9,-14.28443129511041
9,-14.05822447058533
9,0.3719904519287808
9,-13.661246690314977
9,-13.36315490896533
9,-17.360998873969564
9,-17.228536309997505
9,-14.610059097179128
9,1.81072080787095
9,-15.91571233637361
9,1.2846097998109431
9,-15.53019064514526
9,-14.027517018922081
9,-15.3751418281475
9,-0.729282428409809
9,-14.35805533859849
9,-14.459710609457229
9,-13.166889824134012
9,-14.853902005944457
9,-14.907868614803936
9,-13.318551877110963
9,-15.357787092972082
9,-15.88160430021553
9,-15.921480830081618
9,0.1317340020092408
9,1.6624986069898227
9,-14.23038312141847
9,-14.260098428933704
9,-1.3951895141868351
9,-13.862171450263777
9,-15.997014258810855
9,-14.554166305712716
9,-13.55250215354981
9,-16.663356333572562
9,-15.733981002225246
9,-16.720552027816144
9,-15.92171248696018
9,4.465412467679635
9,-15.292893979085381
9,-14.526924832493695
9,-15.784229890099907
9,-1.6296189504245637
9,0.14346816999671042
9,-14.018493503687067
9,-16.303862637922574
9,-15.286358646621714
9,-16.884592420452847
9,-15.683519967694348
9,-14.889480980070694
9,-16.13369771440053
9,-14.892040243452424
9,0.7287739661743055
9,-14.542475383125218
9,-14.28441734213091
9,-15.432332067422724
9,-13.845156220731894
9,-15.13376437600002
10,-14.434366527739872
10,-13.211372164910236
10,-11.816851101083536
10,-13.951904897866951
10,-15.900039392946908
10,-15.058665079637812
10,-16.141236836993947
10,-14.687362185841472
10,-14.63774155706419
10,-13.236004794512153
10,-14.312348704424538
10,-15.655401926038605
10,-14.847283249167889
10,-16.86542842522342
10,-16.66109093468288
10,-14.625813311035463
10,-14.23697019232511
10,-15.264242153857785
10,-13.794473879861695
10,-14.815720741961972
10,-16.84543723860153
10,-14.981105096841498
10,-16.09504142117067
10,-14.511576887912055
10,-16.92207953749659
10,-15.549704586762271
10,-14.338142777617852
10,-15.870279900288853
10,-14.43374282601171
10,-13.926842450638413
10,-15.260871436955998
10,-15.873418065903607
10,-14.770663262611807
10,-14.274087141903575
10,-14.560275213804186
10,-15.373777846998049
10,-14.476226018858162
10,-15.041706813019653
10,-14.970199863767078
10,-15.188123677019137
10,-13.326110333069598
10,-12.828033605787809
10,-15.29007967414646
10,-16.762980907890817
10,-14.007161170876591
10,-13.541696361161296
10,-15.909244710472532
10,-15.253055180336197
10,-15.375867217361264
10,-16.37683498137223
10,-15.310791964631955
10,-13.898210156057843
10,-13.531058695561299
10,-14.565584166926017
10,-17.59605504540104
10,-15.302920560187221
10,-14.430289739802511
10,-14.766524283413784
10,-15.976370470825072
10,-14.107140097593545
10,-16.60019346472182
10,-15.720756535719328
10,-16.055751170043678
10,-15.938704173148908
10,-14.581125903912689
10,-16.163361829045126
10,-15.91506423512995
10,-13.985121225440041
10,-14.252544553450536
10,-12.703498423341925
10,-13.590141493345048
10,-16.64275450877791
10,-14.52882312702479
10,-15.295357629735085
10,-15.900859464378623
10,-13.004067349152574
10,-14.404588118966993
10,-14.868363497018272
10,-14.5898303138766
10,-15.656150936168558
10,-14.540490951409591
10,-14.418779167344773
10,-14.96395215265194
10,-15.10689859834945
10,-16.182591100358586
10,-16.74725005172359
10,-15.189337813988924
10,-15.713245143444137
10,-13.957822485235198
10,-13.589031220958319
10,-14.862311628520049
10,-14.115982931614075
10,-13.478248330938822
10,-13.73664563189301
10,-16.55878713551336
10,-14.92532949330811
10,-17.347377866902345
10,-14.935481971171216
10,-12.565389086686354
10,-13.050069590522009
11,-4.848030759152152
11,-6.4268144234661255
11,-6.203328070606734
11,-6.992247441349971
11,-6.2270098163797645
11,-6.24577673296017
11,-7.839112900518938
11,-6.035229625301648
11,-5.809182752300524
11,-5.6210056705437035
11,-5.337968642948182
11,-5.805834648715736
11,-4.423457620729289
11,-6.949217422430145
11,-6.472536182374685
11,-4.719663250096421
11,-4.066291477268766
11,-5.041801253961721
11,-4.490167183596486
11,-6.053121105446901
11,-6.455154117871264
11,-5.69681805727048
11,-6.537768793630273
11,-5.137825508919898
11,-8.209262883395404
11,-6.088954450132294
11,-6.0305095021906
11,-5.768423432721223
11,-4.3154323568078645
11,-5.659448579280095
11,-6.623787364572145
11,-6.73016242667844
11,-4.436416649011637
11,-5.792989332024632
11,-5.636533662294216
11,-5.413746013321245
11,-5.181954460078432
11,-4.478783287672229
11,-3.6607234492313934
11,-4.773568800229295
11,-4.016549476687986
11,-3.5471543024069745
11,-5.874007863016786
11,-6.933196380176075
11,-4.299320479004699
11,-5.276038820327582
11,-4.848086957749109
11,-5.909539154624727
11,-8.387115946755419
11,-5.350438338135931
11,-7.156907544140727
11,-4.641359175972883
11,-4.818994034386609
11,-5.51052298335668
11,-7.263951073733335
11,-7.0920448666439535
11,-6.084663382211023
11,-7.768560092909025
11,-6.311020661266357
11,-4.857228204369857
11,-6.95874236193099
11,-5.212126719511128
11,-6.177852736835182
11,-6.503164264740256
11,-6.052649465026661
11,-5.515579324237766
11,-6.054444704207505
11,-4.827137494594962
11,-6.154758399753323
11,-3.831018781716435
11,-5.28237826843726
11,-5.766446945378439
11,-7.496624933559506
11,-7.1681696295212465
11,-6.698286987299067
11,-4.6105128500796875
11,-4.658314483277277
11,-6.274460278180981
11,-6.377718317291308
11,-4.8338289672819625
11,-6.138737669456164
11,-5.725142778466769
11,-6.000221623740891
11,-3.968143747611214
11,-5.934811296149612
11,-6.225993885106899
11,-6.767910630865918
11,-5.3591687055675745
11,-5.066131160185279
11,-2.690917800334924
11,-6.413037362505802
11,-6.783318047196035
11,-4.229492431079531
11,-3.855052306827097
11,-6.871321801063064
11,-6.239424086993459
11,-8.182418868123378
11,-4.530007407443162
11,-6.303086819283394
11,-6.9678718921202645
12,1.0866375273484867
12,0.6260253147522217
12,2.4799590167581482
12,2.0861812301197693
12,0.8126748426314554
12,1.6038498733386504
12,0.9646775182299474
12,2.101207791794938
12,1.290695018130448
12,0.41110709634102
12,-0.5492802147006073
12,1.2459041711556589
12,-0.958848611247682
12,0.7673894718339334
12,-0.40026477706587316
12,0.9628396202838196
12,0.7878051233900917
12,0.3051157982675354
12,1.420097694191277
12,1.5510189472118248
12,1.577074745397036
12,0.6993936809240068
12,1.018259472791865
12,-0.09823809258370608
12,-0.7351776445695655
12,3.5817435699339097
12,1.878563532805421
12,1.84749632617505
12,1.397430103163946
12,0.34882349276265756
12,0.7889880663477807
12,0.9554546286614404
12,0.0781243836805754
12,0.08117161848130372
12,3.212966522517524
12,1.6098361507937378
12,-0.9533111530072531
12,0.4691388224003936
12,-1.5231188239013747
12,0.8763235687278087
12,0.5249938151108862
12,0.8076102776837324
12,2.5134315727688277
12,0.4091786386076426
12,-0.024446534903275585
12,1.1688284898314492
12,0.20155618622130367
12,2.3032863527921137
12,0.8268172615411145
12,-0.5170499298781914
12,1.8424013946369675
12,-0.9789007383630104
12,1.4870169737548924
12,1.625268844467025
12,2.054331296474311
12,0.5592318839055497
12,-0.39108217039928683
12,0.9135075904676332
12,1.4640109930496494
12,-0.1375929847959183
12,0.9501830282138776
12,-0.7458013176537592
12,1.3630052371818726
12,2.450380500279745
12,-0.48608873099093763
12,1.2126579717414487
12,-0.07040013390569477
12,0.5195975055773078
12,2.0525207329091604
12,1.1594640679098085
12,-0.18610542687120035
12,1.7530624162014998
12,1.3106774580226221
12,-0.4262561411806389
12,-0.9650111657032325
12,0.5450301937884513
12,-1.889510310538565
12,2.0635764874942804
12,-0.4104361930450877
12,2.003953420565213
12,-0.15247182539967374
12,2.373860066390775
12,0.44057873365369477
12,-0.7267830150836261
12,1.2645742743093653
12,2.174857375797243
12,1.0713411628982898
12,0.6296197289185308
12,0.4786750917734268
12,-3.626816750613265
12,1.6033444853838912
12,0.1191073526284343
12,0.5595374864982876
12,-0.8570150497202773
12,0.9822020880862905
12,0.9072529127876523
12,-0.3447014526918788
12,1.2322629885963492
12,2.45755111095721
12,1.0738137712557483
13,16.058687926687714
13,14.103733828640117
13,12.166159966974321
13,12.575394747519567
13,14.54614841823673
13,14.747286671514109
13,16.592201938554386
13,12.688592693179771
13,14.716145470609801
13,11.428270555580168
13,-8.864371183150451
13,16.283047101412322
13,-10.172300190118952
13,15.62953169505212
13,-6.030380735445076
13,15.598799829975116
13,14.058476186564755
13,9.818995421686562
13,15.967651063408644
13,16.70434190781352
13,13.756584282795593
13,13.000950700526039
13,14.87526676398949
13,-0.3441624540038714
13,-10.691471203937704
13,11.041608449518884
13,13.220868928054037
13,12.733305927262633
13,14.948522353308894
13,10.863259624195486
13,16.010388358068607
13,14.81248917300064
13,5.573271970076995
13,4.687575710932193
13,10.12263822900792
13,15.438394132622124
13,-10.321233306722233
13,11.59975031026913
13,-9.732240671319353
13,14.748703183414783
13,13.116693088615394
13,16.756715249943856
13,12.827323234972763
13,10.920929458116287
13,1.0028225326636795
13,16.41915538739997
13,6.435341602438308
13,12.480845499037985
13,14.963991170064398
13,-7.450157101361748
13,14.462671315840666
13,-11.27404212216018
13,13.9021649758888
13,14.514222848909299
13,13.947564246773059
13,11.164920470194456
13,-5.804237635977319
13,15.41553346882248
13,15.52753008628377
13,-1.1933097337566023
13,17.034712973471603
13,-9.632001638320723
13,17.449357551264978
13,11.69416527173855
13,-8.142457511020373
13,15.973965817366452
13,-0.5456140361301784
13,13.271109129246472
13,14.263145717174943
13,16.555596069439943
13,-3.3113974063841427
13,13.26002734782091
13,15.531177505469826
13,-6.845601347675823
13,-10.338171292378624
13,13.114329146550384
13,-9.81564084129933
13,14.242572175554976
13,-4.241300178544179
13,15.03054331980779
13,-2.4716283825338947
13,12.761659601005059
13,10.003589907725727
13,-8.214577246116766
13,15.011049182635906
13,13.1155980270728
13,13.123318187846392
13,14.367469202304584
13,13.234296022243225
13,-5.352466376137338
13,13.52313970005379
13,3.9789111422962105
13,13.786303776798034
13,-13.173822619471473
13,15.34154041998356
13,15.03967597027562
13,-6.258346606964832
13,14.790908059540023
13,12.676339223568341
13,15.500208577422805
14,3.731669433376697
14,6.7000281025048025
14,3.616896417179318
14,3.6657257569648194
14,3.336268326957107
14,3.309931734709968
14,3.203150172485024
14,3.648669370881168
14,3.9893162253875913
14,2.155397803846504
14,4.601146254756634
14,1.4317921313920445
14,5.365895292265756
14,3.28832196233712
14,4.3517658816079425
14,4.516390776926811
14,4.999076226353948
14,2.543436768480372
14,4.605560643647749
14,4.086084501603783
14,1.676009678104827
14,3.6850570182449576
14,4.740546433919722
14,4.327189303390418
14,3.441892831557765
14,4.372031047744016
14,4.449966161668557
14,3.4015425820151273
14,4.465426249418894
14,3.516942109878743
14,2.929280803277289
14,5.122774916933711
14,2.596442730168796
14,5.409021890198136
14,2.025878368875244
14,4.905054119376828
14,4.847943743307963
14,2.6094520494788203
14,4.828995957046191
14,3.205594264178149
14,4.445323623692054
14,3.410075494629863
14,4.957394044523683
14,5.029165686382656
14,2.8009277520072757
14,3.206529216783176
14,4.887000633331799
14,3.9781493129719965
14,3.111647353340885
14,3.9261495006631373
14,4.610190929870609
14,4.911452208342715
14,4.920292903112117
14,4.340721572731428
14,3.4505048846922293
14,4.626544746497672
14,4.817110034980265
14,4.7869409742972895
14,3.8220670082785717
14,3.0438602842934257
14,4.560484756579369
14,3.498057099939197
14,3.8692090839545594
14,4.147061262227902
14,7.059381855522185
14,3.6518780758887592
14,4.844997793826407
14,3.46028497854375
14,3.650758414201654
14,4.150347397193147
14,3.9533402192433136
14,4.698049126075904
14,3.549471475372744
14,1.8231248679574539
14,5.388762191186996
14,3.9841239938347077
14,3.5190994753408735
14,5.262696389238067
14,5.418746488643629
14,3.477427427561229
14,4.178106040362961
14,1.234910071756985
14,3.4548523796431105
14,5.8422653219928256
14,7.132432591001992
14,4.608343338031895
14,5.1488050723458665
14,4.454249847174067
14,4.1646215314960715
14,2.636211405355372
14,4.814079619747848
14,4.363610524913847
14,4.449605878040152
14,4.840542689856926
14,5.2292919833875064
14,4.319635453331326
14,4.136746275275506
14,4.3276845698087785
14,5.6326082406331865
14,3.9576352551851515
15,1.9630664806496672
15,0.1691707853922964
15,2.7545871802231217
15,1.1416025915872103
15,1.6189314194106221
15,1.0402147728483335
15,2.028424663790297
15,1.9629491991666936
15,1.4881308154364818
15,2.959945069439547
15,-0.23855367461921395
15,6.923602725162622
15,-1.0503237622941006
15,0.1261591606950856
15,3.782004259766144
15,-0.6100033688357032
15,-1.0757136939531813
15,2.803977338391312
15,0.5869464628475829
15,-1.0854455550571926
15,6.204715866771476
15,-0.7398009884797137
15,1.6127020260354312
15,-2.1636890091081873
15,1.512714898702452
15,-0.6909895657989327
15,2.130937524862073
15,1.0666061562255225
15,2.2220770668597707
15,1.851434141342644
15,2.3102351588678904
15,-0.4360202243325315
15,3.509579744403557
15,0.7288771670292027
15,2.175400710359514
15,0.7896690412636445
15,1.0205694795635603
15,2.040197527452216
15,-0.26533638202702725
15,0.9410782041755615
15,-0.3601621030511859
15,2.334618010840469
15,0.41019785853922486
15,0.619104140981553
15,1.8718576747245346
15,3.5188544211977666
15,-0.17907403809173328
15,0.26225878931340496
15,0.6278021968900604
15,3.0031333088970427
15,1.7963949337690466
15,-0.5347726670399712
15,-0.4200441378800246
15,-1.1479688313197198
15,1.0558542727485454
15,1.8728718679159493
15,0.6730869193974149
15,1.8502645672003686
15,2.6439584304453962
15,3.698241279118181
15,0.8669275825591205
15,3.634954319233077
15,0.24579318993392663
15,1.9045886948771253
15,-1.347534193566276
15,1.9669048627397805
15,0.5968645532753458
15,-0.5678797473738033
15,2.1817222682969106
15,0.8778790536471983
15,0.36592600280093623
15,0.6796067097305198
15,-0.06423657922344961
15,3.767873852355662
15,1.4820393953333695
15,1.974006216304244
15,0.2801305841130428
15,0.2953946200219408
15,0.4170625766589804
15,1.5921735436108866
15,1.370582226007917
15,5.703928407572936
15,2.5184935545067697
15,-0.9092155274874099
15,0.526607815903708
15,1.1995032588214332
15,-0.3034978934917063
15,0.16169513705456812
15,2.1740654109130966
15,3.702067818064073
15,1.8032649877339475
15,-0.2614311853826531
15,0.951716942902752
15,-0.06441835134281332
15,0.09070202741465647
15,-0.4986508072782694
15,1.9249185613780682
15,2.765065017182357
15,0.6614679757203455
15,0.26677486568123376
16,13.117368413602932
16,5.055675620735164
16,11.214134724037807
16,14.6481539154834
16,13.752456256029518
16,14.294624299252753
16,12.772131666582435
16,11.466341230824577
16,13.139523428491282
16,11.145730829626295
16,-4.883418002967779
16,7.510752865475621
16,-12.339726763485224
16,3.079221568283944
16,8.404518968867663
16,-10.283021611287722
16,-11.81545126176723
16,9.35573396604007
16,11.831280397269156
16,-12.420485649490644
16,7.15627260033199
16,-12.699522828035764
16,12.23622368044418
16,-10.462933077849971
16,14.965706580385058
16,-11.427982525171759
16,13.168392191146097
16,14.25744254705668
16,12.919693316716318
16,13.779476240988043
16,13.038150306440196
16,-8.610223178074044
16,9.162593498911068
16,13.203817516707941
16,12.496565334142597
16,12.225196717775118
16,13.63379565669449
16,12.269354233646622
16,-6.422397819982192
16,16.26863529067371
16,-7.547458688605737
16,11.981666806928743
16,11.662501519445646
16,14.031694190394798
16,11.243360355697593
16,9.167399124326087
16,-3.400598906260189
16,7.455935354392967
16,11.901207863968331
16,9.490655631466353
16,11.975721912935748
16,-10.133901256659833
16,-7.7387999071033065
16,-14.880380253070438
16,13.683497102205136
16,12.62574257986127
16,14.152523158041479
16,12.576150112073964
16,13.82034569682586
16,10.24740617358448
16,12.172229240603388
16,10.073712392183307
16,6.565075125143088
16,11.066145565888474
16,-10.482884505075745
16,11.528798251735408
16,10.41266974768888
16,-8.272140031448778
16,12.042784327040081
16,12.572007435796744
16,9.301784581612024
16,11.810163353775664
16,0.42260517925522256
16,10.636226058421094
16,12.432582028627065
16,12.251858362558172
16,7.4978471927338
16,8.094854571605326
16,11.245328874863745
16,14.265506425782878
16,12.977656370612099
16,7.849929295292125
16,11.24514079290326
16,-12.197198366365509
16,12.254748716650003
16,14.243688463758568
16,-5.280675357009772
16,5.220639016918294
16,11.598372765439901
16,9.370332966336125
16,12.821146071925162
16,-4.3046254882625
16,14.40243335403235
16,-2.1332956023201146
16,2.810639241832379
16,-9.968201518074933
16,12.848274582803
16,10.532033702395259
16,14.00625380385784
16,7.076064388774003
17,17.4232160083888
17,15.280194222561212
17,16.176262301571995
17,16.78986808725987
17,16.960346340945655
17,16.966432148482614
17,14.967241719035243
17,15.319000949087963
17,16.203408282787095
17,15.450899533555585
17,15.00975275298525
17,12.990687958168452
17,-0.9474051704505122
17,14.44221451005989
17,-0.3871815148565044
17,-0.007602311403783785
17,-0.32977941390301174
17,14.201632130862224
17,15.198833564131109
17,-0.8098597238497811
17,15.68752248959886
17,0.12290550290040059
17,15.850433016312168
17,1.1511956008900603
17,16.782075366770204
17,-1.0736751704513083
17,16.270788155580263
17,16.324185511144968
17,15.133907611437918
17,15.894094561316981
17,17.86367292262045
17,-0.5351893355123944
17,2.227689459931298
17,15.395425831075983
17,16.637037493779783
17,16.67176955329473
17,14.468288455936
17,16.81197075009602
17,17.142004417186754
17,1.3449641956100777
17,2.1122485574129546
17,14.811621610887796
17,13.568388874825688
17,15.81899359050203
17,16.135289916785826
17,16.308431557478634
17,15.004794414551561
17,15.858395080320534
17,15.081256263958384
17,12.912834440410672
17,14.636087020818518
17,-0.07922273403798807
17,-0.17038840755618523
17,0.9039254083090305
17,16.77470224508714
17,16.03628002455095
17,16.03323797296695
17,17.464799295210884
17,15.739148639666862
17,16.098902313844988
17,13.987960225888383
17,16.77755784075883
17,15.8586133104044
17,15.26864489012562
17,15.908713004333453
17,0.9667813706695625
17,16.137934270673217
17,15.989240041774837
17,15.043926168900155
17,-0.04366335680169575
17,16.0037928985123
17,14.637261768792964
17,14.821909790730954
17,14.835140956196344
17,15.158555874289657
17,14.90611956278348
17,17.101223819048492
17,15.589919462541783
17,16.448404092355304
17,13.216100857069517
17,16.702776792302586
17,16.3402019475815
17,16.743467424248795
17,15.064117294295672
17,15.6479725875391
17,-1.377031090811991
17,15.602810100129346
17,16.517979745411083
17,2.2563253927137685
17,14.883518164026949
17,14.898169400300857
17,15.418175759910845
17,16.897357889760226
17,15.591696698175694
17,15.100067134288187
17,0.22814758389359605
17,16.68368880234618
17,13.796916377023791
17,16.461622221155487
17,15.81125963809409
18,10.75368974175518
18,13.849876178477292
18,15.543174471739228
18,14.00521618980936
18,13.979806368501036
18,15.08575574736394
18,15.592813490183246
18,15.825354828699991
18,11.440389467549055
18,14.374822508236395
18,15.11780258009744
18,11.8594491263401
18,13.073504897917983
18,12.573335657685462
18,13.669949557061562
18,11.922931993686312
18,12.064820018272819
18,11.647741846406623
18,15.825038939204351
18,14.84848384477546
18,14.229504527355761
18,14.521504838387887
18,12.9964570494514
18,14.56429672109809
18,16.13378351100105
18,15.719827634563408
18,13.724373715403226
18,15.710894587328362
18,14.314459976279618
18,15.415150919889786
18,15.284437375045282
18,13.204779077227329
18,13.154014359854898
18,14.644918697029874
18,14.273045610200352
18,14.436154890543383
18,12.203940267224299
18,11.441610621173057
18,14.726494099371878
18,15.417831840204897
18,12.831483785953909
18,15.742602484169991
18,11.809278097880158
18,15.121710113634775
18,13.472865731635949
18,12.816189746626717
18,13.252300262041064
18,15.032272106045527
18,12.634769324099354
18,15.65411715441075
18,13.637357193283876
18,14.612986293124074
18,15.562227216857188
18,13.037552723454407
18,14.827867360282326
18,13.225396160151895
18,12.614654290101196
18,14.938655727950547
18,13.414273818948397
18,13.390484202669283
18,14.746403627460294
18,12.900408958755921
18,14.462979213005555
18,14.704478826965655
18,12.648177962596002
18,14.034223229679863
18,15.303672786716643
18,12.816064397943958
18,13.084635311742792
18,12.748765996595534
18,14.701884554273974
18,14.136137604010383
18,13.681459831959733
18,15.068479715525772
18,15.196792178197777
18,13.180512490783363
18,16.080286317437082
18,11.564839035458636
18,15.777896022806436
18,15.795338910244093
18,14.105056490592034
18,14.18701148658125
18,15.149248454099274
18,13.627520272112434
18,13.287036284649494
18,14.176954199233545
18,14.401284799521434
18,12.740412376151845
18,14.897725325003238
18,14.476409056826803
18,15.629115689209602
18,15.139303945094811
18,13.103398782242456
18,14.046963016225767
18,13.402769709526485
18,13.93363199743383
18,14.768663000503583
18,10.904579464719465
18,14.446739096834134
18,13.936225140153166
19,2.002632623609
19,3.359859474688428
19,4.419907860582738
19,5.40487156690608
19,6.166886754431861
19,4.897681831942653
19,6.621238628653413
19,5.391383591005019
19,3.9983537817325434
19,5.217565304234304
19,4.991638181737787
19,4.259087530670212
19,3.9306385751948745
19,3.414726441859494
19,5.230831917426123
19,3.2348056790655515
19,2.2973711483052623
19,3.6410575783197374
19,3.6576943071758987
19,5.469584929324944
19,3.9344056542669446
19,5.262146586685025
19,3.1773230260437555
19,5.353489298348691
19,6.32076060334928
19,7.599470657262854
19,3.178840493137919
19,2.960665052268915
19,3.783502284327292
19,4.465648323510776
19,5.6648638804077756
19,3.8995315854185737
19,3.898228562083261
19,4.441165232414429
19,4.089407277364261
19,5.317612718284521
19,4.203588156962065
19,4.051945036735438
19,4.356449359657427
19,6.360537293919276
19,4.231071183866545
19,5.86453945848649
19,4.178224973401128
19,4.838149043832975
19,5.198592056847468
19,4.857463931127079
19,3.2415998103385815
19,6.120559830090468
19,2.6573272011174907
19,6.546970000350433
19,3.399134178149101
19,4.508507972235432
19,4.512129666175464
19,2.952509615510933
19,5.248346995843914
19,4.1222414798321365
19,3.5133320973374857
19,5.093458116489813
19,5.389929421925847
19,3.521180501823206
19,5.608193235766347
19,3.422399758735681
19,3.220745408727598
19,5.538211635039758
19,2.8297528684541793
19,3.0747937303670474
19,5.039329258622671
19,2.042389243541467
19,4.322623902229107
19,3.209845798480052
19,3.2070857915011666
19,5.428971042895694
19,5.179312570832467
19,3.1809598116732163
19,5.811315613484875
19,2.725900596275811
19,3.951340344036754
19,5.108421747272551
19,4.752620143563221
19,5.309957774823234
19,4.315333519075858
19,5.874846817355291
19,4.4122973024837275
19,4.252504128479628
19,4.118679940488212
19,4.819234643885851
19,4.649054361855267
19,3.058111398870303
19,3.961932984163647
19,3.5243307606695526
19,3.809869612487148
19,6.085023293211645
19,4.623108495908947
19,3.3757785258686677
19,4.309147749122524
19,3.0686605225389236
19,4.350610063580084
19,1.2752182738279914
19,2.7568009493901666
19,4.167747523878375
20,4.921977318876382
20,-1.1320432896372634
20,-0.7425867523246824
20,-1.8896890753088966
20,1.2505100168973957
20,-0.5194682142839704
20,-0.21798347575327548
20,-1.229962701963505
20,1.5273997309655254
20,-0.5371228508735266
20,0.24768841521248408
20,0.5763586867843424
20,-1.798326286469385
20,1.354439138725812
20,-0.01935152838497567
20,0.8973166128018767
20,1.7727788567850236
20,-0.46656232165390754
20,1.7254835242886242
20,-0.11650842795227312
20,0.15898396481437302
20,-1.4387645719992768
20,0.7146152989242844
20,0.06508860695142538
20,-1.191392019391086
20,-1.8415742390041627
20,1.8554585626702311
20,0.8136648205689994
20,-0.7109094415423485
20,-1.0881792312076985
20,-2.2973965544633295
20,-0.6363473362553
20,-0.9543928994010105
20,0.7660458612338751
20,0.6364942138989504
20,-0.801236050028902
20,-0.434843391170535
20,0.8258916037046199
20,-0.2957451132550549
20,-3.3820783571025825
20,0.902604731159109
20,-0.6599089154804527
20,-0.18275745876773586
20,0.42510273627596074
20,-1.6692802421755477
20,-1.8596803544107212
20,0.9310312893510714
20,-1.6749258395324182
20,1.0910949758647468
20,-0.5396236175221061
20,0.6784622009656481
20,-1.934037826776356
20,-0.6139566114922215
20,-0.07674060200466704
20,-2.056000496853616
20,0.11514823826278205
20,1.5877509225196713
20,-1.6116212314556546
20,-0.22970902072112082
20,1.765215553469037
20,-0.40387390189575195
20,3.3954937824157274
20,-0.16870827433074354
20,0.3314233411643117
20,2.921335369842277
20,1.5970499754513305
20,-1.9008823535701154
20,3.64453273712008
20,-1.1230082317086758
20,0.3937095910031507
20,0.2122952219032097
20,0.8289180284268802
20,-0.6805894467639405
20,0.8966985019220451
20,-1.7052869774014023
20,0.16474815280445765
20,-0.8001452583707459
20,-1.2396628722074214
20,0.4543330062416844
20,-1.5054705108331068
20,-0.06886170479346014
20,-0.004856791349800216
20,-0.29409424594237876
20,-1.7921952582478995
20,1.249452743505011
20,0.22022853622632332
20,-1.721692740527819
20,2.5964032554662397
20,1.4781262514637787
20,-0.15982753290624896
20,-1.622013699396626
20,-0.9767476052733749
20,0.8185001062499555
20,1.3778892811512427
20,0.016966213758447896
20,1.024753498651381
20,-0.6169944640655534
20,4.30815901972823
20,0.46842055023303053
20,-1.4739880125793212
21,6.894542018023734
21,-15.742192362210751
21,-12.695172121846259
21,-13.285711179538417
21,10.89477068736603
21,-12.625668724908117
21,-7.417954879320663
21,-14.617183193978562
21,11.139603696141481
21,-11.900607491810984
21,6.09954586801916
21,9.291010601014918
21,-12.240262619430307
21,11.389118390944471
21,-1.6036320875888603
21,12.498936036059243
21,11.269565869528588
21,-9.311468511201724
21,9.919344497086378
21,-2.323964687340613
21,0.7139566024190636
21,-12.328249137712783
21,10.706311048859973
21,-0.8468276271163506
21,-15.764841877745049
21,-11.18246097795517
21,11.54913915419248
21,11.451334996527534
21,-14.128248720415666
21,-15.33787599355725
21,-11.392423649693665
21,-11.812532547968344
21,-13.84282631262729
21,11.880592427707098
21,9.317514834537624
21,-13.843835232398913
21,-11.29700312402762
21,12.700044593737655
21,-7.450402259530553
21,-9.80141252101969
21,11.551076766928201
21,-12.784969655707656
21,-4.743257980724712
21,9.364484416622657
21,-11.940760318695785
21,-12.482305973431185
21,12.443814683562879
21,-12.769927739923878
21,12.110393861947022
21,-12.499481884521305
21,11.010530684910574
21,-11.437635187739332
21,-11.717982335150383
21,-3.3629704963054947
21,-12.524641671988062
21,1.590001464642738
21,11.781312886159165
21,-12.589604670887375
21,-7.604829679286233
21,9.436879578226305
21,-10.242229105065134
21,6.076715481021256
21,-3.4836798435645946
21,7.491103375711414
21,6.8157750137419875
21,12.217636884779727
21,-13.234494823011955
21,8.333019648308458
21,-13.109385256088991
21,6.025504015957541
21,3.4251017784986013
21,11.15989777714859
21,-13.806918035747577
21,11.94351018416712
21,-13.465660981524588
21,3.8485455861789246
21,-14.796627980138469
21,-15.263804638104586
21,8.222970341048269
21,-14.679781877435966
21,-3.0940275698013227
21,-2.090737264806134
21,-7.305902152595745
21,-12.876766858523766
21,9.323488071093298
21,4.948066311738202
21,-12.31227198114864
21,10.457468441219808
21,11.608927272225959
21,-4.963114070626068
21,-12.399978615612838
21,-13.201138759310238
21,11.03969887430523
21,10.138606338472218
21,-0.044944552078316824
21,12.295885829504972
21,-13.105103045168285
21,8.245569742252945
21,8.857637041925374
21,-13.783380198101408
22,-2.080889434221789
22,-2.333286661631296
22,-3.8386122329165344
22,-0.8285405481490127
22,-1.5581687939761015
22,-1.501967759072846
22,-1.1590933559244911
22,-3.830008896824311
22,-2.303200780912329
22,-0.41389723893704944
22,-3.2213761867217308
22,-4.655962889347096
22,-2.1079213360814837
22,-1.0133949013619432
22,-2.41727346858458
22,-1.8922561917301999
22,-1.9177899622503998
22,-2.255116908345795
22,-0.5587752771492862
22,-2.13677072724197
22,-3.1632543314269346
22,-1.8683920589549021
22,-1.2432973786455073
22,-2.268523176591062
22,-2.466080191880829
22,-0.677724729217734
22,-2.910006592852628
22,-2.904545943844975
22,-3.8539200626554644
22,-0.49612624147058115
22,-2.7577049217247622
22,-1.2102112747476903
22,-1.8145235386183138
22,-2.6283964872388896
22,-2.244878059765862
22,-3.4813791990709433
22,-1.8891087587418023
22,-0.7472649397434079
22,-1.5398498778242207
22,-1.2979881082296922
22,-1.5826386790810336
22,-3.73984061648022
22,-0.854962840074174
22,-1.9276860120817982
22,-3.154877444860562
22,-2.4822459679622932
22,-2.60077935796089
22,-3.2553775238819735
22,-2.674423639871327
22,-2.750112631217389
22,-1.6286544164359469
22,-0.7641795371238609
22,-1.5991992422091301
22,-0.8585027568747099
22,-3.1754400761717916
22,-0.7763564541757424
22,-3.751407487987636
22,-1.7715316554112757
22,-0.8032150771549262
22,-4.1960287578093975
22,-2.367372287406778
22,-0.5243239767172714
22,-1.617175314120285
22,-2.9351357476460187
22,0.20441409503536745
22,-1.2490401202074808
22,-2.6579968589425675
22,-2.132349816859172
22,-1.501193016301887
22,-1.8020629909398629
22,-1.9050222956572302
22,-2.3392648315961155
22,0.1746714717994413
22,-3.973067698449542
22,-1.6391489481862587
22,-2.490684950267102
22,-0.26910245142791234
22,-1.029377698819801
22,-3.0362646141423477
22,-2.131492381629432
22,-2.220167634384958
22,-2.3997590596054663
22,-2.2354627826060676
22,-2.613636542639497
22,-1.313508404627993
22,-1.1472417819157832
22,-1.2916064298165542
22,-0.43737311722197125
22,-2.667309957609099
22,-1.7677198721129581
22,-1.9224900986052829
22,-1.6057876344939115
22,-2.4408477985156907
22,-0.8644386456020994
22,-1.5904329392473655
22,-0.6634131190565629
22,-2.2144319677240283
22,-3.7039163235022814
22,-2.5699223047421795
22,-1.046162507340948
23,-6.181627752978302
23,-4.357484074808993
23,-1.1246466947227722
23,-5.596689846955615
23,-6.865650482223372
23,-6.68544767985138
23,-5.129318680426968
23,-1.8812965959166528
23,-5.996544793941261
23,-3.959258592098804
23,-2.3771794823474184
23,-0.670293531742866
23,-5.651983858479687
23,-6.48473262699774
23,-3.9708814784393347
23,-5.4492017745989365
23,-3.9331979122420186
23,-2.7296805994624673
23,-4.029084931971131
23,-4.2871828929121465
23,-2.940941109238552
23,-3.611490524973618
23,-5.790969575356637
23,-4.644662420931878
23,-2.4530058605683696
23,-6.031342307925382
23,-1.8388723038392827
23,-5.36141592846327
23,-1.4442173285483868
23,-4.3956641182910285
23,-3.733138826568882
23,-6.865308460982392
23,-5.684760811905843
23,-2.9180370096471187
23,-5.818102705456959
23,-2.547762747778228
23,-5.593351024275163
23,-6.722502642366092
23,-5.088583878639064
23,-4.343545628334033
23,-4.816687638273751
23,-2.1996728077042524
23,-8.154593502531121
23,-5.39063643569659
23,-1.618946366070719
23,-3.968404064578499
23,-3.0880659883719326
23,-2.178505323188291
23,-3.1910839554659454
23,-0.25056672651505174
23,-5.412379059744239
23,-6.031166124770857
23,-4.75861261119579
23,-6.2662256830264615
23,-2.231828649624397
23,-7.486960465185905
23,-1.0986958990197055
23,-5.220891986460696
23,-7.1024402431851446
23,-3.7783030065117056
23,-4.317669331531405
23,-3.500712070591482
23,-5.9643652699715854
23,-3.3030221504272026
23,11.93621815199386
23,-6.52705928930144
23,-4.284530879354143
23,-2.8892016810860532
23,-6.908480463666381
23,-4.9131963921846715
23,-5.258613726706017
23,-4.108215876948638
23,8.673596056661633
23,-1.1856518339603497
23,-5.011174756587856
23,-3.588757910755759
23,-0.09381810435450164
23,-6.569529060270643
23,-2.7999984990156834
23,-4.861863303113704
23,-3.555619315943403
23,-2.8616296848157496
23,-2.904889916079306
23,-3.4929897269755124
23,-7.565309253680718
23,-6.194404468215332
23,-6.056028732000231
23,-3.1616505171671663
23,-4.254636392034508
23,-5.590395398408659
23,-6.011944975880396
23,-4.0341345595541185
23,-4.525221039344713
23,-5.85598478362687
23,-5.594937670585036
23,-5.788286009583702
23,-5.823246745840092
23,-1.9514353593713245
23,-5.02877943428016
23,-6.7366072044009675
24,-9.851087142654315
24,-9.180962410019609
24,-11.105150837342475
24,-15.846995290375032
24,-9.852336076481286
24,-9.927189480223205
24,-9.327716814058519
24,-9.79398127846174
24,-16.290784400270695
24,-8.283981991480037
24,-10.2235218190382
24,-11.314030713954628
24,-15.111834263969667
24,-9.412756982397662
24,-9.21638958315795
24,-12.289031316683742
24,-9.098526015562651
24,-12.155039120998977
24,-13.826563730182249
24,-10.899635875271935
24,-9.629394997615352
24,-9.146380277686482
24,-11.634768541770026
24,-9.079726087739024
24,-10.524564400211187
24,-11.33167286983373
24,-9.292621254001187
24,-14.35929291867456
24,-9.968753319520975
24,-14.40953742197357
24,-10.094894022344487
24,-11.287791405679828
24,-9.790967517632202
24,-10.10897264875992
24,-12.991146594572786
24,-8.995046006046229
24,-13.347191600585596
24,-7.741057984014494
24,-10.527176472944962
24,-10.680211897222582
24,-8.114104987096969
24,-8.606101275307399
24,-14.104128727368126
24,-8.033020079505173
24,-10.92197133233459
24,-13.511484191589735
24,-9.746559624263707
24,-11.408023336028352
24,-13.640482766452694
24,-11.260984853567154
24,-9.58696516515527
24,-8.211780001233667
24,-10.146505610878352
24,-9.968275670445648
24,-8.397132335449427
24,-14.55391068241157
24,-10.223949619980768
24,-15.116402980124438
24,-9.541068628176488
24,-10.31203423601257
24,-11.494463979102422
24,-9.681503129210185
24,-11.513724322747699
24,-10.624701750676495
24,-10.973067997259559
24,-8.577789691603828
24,-10.383938957179529
24,-12.195301267778621
24,-10.20861339874869
24,-11.928214482078943
24,-8.3259818124215
24,-11.896469503403841
24,4.213675982756549
24,-14.570098962102685
24,-9.297650837634732
24,-11.564882812204424
24,-3.4864450735744765
24,-9.645703939317647
24,-10.173474530566443
24,-9.224529322659551
24,-9.743413487068256
24,-12.235004998885533
24,-11.908594489727589
24,-8.153724710644774
24,-8.95714683302466
24,-8.303582124902158
24,-11.190663043991668
24,-10.066912206750567
24,-10.905800947840406
24,-9.204125083701365
24,-8.238607387304256
24,-10.638180463358918
24,-9.399181145982682
24,-9.789997316608932
24,-10.352140187834959
24,-10.102213322105335
24,-8.489718423557658
24,-13.679500665261578
24,-8.797564503094177
24,-8.682556870303735
25,-15.75659764775692
25,-16.100526130669945
25,-16.313617216730435
25,-14.539078384275145
25,-15.504588322221803
25,-14.241471867067721
25,-17.279620934246324
25,-15.934637005393622
25,-13.74958510408838
25,-14.521117021016751
25,-16.09209380221072
25,-16.55587851701219
25,-15.209018614021197
25,-16.164327377667856
25,-16.12003105029374
25,-14.002228472350861
25,-16.697248038162957
25,-16.930130990919597
25,-15.74516563648476
25,-14.929095553102869
25,-16.899002073513202
25,-15.743484566439646
25,-13.686233706779507
25,-16.97340235416875
25,-15.700540410418396
25,-14.881067934516294
25,-16.679836972838807
25,-16.317188043270196
25,-18.3260991443241
25,-14.104507141129991
25,-14.223311838426046
25,-15.283538852232876
25,-18.570965835393928
25,-14.624962255604679
25,-14.902264544547872
25,-17.169981264029733
25,-15.539489780321679
25,-15.237448455660077
25,-14.44310134160918
25,-14.831951862993119
25,-14.180714415444564
25,-18.696393812946244
25,-16.04804516383893
25,-14.853398993429161
25,-17.683722052792103
25,-19.430244450466073
25,-15.27391130774315
25,-16.77806069370181
25,-17.72584065566178
25,-16.2144592548193
25,-15.921931644928394
25,-12.832105419488935
25,-16.284163628330756
25,-16.693708374335422
25,-15.097325474936856
25,-16.63988934803044
25,-15.620766065775776
25,-14.105028875905463
25,-16.409261260972464
25,-16.21797543498967
25,-15.1724965041325
25,-16.408966468961836
25,-15.712648838887416
25,-17.486175431263597
25,-14.339005428615708
25,-15.021658611534848
25,-15.739053739030298
25,-15.33148995930766
25,-16.29374308724256
25,-16.938276909263013
25,-13.876515245893641
25,-16.59317609704974
25,-0.35006201101290957
25,-14.109036723699345
25,-13.846437949299004
25,-16.657731819100867
25,-14.787363269054627
25,-17.0893402794865
25,-16.027598707536523
25,-16.243385642822123
25,-18.172379716279117
25,-17.44030358896491
25,-14.917444122310492
25,-14.538412976951
25,-13.997205464265427
25,-15.645219833484072
25,-15.778430170615525
25,-16.97472622782522
25,-16.16083768731004
25,-16.682442237342435
25,-15.507419550700465
25,-16.073145183727267
25,-14.073323148367546
25,-14.610480656101121
25,-17.08819622471742
25,-15.084646713226288
25,-13.821471167409966
25,-16.531614691629994
25,-13.998441933010232
25,-14.513554612808745
26,-11.789128171839893
26,-12.425349897479201
26,-11.88377757512952
26,-13.218141375543697
26,-13.534314390199754
26,-13.203768717309938
26,-13.59577537110114
26,-10.563443381403683
26,-11.195071245063852
26,-12.276307259797973
26,-11.090503740169723
26,-12.73164422503472
26,-14.535060962658036
26,-11.773785614570636
26,-12.63921085526071
26,-12.489774385901821
26,-11.755015069237894
26,-13.557109277868907
26,-12.955573731743257
26,-13.68951329291146
26,-13.767555910787879
26,-12.029516601801449
26,-13.846163398671266
26,-11.444264417843302
26,-12.902610583619492
26,-12.841784369015649
26,-13.389304075704416
26,-12.991041343277137
26,-15.431118790794503
26,-13.043945344626486
26,-11.592218998003231
26,-13.752599662850331
26,-12.138589565815776
26,-13.8486734985805
26,-10.778173914746874
26,-12.248973224980478
26,-13.465610731239872
26,-12.83864204872479
26,-12.716110412768032
26,-11.409377115011488
26,-11.412513250988717
26,-12.07153260742512
26,-11.243845077079714
26,-11.098524203511335
26,-13.81782783304416
26,-12.725509597473232
26,-13.477191624811354
26,-12.166763866554023
26,-12.212692433488186
26,-11.844063201202603
26,-12.129546499865798
26,-13.11034024444668
26,-12.2027600809148
26,-14.531054451751055
26,-13.03190039966318
26,-13.740236167550107
26,-15.064807310545925
26,-11.507855610943201
26,-13.644670750989027
26,-13.244925622536067
26,-11.981544137535879
26,-14.379282553982305
26,-13.287130884339545
26,-13.561901505576621
26,-12.355112630738535
26,-11.237293905296259
26,-12.70754673995951
26,-12.061060600329936
26,-13.128630788903305
26,-11.448232250048314
26,-12.186945488795894
26,-16.2010798790789
26,-11.738806192969259
26,-10.872751699763127
26,-13.746072617149041
26,-14.084871289827092
26,-13.178864119476746
26,-14.506382303451291
26,-14.322684326497352
26,-14.747401702490679
26,-13.199105133491077
26,-13.31245415227684
26,-11.75031456939251
26,-13.256375839435009
26,-11.739034288528803
26,-13.346372461711026
26,-12.786332161659331
26,-13.316695597495626
26,-11.951934344052377
26,-12.460323412837937
26,-12.025153478166322
26,-13.150337505686547
26,-13.614420314022444
26,-12.177316632963745
26,-12.134891108835077
26,-15.06324750090737
26,-11.564207138472208
26,-13.459930306389444
26,-12.996674660241156
26,-12.521189386449723


==> graphics/data/triggerexample_part_lines.csv <==
X,Y
1.0,1.386229103973423
2.0,20.386970182533492
,
1.0,0.00475269466206063
2.0,5.729807735135407
,
1.0,-1.2748941959237303
2.0,-6.713558117313608
,
1.0,-1.2550178127225504
2.0,-6.942587240278959
,
1.0,-1.2385003253109823
2.0,-6.796856389116823
,
1.0,-0.9574882972444761
2.0,-6.545201751355794
,
1.0,-1.077712361976788
2.0,-5.774722919704002
,
1.0,-1.8426473635388088
2.0,-4.958265315211549
,
1.0,-0.2657140247606772
2.0,-0.682854713908416
,
1.0,-1.284788975303715
2.0,-5.646216792233548
,
1.0,-1.3198943172010609
2.0,-3.6765954916908536
,
1.0,-0.4502558458376772
2.0,-3.1989540791527378
,
1.0,-0.6583878679090633
2.0,-6.351781834394618
,
1.0,-0.24524824455754737
2.0,0.03243807241649932
,
1.0,0.5837529000655077
2.0,17.103604994331285
,
1.0,-0.5013612469448931
2.0,-4.328141668470649
,
1.0,-0.5357159254969783
2.0,-3.1035004471865784
,
1.0,0.6036330085926616
2.0,18.09531633133815
,
1.0,-2.1747695174646533
2.0,-4.402030728243124
,
1.0,-1.3408804968073824
2.0,-6.339116001717104
,
1.0,-3.0058469649910053
2.0,-3.609468298018582
,
1.0,-0.04955665909255402
2.0,7.046972864702733
,
1.0,-1.7500756470284646
2.0,-5.3514538752786756
,
1.0,-1.602823414495538
2.0,-5.522290093130405
,
1.0,-0.6063619257481666
2.0,-2.1773164436701684
,
1.0,-2.1734725524278344
2.0,-5.09861535038179
,
1.0,-0.7464794783754047
2.0,-5.25154992083152
,
1.0,-1.8419415980987595
2.0,-3.8923621795019487
,
1.0,-1.0211762854018633
2.0,-7.861643113531946
,
1.0,-1.8236583765007606
2.0,-4.0094235613639775
,
1.0,0.41499674689472754
2.0,14.866115346388785
,
1.0,-1.2198257982199672
2.0,-6.898658166672067
,
1.0,-0.18663235191722127
2.0,0.17860987975670284
,
1.0,-1.461901838994005
2.0,-5.022762305007013
,
1.0,0.46694609723651315
2.0,16.825636491331107
,
1.0,0.8564645881463426
2.0,18.25317680310617
,
1.0,-0.9676510918626091
2.0,-7.38530577554342
,
1.0,1.7709197459021584
2.0,17.67399110472192
,
1.0,-0.9847919969250172
2.0,-8.261185715052918
,
1.0,-2.4139668141652053
2.0,-4.945027350543697
,
1.0,-1.2687960032891497
2.0,-8.031437310549398
,
1.0,-1.4033211646180952
2.0,-3.627047620836707
,
1.0,-0.09716656797558687
2.0,3.807523356741303
,
1.0,0.9981417413146334
2.0,20.5900205247566
,
1.0,-1.467195250298551
2.0,-7.385983761602658
,
1.0,-2.2589184365124364
2.0,-5.9593068141027885
,
1.0,-2.98743769708864
2.0,-3.5475507885805753
,
1.0,-0.48260312001007133
2.0,-2.3657871609490178
,
1.0,-1.8538837378250164
2.0,-5.630180767173901
,
1.0,-1.567795969464963
2.0,-5.516943544529393
,
1.0,-1.9596593716740214
2.0,-3.1385563959651446
,
1.0,-0.8624686099033526
2.0,-6.247487438141608
,
1.0,0.3729408713005975
2.0,15.924974756197772
,
1.0,-0.5578293953283393
2.0,-4.760865704599121
,
1.0,-0.6698979348573398
2.0,-5.188983967292747
,
1.0,0.1642764779210304
2.0,10.84985393679574
,
1.0,-1.3021026130802538
2.0,-6.157120429342072
,
1.0,0.3413824855502563
2.0,13.756925844144577
,
1.0,-3.289712247431398
2.0,-1.5806086576525855
,
1.0,-2.444478499838362
2.0,-3.357988815916453
,
1.0,-0.4552971123904792
2.0,-3.8720189046609175
,
1.0,-1.906639013135915
2.0,-4.460545228971723
,
1.0,-1.2278819420851734
2.0,-5.285796420919196
,
1.0,-0.32932044885605727
2.0,-1.8310724379325327
,
1.0,-1.8702030309590845
2.0,-2.9839535150946688
,
1.0,-0.12647484151101418
2.0,2.1210284976517473
,
1.0,-2.787140685175279
2.0,-5.187401147183623
,
1.0,-0.29727490490621156
2.0,1.618697479912159
,
1.0,-3.917104076626568
2.0,-1.3884979775713666
,
1.0,-0.6401223544819845
2.0,-4.235488928810939
,
1.0,-2.2201945797766647
2.0,-2.9723734368837977
,
1.0,-1.2819933291870225
2.0,-8.593867951389417
,
1.0,-1.35511104491738
2.0,-7.385027172664767
,
1.0,-2.030344809612218
2.0,-4.267802025447302
,
1.0,-0.2543732996328867
2.0,-0.937715082429029
,
1.0,-2.761260361053786
2.0,-1.1795068278225926
,
1.0,-0.15384722250180105
2.0,1.646358912632728
,
1.0,-1.5650191436113277
2.0,-4.8050750296393385
,
1.0,-1.3681284262056383
2.0,-5.5976582036786775
,
1.0,0.5042134645516132
2.0,17.558338984371762
,
1.0,-1.8768933940039014
2.0,-5.29860019238299
,
1.0,-1.5206250094777847
2.0,-4.395396401167431
,
1.0,-1.2140037360680518
2.0,-7.639779901960625
,
1.0,-0.9044013283672362
2.0,-6.91115627283291
,
1.0,0.39908444892721273
2.0,14.471146616257268
,
1.0,-0.8108522830051901
2.0,-5.731618984141787
,
1.0,-0.7103311269569587
2.0,-5.277512105916696
,
1.0,-2.173230158773158
2.0,-5.082451892239622
,
1.0,1.468481573407924
2.0,19.220728901189663
,
1.0,-2.243753085511186
2.0,-4.11769307440708
,
1.0,-1.7756865013357646
2.0,-3.7302340210092364
,
1.0,-3.1162357382129233
2.0,-1.2536291194083697
,
1.0,-1.9866658417595198
2.0,-4.271615448173142
,
1.0,-2.298777239464748
2.0,-2.3461212533066353
,
1.0,-1.2813959593703201
2.0,-4.949539665594979
,
1.0,-1.2138834702390064
2.0,-6.095436215513849
,
1.0,-1.4427733041320494
2.0,-5.327951113771875
,
1.0,-1.4505827056692837
2.0,-6.632058171374659
,
1.0,-0.6910478025103093
2.0,-5.6780238902698414
,
1.0,0.8658982008044802
2.0,19.481036463903216
,
2.0,5.729807735135407
3.0,5.348279414363262
,
2.0,-6.713558117313608
3.0,-9.882374779081655
,
2.0,-6.942587240278959
3.0,-8.129109406381907
,
2.0,-6.796856389116823
3.0,-9.33330422265413
,
2.0,-6.545201751355794
3.0,-9.07936951687461
,
2.0,-6.545201751355794
3.0,-8.874821475507165
,
2.0,-5.774722919704002
3.0,-8.386022106002905
,
2.0,-4.958265315211549
3.0,-8.55583360438895
,
2.0,-0.682854713908416
3.0,-12.755731102174332
,
2.0,-5.646216792233548
3.0,-10.958971279540012
,
2.0,-3.6765954916908536
3.0,-9.078187237441385
,
2.0,-3.1989540791527378
3.0,-11.126597419799035
,
2.0,-6.351781834394618
3.0,-11.031887444103823
,
2.0,-6.351781834394618
3.0,-7.490077646373036
,
2.0,0.03243807241649932
3.0,-0.0791661528390466
,
2.0,-4.328141668470649
3.0,-10.200835841080302
,
2.0,-3.1035004471865784
3.0,-12.436479245717031
,
2.0,-4.402030728243124
3.0,-11.938192098529978
,
2.0,-6.339116001717104
3.0,-9.06472504420016
,
2.0,-3.609468298018582
3.0,-9.364213703742998
,
2.0,-3.609468298018582
3.0,-9.107760774103436
,
2.0,7.046972864702733
3.0,4.188248972592593
,
2.0,-5.3514538752786756
3.0,-9.102333166832961
,
2.0,-5.522290093130405
3.0,-9.834445650435597
,
2.0,-2.1773164436701684
3.0,-9.817583310937245
,
2.0,-5.09861535038179
3.0,-9.830038490636916
,
2.0,-5.25154992083152
3.0,-9.04161191028926
,
2.0,-5.25154992083152
3.0,-8.31903016095215
,
2.0,-3.8923621795019487
3.0,-10.354278621197233
,
2.0,-7.861643113531946
3.0,-8.40702059175186
,
2.0,-4.0094235613639775
3.0,-9.442635032044873
,
2.0,-6.898658166672067
3.0,-8.080540388342442
,
2.0,0.17860987975670284
3.0,2.4273624571521375
,
2.0,-5.022762305007013
3.0,-9.987023901883468
,
2.0,-5.022762305007013
3.0,-8.451924174525717
,
2.0,-7.38530577554342
3.0,-10.15224909369797
,
2.0,-8.261185715052918
3.0,-7.700626970212701
,
2.0,-4.945027350543697
3.0,-7.817925410593851
,
2.0,-8.031437310549398
3.0,-10.062598447428364
,
2.0,-3.627047620836707
3.0,-10.47695031551355
,
2.0,3.807523356741303
3.0,4.070023286343336
,
2.0,3.807523356741303
3.0,6.679455387534311
,
2.0,-7.385983761602658
3.0,-8.692306580342118
,
2.0,-5.9593068141027885
3.0,-8.825719600879438
,
2.0,-3.5475507885805753
3.0,-9.090113553525443
,
2.0,-2.3657871609490178
3.0,-11.042733578237241
,
2.0,-5.630180767173901
3.0,-9.041551140200678
,
2.0,-5.516943544529393
3.0,-11.158183289865711
,
2.0,-5.516943544529393
3.0,-9.022023833578256
,
2.0,-3.1385563959651446
3.0,-10.7032657615333
,
2.0,-6.247487438141608
3.0,-9.703676539660563
,
2.0,-4.760865704599121
3.0,-9.03959240360174
,
2.0,-5.188983967292747
3.0,-9.56614931522916
,
2.0,10.84985393679574
3.0,5.6708155522797545
,
2.0,-6.157120429342072
3.0,-11.302820565010581
,
2.0,-6.157120429342072
3.0,-10.85103383706518
,
2.0,-1.5806086576525855
3.0,-14.176610444584602
,
2.0,-3.357988815916453
3.0,-9.667000752465533
,
2.0,-3.8720189046609175
3.0,-11.259397242353382
,
2.0,-4.460545228971723
3.0,-8.963233711507277
,
2.0,-5.285796420919196
3.0,-9.630112005389083
,
2.0,-1.8310724379325327
3.0,-14.07825075603369
,
2.0,-2.9839535150946688
3.0,-10.509995084065851
,
2.0,-2.9839535150946688
3.0,-10.69643419243283
,
2.0,2.1210284976517473
3.0,8.703678184153656
,
2.0,-5.187401147183623
3.0,-9.600113745007873
,
2.0,1.618697479912159
3.0,9.209013650794988
,
2.0,-1.3884979775713666
3.0,-14.889369630535846
,
2.0,-4.235488928810939
3.0,-11.316047176049137
,
2.0,-2.9723734368837977
3.0,-11.427808793705596
,
2.0,-2.9723734368837977
3.0,-10.240141591234028
,
2.0,-8.593867951389417
3.0,-8.494527031115894
,
2.0,-7.385027172664767
3.0,-8.29280701252654
,
2.0,-4.267802025447302
3.0,-10.512692236520174
,
2.0,-0.937715082429029
3.0,-17.278159396572164
,
2.0,-1.1795068278225926
3.0,-14.428600717068202
,
2.0,1.646358912632728
3.0,11.064442870417423
,
2.0,1.646358912632728
3.0,9.436884906931002
,
2.0,-4.8050750296393385
3.0,-9.468142534662103
,
2.0,-5.5976582036786775
3.0,-11.388972890035904
,
2.0,-5.29860019238299
3.0,-8.3160582185966
,
2.0,-4.395396401167431
3.0,-10.012804727337008
,
2.0,-7.639779901960625
3.0,-8.577757447419824
,
2.0,-6.91115627283291
3.0,-9.50807155723813
,
2.0,-6.91115627283291
3.0,-10.277181748233811
,
2.0,-5.731618984141787
3.0,-10.422649926806756
,
2.0,-5.277512105916696
3.0,-9.473690976880516
,
2.0,-5.082451892239622
3.0,-9.869757318377287
,
2.0,-4.11769307440708
3.0,-10.898359525644699
,
2.0,-3.7302340210092364
3.0,-10.799419094505426
,
2.0,-1.2536291194083697
3.0,-14.598588698591362
,
2.0,-1.2536291194083697
3.0,-13.869437114043095
,
2.0,-4.271615448173142
3.0,-9.812172159006716
,
2.0,-2.3461212533066353
3.0,-12.081210634861783
,
2.0,-4.949539665594979
3.0,-10.352187963948063
,
2.0,-6.095436215513849
3.0,-7.908839114696725
,
2.0,-5.327951113771875
3.0,-7.783854970705235
,
2.0,-6.632058171374659
3.0,-9.427522834914965
,
2.0,-6.632058171374659
3.0,-9.893738001273432
,
2.0,-5.6780238902698414
3.0,-9.3770553719661
,
3.0,5.348279414363262
4.0,-2.0119334727566063
,
3.0,-9.882374779081655
4.0,-13.839513745893091
,
3.0,-8.129109406381907
4.0,-15.575811547081136
,
3.0,-9.33330422265413
4.0,-14.516562923444702
,
3.0,-9.07936951687461
4.0,-15.742307245133668
,
3.0,-8.874821475507165
4.0,-14.730933240418313
,
3.0,-8.386022106002905
4.0,-14.298105848747202
,
3.0,-8.55583360438895
4.0,-14.81235626812829
,
3.0,-12.755731102174332
4.0,-16.04179044135777
,
3.0,-10.958971279540012
4.0,-18.062153982321448
,
3.0,-9.078187237441385
4.0,-15.511236983712173
,
3.0,-9.078187237441385
4.0,-15.441376176551747
,
3.0,-11.126597419799035
4.0,-15.843701918872421
,
3.0,-11.031887444103823
4.0,-16.916120386282852
,
3.0,-7.490077646373036
4.0,-14.402517164772224
,
3.0,-10.200835841080302
4.0,-16.1855919959293
,
3.0,-12.436479245717031
4.0,-15.596402874547072
,
3.0,-11.938192098529978
4.0,-14.076707992804394
,
3.0,-9.06472504420016
4.0,-14.90621732442324
,
3.0,-9.06472504420016
4.0,-15.359161415001314
,
3.0,-9.364213703742998
4.0,-15.121496976386018
,
3.0,-9.107760774103436
4.0,-15.193567927391243
,
3.0,4.188248972592593
4.0,0.432295572300436
,
3.0,-9.102333166832961
4.0,-16.034203026151953
,
3.0,-9.834445650435597
4.0,-15.654028498632698
,
3.0,-9.817583310937245
4.0,-14.571038808994777
,
3.0,-9.830038490636916
4.0,-18.645615840431898
,
3.0,-9.04161191028926
4.0,-13.949076139870668
,
3.0,-8.31903016095215
4.0,-13.7422746051747
,
3.0,-10.354278621197233
4.0,-16.837008858904007
,
3.0,-8.40702059175186
4.0,-14.997871506170059
,
3.0,-9.442635032044873
4.0,-17.351238519250384
,
3.0,-8.080540388342442
4.0,-14.666153978752115
,
3.0,2.4273624571521375
4.0,2.325001290429071
,
3.0,-9.987023901883468
4.0,-13.355764116134154
,
3.0,-8.451924174525717
4.0,-13.729359877071136
,
3.0,-10.15224909369797
4.0,-15.596089310804585
,
3.0,-7.700626970212701
4.0,-15.466241479058526
,
3.0,-7.817925410593851
4.0,-14.403635224619292
,
3.0,-7.817925410593851
4.0,-15.030859057941223
,
3.0,-10.062598447428364
4.0,-14.993703457656789
,
3.0,-10.47695031551355
4.0,-17.634452431865046
,
3.0,4.070023286343336
4.0,0.09965104945741515
,
3.0,6.679455387534311
4.0,-1.8543714111543834
,
3.0,-8.692306580342118
4.0,-15.731382940598346
,
3.0,-8.825719600879438
4.0,-16.084007087899515
,
3.0,-9.090113553525443
4.0,-14.912168647278389
,
3.0,-11.042733578237241
4.0,-14.543214359682768
,
3.0,-9.041551140200678
4.0,-16.121484478299397
,
3.0,-11.158183289865711
4.0,-16.224569201194146
,
3.0,-9.022023833578256
4.0,-16.00305463587992
,
3.0,-10.7032657615333
4.0,-14.701997357675621
,
3.0,-9.703676539660563
4.0,-13.93221440981323
,
3.0,-9.03959240360174
4.0,-14.327078059690292
,
3.0,-9.56614931522916
4.0,-15.572518403446326
,
3.0,5.6708155522797545
4.0,-1.6518054186501483
,
3.0,-11.302820565010581
4.0,-15.566714872462612
,
3.0,-11.302820565010581
4.0,-15.817288447956692
,
3.0,-10.85103383706518
4.0,-15.106603730190416
,
3.0,-9.667000752465533
4.0,-14.040114539823374
,
3.0,-11.259397242353382
4.0,-16.781832663563687
,
3.0,-8.963233711507277
4.0,-14.93270476177699
,
3.0,-9.630112005389083
4.0,-14.109180624876448
,
3.0,-14.07825075603369
4.0,-17.529507055302496
,
3.0,-10.509995084065851
4.0,-15.234221238379716
,
3.0,-10.69643419243283
4.0,-15.995334087496738
,
3.0,8.703678184153656
4.0,-0.42204713538471006
,
3.0,-9.600113745007873
4.0,-15.15583593493683
,
3.0,9.209013650794988
4.0,-2.4643349589603742
,
3.0,-11.316047176049137
4.0,-15.187264935459073
,
3.0,-11.427808793705596
4.0,-15.112071290935411
,
3.0,-10.240141591234028
4.0,-16.863340041687792
,
3.0,-8.494527031115894
4.0,-13.363374909336743
,
3.0,-8.29280701252654
4.0,-14.755745250017284
,
3.0,-10.512692236520174
4.0,-14.99056756290588
,
3.0,-10.512692236520174
4.0,-14.817823607313
,
3.0,11.064442870417423
4.0,0.6469923595271748
,
3.0,9.436884906931002
4.0,-0.26812388120350233
,
3.0,-9.468142534662103
4.0,-15.15013605426406
,
3.0,-11.388972890035904
4.0,-17.184257439307743
,
3.0,-8.3160582185966
4.0,-14.318759972022645
,
3.0,-10.012804727337008
4.0,-15.248235194349434
,
3.0,-8.577757447419824
4.0,-14.296065006401871
,
3.0,-9.50807155723813
4.0,-16.199840597816355
,
3.0,-10.277181748233811
4.0,-13.479519896071372
,
3.0,-10.422649926806756
4.0,-14.68144795244735
,
3.0,-9.473690976880516
4.0,-16.055968414638357
,
3.0,-9.869757318377287
4.0,-15.041664962018013
,
3.0,-10.898359525644699
4.0,-15.670100857336175
,
3.0,-10.799419094505426
4.0,-15.436297865072984
,
3.0,-13.869437114043095
4.0,-16.537651443554964
,
3.0,-9.812172159006716
4.0,-15.17975681555545
,
3.0,-12.081210634861783
4.0,-15.01841628788086
,
3.0,-12.081210634861783
4.0,-15.972572682451133
,
3.0,-10.352187963948063
4.0,-16.153518574118106
,
3.0,-7.908839114696725
4.0,-14.764664445858994
,
3.0,-7.783854970705235
4.0,-15.874974492130736
,
3.0,-9.427522834914965
4.0,-15.627415810367474
,
3.0,-9.893738001273432
4.0,-15.929981725062893
,
3.0,-9.3770553719661
4.0,-15.870021549484276
,
4.0,-13.839513745893091
5.0,-12.447978587138044
,
4.0,-15.575811547081136
5.0,-11.827529818120077
,
4.0,-14.516562923444702
5.0,-13.9426134876341
,
4.0,-14.516562923444702
5.0,-11.264062805263865
,
4.0,-15.742307245133668
5.0,-12.34723656065213
,
4.0,-14.730933240418313
5.0,-12.634613669180613
,
4.0,-14.298105848747202
5.0,-12.019092355367562
,
4.0,-14.81235626812829
5.0,-11.90748150804453
,
4.0,-16.04179044135777
5.0,-12.348251664352617
,
4.0,-15.511236983712173
5.0,-14.349311199950915
,
4.0,-15.441376176551747
5.0,-12.312942390955087
,
4.0,-15.441376176551747
5.0,-13.7185716490064
,
4.0,-15.843701918872421
5.0,-13.268323526080666
,
4.0,-16.916120386282852
5.0,-13.209619811278582
,
4.0,-14.402517164772224
5.0,-12.85362629207159
,
4.0,-16.1855919959293
5.0,-12.397359035848698
,
4.0,-15.596402874547072
5.0,-13.339493173297468
,
4.0,-14.076707992804394
5.0,-11.797442061987278
,
4.0,-14.90621732442324
5.0,-13.902541984087037
,
4.0,-14.90621732442324
5.0,-14.8968286538342
,
4.0,-15.359161415001314
5.0,-12.266537151288698
,
4.0,-15.121496976386018
5.0,-13.02792549883027
,
4.0,-15.193567927391243
5.0,-14.009518857260476
,
4.0,-16.034203026151953
5.0,-13.291214296728123
,
4.0,-15.654028498632698
5.0,-14.232906283179616
,
4.0,-14.571038808994777
5.0,-13.560140302545545
,
4.0,-13.949076139870668
5.0,-13.832223418202412
,
4.0,-13.949076139870668
5.0,-11.593678965227209
,
4.0,-13.7422746051747
5.0,-11.966639612510841
,
4.0,-16.837008858904007
5.0,-12.510178177704296
,
4.0,-14.997871506170059
5.0,-13.127681200130812
,
4.0,-17.351238519250384
5.0,-15.07760750043429
,
4.0,-14.666153978752115
5.0,-11.562831301389881
,
4.0,-13.355764116134154
5.0,-12.754442583928618
,
4.0,-13.729359877071136
5.0,-12.611503719777131
,
4.0,-13.729359877071136
5.0,-12.795385764556114
,
4.0,-15.596089310804585
5.0,-12.79144878476209
,
4.0,-15.466241479058526
5.0,-15.011382331013962
,
4.0,-14.403635224619292
5.0,-13.205316123318356
,
4.0,-15.030859057941223
5.0,-13.992043963901734
,
4.0,-14.993703457656789
5.0,-13.819686435807828
,
4.0,-17.634452431865046
5.0,-15.340412789281427
,
4.0,-15.731382940598346
5.0,-12.834740565533894
,
4.0,-16.084007087899515
5.0,-13.48686579880447
,
4.0,-14.912168647278389
5.0,-12.726802269139032
,
4.0,-14.543214359682768
5.0,-13.668203228111409
,
4.0,-14.543214359682768
5.0,-12.31383651528158
,
4.0,-16.121484478299397
5.0,-13.22111291233848
,
4.0,-16.224569201194146
5.0,-12.15182218752517
,
4.0,-16.00305463587992
5.0,-11.718911532254342
,
4.0,-14.701997357675621
5.0,-12.769461663293134
,
4.0,-13.93221440981323
5.0,-12.815045815848036
,
4.0,-14.327078059690292
5.0,-12.350037764915541
,
4.0,-15.572518403446326
5.0,-14.595363556425756
,
4.0,-15.572518403446326
5.0,-13.485678027787273
,
4.0,-15.566714872462612
5.0,-13.609629229945277
,
4.0,-15.817288447956692
5.0,-13.1310502415117
,
4.0,-15.106603730190416
5.0,-12.653162558849946
,
4.0,-14.040114539823374
5.0,-13.79152641300779
,
4.0,-16.781832663563687
5.0,-13.447067465739014
,
4.0,-14.93270476177699
5.0,-13.40356686587506
,
4.0,-14.109180624876448
5.0,-12.773630135943499
,
4.0,-14.109180624876448
5.0,-12.13185687517265
,
4.0,-17.529507055302496
5.0,-14.240422312354674
,
4.0,-15.234221238379716
5.0,-13.164358973294117
,
4.0,-15.995334087496738
5.0,-14.542190461195993
,
4.0,-15.15583593493683
5.0,-15.44143309692102
,
4.0,-15.187264935459073
5.0,-13.489979728529388
,
4.0,-15.112071290935411
5.0,-13.302899804796516
,
4.0,-16.863340041687792
5.0,-13.142674815172612
,
4.0,-13.363374909336743
5.0,-12.457972080456834
,
4.0,-13.363374909336743
5.0,-11.335314940962009
,
4.0,-14.755745250017284
5.0,-11.279439754212309
,
4.0,-14.99056756290588
5.0,-11.449332313023884
,
4.0,-14.817823607313
5.0,-12.253548600291161
,
4.0,-15.15013605426406
5.0,-11.097619229975573
,
4.0,-17.184257439307743
5.0,-12.762702289322755
,
4.0,-14.318759972022645
5.0,-12.924367555340494
,
4.0,-15.248235194349434
5.0,-14.30863066384969
,
4.0,-15.248235194349434
5.0,-12.489976175259658
,
4.0,-14.296065006401871
5.0,-13.595956149041202
,
4.0,-16.199840597816355
5.0,-14.166293736273808
,
4.0,-13.479519896071372
5.0,-10.489959024383937
,
4.0,-14.68144795244735
5.0,-13.120396449166263
,
4.0,-16.055968414638357
5.0,-13.140688014184443
,
4.0,-15.041664962018013
5.0,-12.820687472313308
,
4.0,-15.670100857336175
5.0,-13.489225756962334
,
4.0,-15.670100857336175
5.0,-13.557044526761086
,
4.0,-15.436297865072984
5.0,-13.448886165376429
,
4.0,-16.537651443554964
5.0,-13.533535371101104
,
4.0,-15.17975681555545
5.0,-13.615231873620166
,
4.0,-15.01841628788086
5.0,-12.257733727692015
,
4.0,-15.972572682451133
5.0,-12.264708433536413
,
4.0,-16.153518574118106
5.0,-11.979040477114625
,
4.0,-14.764664445858994
5.0,-11.685115276888878
,
4.0,-14.764664445858994
5.0,-12.558539433993031
,
4.0,-15.874974492130736
5.0,-14.248784465753495
,
4.0,-15.627415810367474
5.0,-13.81588860148087
,
4.0,-15.929981725062893
5.0,-11.706367190758508
,
4.0,-15.870021549484276
5.0,-12.90516256929431
,
5.0,-12.447978587138044
6.0,-0.9211153234818847
,
5.0,-11.827529818120077
6.0,-1.4847305913752114
,
5.0,-13.9426134876341
6.0,-3.4982370734519495
,
5.0,-11.264062805263865
6.0,-2.708558108660008
,
5.0,-12.34723656065213
6.0,-4.520848748910122
,
5.0,-12.634613669180613
6.0,-2.66599892805341
,
5.0,-12.019092355367562
6.0,-2.439128792373675
,
5.0,-11.90748150804453
6.0,-1.9015659185407943
,
5.0,-12.348251664352617
6.0,-0.6985143909697582
,
5.0,-14.349311199950915
6.0,-3.266724379050483
,
5.0,-12.312942390955087
6.0,-2.116988342116361
,
5.0,-13.7185716490064
6.0,-4.368237107134905
,
5.0,-13.268323526080666
6.0,-4.162852650709384
,
5.0,-13.209619811278582
6.0,-3.292070894512659
,
5.0,-12.85362629207159
6.0,-2.5348078737228366
,
5.0,-12.397359035848698
6.0,-3.151594043054274
,
5.0,-13.339493173297468
6.0,-0.2977047141863256
,
5.0,-11.797442061987278
6.0,-1.6748794808459464
,
5.0,-13.902541984087037
6.0,-4.127960988387288
,
5.0,-14.8968286538342
6.0,-3.5491950673505945
,
5.0,-12.266537151288698
6.0,-2.1655076333098044
,
5.0,-13.02792549883027
6.0,-3.4737226425098013
,
5.0,-14.009518857260476
6.0,-0.7066965898797939
,
5.0,-13.291214296728123
6.0,-3.6223625990923276
,
5.0,-14.232906283179616
6.0,-2.657498183335214
,
5.0,-13.560140302545545
6.0,-2.7832868814146865
,
5.0,-13.832223418202412
6.0,-2.993490203234081
,
5.0,-11.593678965227209
6.0,-5.628747098748121
,
5.0,-11.966639612510841
6.0,-2.8903388165065955
,
5.0,-12.510178177704296
6.0,-2.3471195798052786
,
5.0,-13.127681200130812
6.0,-1.562061329628017
,
5.0,-15.07760750043429
6.0,-3.3659806049485104
,
5.0,-11.562831301389881
6.0,-3.084031832702661
,
5.0,-12.754442583928618
6.0,-3.516706967189299
,
5.0,-12.611503719777131
6.0,-2.8873999078747303
,
5.0,-12.795385764556114
6.0,-2.7717160827767513
,
5.0,-12.79144878476209
6.0,-3.542368209003171
,
5.0,-15.011382331013962
6.0,-2.6750447998787203
,
5.0,-13.205316123318356
6.0,-3.959563365034621
,
5.0,-13.992043963901734
6.0,-2.7726317785376997
,
5.0,-13.819686435807828
6.0,-2.5787359083941723
,
5.0,-15.340412789281427
6.0,-3.4728352405913325
,
5.0,-12.834740565533894
6.0,-1.9794517590269298
,
5.0,-13.48686579880447
6.0,-1.932993864101717
,
5.0,-12.726802269139032
6.0,-1.555940031699879
,
5.0,-13.668203228111409
6.0,-4.720210699910629
,
5.0,-12.31383651528158
6.0,-2.891512686628017
,
5.0,-13.22111291233848
6.0,-1.756109280187689
,
5.0,-12.15182218752517
6.0,-3.3691526630453983
,
5.0,-11.718911532254342
6.0,-4.2390307625297545
,
5.0,-12.769461663293134
6.0,-2.0218727118626614
,
5.0,-12.815045815848036
6.0,-4.476766383528387
,
5.0,-12.350037764915541
6.0,-4.986240755414507
,
5.0,-14.595363556425756
6.0,-4.293080330342545
,
5.0,-13.485678027787273
6.0,-2.1734568081237238
,
5.0,-13.609629229945277
6.0,-3.9358371022159315
,
5.0,-13.1310502415117
6.0,-5.659350296049672
,
5.0,-12.653162558849946
6.0,-4.081369764841311
,
5.0,-13.79152641300779
6.0,-1.748693214906798
,
5.0,-13.447067465739014
6.0,-3.068241025609654
,
5.0,-13.40356686587506
6.0,-3.495342566480857
,
5.0,-12.773630135943499
6.0,-1.893664102348039
,
5.0,-12.13185687517265
6.0,-2.723275613990871
,
5.0,-14.240422312354674
6.0,-3.593581108706436
,
5.0,-13.164358973294117
6.0,-3.4053352222220585
,
5.0,-14.542190461195993
6.0,-3.4890919341390614
,
5.0,-15.44143309692102
6.0,-5.083780187903303
,
5.0,-13.489979728529388
6.0,-7.3035863343816185
,
5.0,-13.302899804796516
6.0,-3.445632081699333
,
5.0,-13.142674815172612
6.0,-2.6483904390206843
,
5.0,-12.457972080456834
6.0,-1.5047106941154547
,
5.0,-11.335314940962009
6.0,-3.5124188972284665
,
5.0,-11.279439754212309
6.0,-1.137333421431087
,
5.0,-11.449332313023884
6.0,-2.9075573709209586
,
5.0,-12.253548600291161
6.0,-2.51695398484765
,
5.0,-11.097619229975573
6.0,-4.630971784611331
,
5.0,-12.762702289322755
6.0,-2.2358906813172017
,
5.0,-12.924367555340494
6.0,-3.255504167849479
,
5.0,-14.30863066384969
6.0,-3.6157491623125866
,
5.0,-12.489976175259658
6.0,-3.401578042286516
,
5.0,-13.595956149041202
6.0,-4.526853900976431
,
5.0,-14.166293736273808
6.0,-3.19011037368587
,
5.0,-10.489959024383937
6.0,-1.1328434583183815
,
5.0,-13.120396449166263
6.0,-2.0119602035041533
,
5.0,-13.140688014184443
6.0,-4.302632741984816
,
5.0,-12.820687472313308
6.0,-4.9849576833641915
,
5.0,-13.489225756962334
6.0,-0.9152582744610109
,
5.0,-13.557044526761086
6.0,-1.767079070523098
,
5.0,-13.448886165376429
6.0,-2.170689337097019
,
5.0,-13.533535371101104
6.0,-3.2064164368216543
,
5.0,-13.615231873620166
6.0,-4.390349169653414
,
5.0,-12.257733727692015
6.0,-1.9374778612653711
,
5.0,-12.264708433536413
6.0,-1.7852066826103652
,
5.0,-11.979040477114625
6.0,-2.6123607763890995
,
5.0,-11.685115276888878
6.0,-5.319679800926503
,
5.0,-12.558539433993031
6.0,-3.7717857175407303
,
5.0,-14.248784465753495
6.0,-1.6110685445022788
,
5.0,-13.81588860148087
6.0,-3.2528528972722244
,
5.0,-11.706367190758508
6.0,-1.65827552470169
,
5.0,-12.90516256929431
6.0,-3.385267254707988
,
6.0,-0.9211153234818847
7.0,-4.420788510403941
,
6.0,-1.4847305913752114
7.0,-5.928720187176422
,
6.0,-3.4982370734519495
7.0,1.0698962084933477
,
6.0,-2.708558108660008
7.0,0.19060057585621193
,
6.0,-4.520848748910122
7.0,-0.2804003983528985
,
6.0,-2.66599892805341
7.0,-2.441251982482726
,
6.0,-2.439128792373675
7.0,-1.659061258367483
,
6.0,-1.9015659185407943
7.0,-2.3083481100089838
,
6.0,-0.6985143909697582
7.0,-5.303685551161358
,
6.0,-3.266724379050483
7.0,-1.888771086149177
,
6.0,-2.116988342116361
7.0,-2.6524276346248556
,
6.0,-4.368237107134905
7.0,-0.3863784568357135
,
6.0,-4.162852650709384
7.0,-0.6787400055019198
,
6.0,-3.292070894512659
7.0,-0.7679391089207632
,
6.0,-2.5348078737228366
7.0,-0.7792799350235573
,
6.0,-3.151594043054274
7.0,0.43866687592566134
,
6.0,-0.2977047141863256
7.0,-0.8608474794256871
,
6.0,-1.6748794808459464
7.0,-3.1593514736006103
,
6.0,-4.127960988387288
7.0,-2.1280357624905166
,
6.0,-3.5491950673505945
7.0,-0.7356195206740174
,
6.0,-2.1655076333098044
7.0,-3.5632797388125157
,
6.0,-3.4737226425098013
7.0,-0.001933421169589944
,
6.0,-0.7066965898797939
7.0,-5.134144516993
,
6.0,-3.6223625990923276
7.0,0.39769642671773653
,
6.0,-2.657498183335214
7.0,-1.7135861021843848
,
6.0,-2.7832868814146865
7.0,-1.421280471791023
,
6.0,-2.993490203234081
7.0,-2.217621523770249
,
6.0,-5.628747098748121
7.0,0.8151702334169781
,
6.0,-2.8903388165065955
7.0,-1.5075863349479004
,
6.0,-2.3471195798052786
7.0,-0.9992231343389897
,
6.0,-1.562061329628017
7.0,-4.501007374609363
,
6.0,-3.3659806049485104
7.0,0.9652606528229617
,
6.0,-3.084031832702661
7.0,-2.5195535577000117
,
6.0,-3.516706967189299
7.0,1.4823272920960244
,
6.0,-2.8873999078747303
7.0,-1.6311680702141578
,
6.0,-2.7717160827767513
7.0,-1.5701312552907547
,
6.0,-3.542368209003171
7.0,-0.9679682635376783
,
6.0,-2.6750447998787203
7.0,-2.2289344185176625
,
6.0,-3.959563365034621
7.0,-0.6544379111991621
,
6.0,-2.7726317785376997
7.0,-1.6976005117225668
,
6.0,-2.5787359083941723
7.0,-2.579811092492197
,
6.0,-3.4728352405913325
7.0,-2.455665919796939
,
6.0,-1.9794517590269298
7.0,-3.222682310310943
,
6.0,-1.932993864101717
7.0,-3.8794914476679976
,
6.0,-1.555940031699879
7.0,-2.5885971195266597
,
6.0,-4.720210699910629
7.0,0.32830409294140656
,
6.0,-2.891512686628017
7.0,-2.2981853176275258
,
6.0,-1.756109280187689
7.0,-4.353669325978688
,
6.0,-3.3691526630453983
7.0,-0.8744054055691028
,
6.0,-4.2390307625297545
7.0,-1.1174724829396363
,
6.0,-2.0218727118626614
7.0,-3.7932104567929312
,
6.0,-4.476766383528387
7.0,1.1279736886804552
,
6.0,-4.986240755414507
7.0,-0.325942698459209
,
6.0,-4.293080330342545
7.0,0.22777011056689822
,
6.0,-2.1734568081237238
7.0,-1.211986434621245
,
6.0,-3.9358371022159315
7.0,-1.1124259278383795
,
6.0,-5.659350296049672
7.0,-0.42517282471571993
,
6.0,-4.081369764841311
7.0,0.9218091164585043
,
6.0,-1.748693214906798
7.0,-5.058589456765004
,
6.0,-3.068241025609654
7.0,-1.296803472630934
,
6.0,-3.495342566480857
7.0,-2.5598683658237578
,
6.0,-1.893664102348039
7.0,-7.381973686704653
,
6.0,-2.723275613990871
7.0,-2.4880857577944226
,
6.0,-3.593581108706436
7.0,-0.7530259403868592
,
6.0,-3.4053352222220585
7.0,-2.0307849732250185
,
6.0,-3.4890919341390614
7.0,-0.86458374202507
,
6.0,-5.083780187903303
7.0,0.7453563608976469
,
6.0,-7.3035863343816185
7.0,0.8012155161484602
,
6.0,-3.445632081699333
7.0,-0.11193646452736117
,
6.0,-2.6483904390206843
7.0,-1.4920641419226923
,
6.0,-1.5047106941154547
7.0,-4.626187904568966
,
6.0,-3.5124188972284665
7.0,0.2885738352518652
,
6.0,-1.137333421431087
7.0,-6.731970665671071
,
6.0,-2.9075573709209586
7.0,-0.8895480535449842
,
6.0,-2.51695398484765
7.0,-5.205048846587259
,
6.0,-4.630971784611331
7.0,-0.5076831309161004
,
6.0,-2.2358906813172017
7.0,-0.8809235468070398
,
6.0,-3.255504167849479
7.0,-1.4638967727941279
,
6.0,-3.6157491623125866
7.0,-1.1662751892808965
,
6.0,-3.401578042286516
7.0,-0.13370076123934038
,
6.0,-4.526853900976431
7.0,0.036896857031408804
,
6.0,-3.19011037368587
7.0,-0.6693743412366893
,
6.0,-1.1328434583183815
7.0,-6.115562723520801
,
6.0,-2.0119602035041533
7.0,-5.676864523184237
,
6.0,-4.302632741984816
7.0,0.3251898882618523
,
6.0,-4.9849576833641915
7.0,1.0362858278930331
,
6.0,-0.9152582744610109
7.0,-5.795844097037184
,
6.0,-1.767079070523098
7.0,-3.866599854540184
,
6.0,-2.170689337097019
7.0,-3.2167207979850336
,
6.0,-3.2064164368216543
7.0,-1.967724564445251
,
6.0,-4.390349169653414
7.0,-0.6025502818140921
,
6.0,-1.9374778612653711
7.0,-3.7168656896060956
,
6.0,-1.7852066826103652
7.0,-2.6679709219293155
,
6.0,-2.6123607763890995
7.0,-1.91786766050531
,
6.0,-5.319679800926503
7.0,1.7195494713435444
,
6.0,-3.7717857175407303
7.0,-0.40042996785875645
,
6.0,-1.6110685445022788
7.0,-2.796588455229605
,
6.0,-3.2528528972722244
7.0,-1.5195402086686598
,
6.0,-1.65827552470169
7.0,-4.830504174261302
,
6.0,-3.385267254707988
7.0,-0.5031664547315471
,
7.0,-4.420788510403941
8.0,-9.13873745854692
,
7.0,-5.928720187176422
8.0,-6.152763013717124
,
7.0,1.0698962084933477
8.0,13.58914143462346
,
7.0,0.19060057585621193
8.0,5.649929418611697
,
7.0,-0.2804003983528985
8.0,-6.556737008777914
,
7.0,-2.441251982482726
8.0,-9.951705676117134
,
7.0,-1.659061258367483
8.0,-12.970658366620174
,
7.0,-2.3083481100089838
8.0,-8.95898754774858
,
7.0,-5.303685551161358
8.0,-6.58948722968514
,
7.0,-1.888771086149177
8.0,-10.161952222303341
,
7.0,-2.6524276346248556
8.0,-7.811647194056672
,
7.0,-0.3863784568357135
8.0,-8.883053008349906
,
7.0,-0.6787400055019198
8.0,-12.033633920418435
,
7.0,-0.7679391089207632
8.0,-12.337971602544291
,
7.0,-0.7792799350235573
8.0,-11.925729898445702
,
7.0,0.43866687592566134
8.0,10.002334700833723
,
7.0,-0.8608474794256871
8.0,-12.67370447741342
,
7.0,-3.1593514736006103
8.0,-8.108252622800178
,
7.0,-2.1280357624905166
8.0,-9.575050251382788
,
7.0,-0.7356195206740174
8.0,-12.74060774478172
,
7.0,-3.5632797388125157
8.0,-8.816402400024826
,
7.0,-0.001933421169589944
8.0,-1.2781384290076065
,
7.0,-5.134144516993
8.0,-8.429176305157071
,
7.0,0.39769642671773653
8.0,9.550121764168653
,
7.0,-1.7135861021843848
8.0,-13.17521840054654
,
7.0,-1.421280471791023
8.0,-9.76827861477517
,
7.0,-2.217621523770249
8.0,-10.013955170952576
,
7.0,0.8151702334169781
8.0,12.719173039316974
,
7.0,-1.5075863349479004
8.0,-12.207207362245091
,
7.0,-0.9992231343389897
8.0,-13.750761102199835
,
7.0,-4.501007374609363
8.0,-8.079728342514693
,
7.0,0.9652606528229617
8.0,16.22523509378079
,
7.0,-2.5195535577000117
8.0,-9.788977907959863
,
7.0,1.4823272920960244
8.0,13.466355015997781
,
7.0,-1.6311680702141578
8.0,-11.796137642055623
,
7.0,-1.5701312552907547
8.0,-11.998710255475473
,
7.0,-0.9679682635376783
8.0,-12.897653702231702
,
7.0,-2.2289344185176625
8.0,-8.758199234088194
,
7.0,-0.6544379111991621
8.0,-10.808293181396879
,
7.0,-1.6976005117225668
8.0,-11.001410613557216
,
7.0,-2.579811092492197
8.0,-10.272268999437792
,
7.0,-2.455665919796939
8.0,-9.84463614328884
,
7.0,-3.222682310310943
8.0,-8.230438013627083
,
7.0,-3.8794914476679976
8.0,-6.123445713693227
,
7.0,-2.5885971195266597
8.0,-8.750475973081725
,
7.0,0.32830409294140656
8.0,6.08543725266127
,
7.0,-2.2981853176275258
8.0,-9.971846452190816
,
7.0,-4.353669325978688
8.0,-8.6572500461378
,
7.0,-0.8744054055691028
8.0,-13.807601296136857
,
7.0,-1.1174724829396363
8.0,-13.766605481163047
,
7.0,-3.7932104567929312
8.0,-6.882024497457959
,
7.0,1.1279736886804552
8.0,12.851354490508697
,
7.0,-0.325942698459209
8.0,-6.966886504047815
,
7.0,0.22777011056689822
8.0,4.871168007393256
,
7.0,-1.211986434621245
8.0,-12.322960832601105
,
7.0,-1.1124259278383795
8.0,-13.540149190487979
,
7.0,-0.42517282471571993
8.0,-9.567053241516083
,
7.0,0.9218091164585043
8.0,12.838939976149456
,
7.0,-5.058589456765004
8.0,-7.5016987959396175
,
7.0,-1.296803472630934
8.0,-13.042926173681265
,
7.0,-2.5598683658237578
8.0,-8.062975901338628
,
7.0,-7.381973686704653
8.0,-6.631642325617705
,
7.0,-2.4880857577944226
8.0,-9.234943413234323
,
7.0,-0.7530259403868592
8.0,-11.39288430661425
,
7.0,-2.0307849732250185
8.0,-9.931167794077954
,
7.0,-0.86458374202507
8.0,-12.600120039270676
,
7.0,0.7453563608976469
8.0,12.544815243377474
,
7.0,0.8012155161484602
8.0,13.040836522666734
,
7.0,-0.11193646452736117
8.0,-1.6048413343278698
,
7.0,-1.4920641419226923
8.0,-11.371704199478083
,
7.0,-4.626187904568966
8.0,-6.95054980199954
,
7.0,0.2885738352518652
8.0,7.894293744676694
,
7.0,-6.731970665671071
8.0,-6.726890785912656
,
7.0,-0.8895480535449842
8.0,-12.548459075564935
,
7.0,-5.205048846587259
8.0,-8.51709608367149
,
7.0,-0.5076831309161004
8.0,-11.105126143553829
,
7.0,-0.8809235468070398
8.0,-12.977536973622922
,
7.0,-1.4638967727941279
8.0,-12.031364133008518
,
7.0,-1.1662751892808965
8.0,-13.659089778960645
,
7.0,-0.13370076123934038
8.0,-3.864108565783547
,
7.0,0.036896857031408804
8.0,0.8339308358677961
,
7.0,-0.6693743412366893
8.0,-12.075817264242385
,
7.0,-6.115562723520801
8.0,-5.425741391398252
,
7.0,-5.676864523184237
8.0,-7.418835562375501
,
7.0,0.3251898882618523
8.0,7.370600863916914
,
7.0,1.0362858278930331
8.0,11.821352604748157
,
7.0,-5.795844097037184
8.0,-6.816464040404762
,
7.0,-3.866599854540184
8.0,-7.969892501633819
,
7.0,-3.2167207979850336
8.0,-7.068918047665768
,
7.0,-1.967724564445251
8.0,-12.93368220463257
,
7.0,-0.6025502818140921
8.0,-12.349304484655201
,
7.0,-3.7168656896060956
8.0,-5.169439958379161
,
7.0,-2.6679709219293155
8.0,-9.953797833053727
,
7.0,-1.91786766050531
8.0,-11.958770368413443
,
7.0,1.7195494713435444
8.0,11.684236064199618
,
7.0,-0.40042996785875645
8.0,-11.127439480605378
,
7.0,-2.796588455229605
8.0,-7.783932218314111
,
7.0,-1.5195402086686598
8.0,-12.690801326968359
,
7.0,-4.830504174261302
8.0,-8.849291876550637
,
7.0,-0.5031664547315471
8.0,-10.255997983625564
,
8.0,-9.13873745854692
9.0,-14.531374576209256
,
8.0,-6.152763013717124
9.0,-13.486840817886106
,
8.0,13.58914143462346
9.0,1.5869650468335064
,
8.0,5.649929418611697
9.0,-0.2435202738406776
,
8.0,-6.556737008777914
9.0,-12.66750643804467
,
8.0,-9.951705676117134
9.0,-15.98562551847112
,
8.0,-12.970658366620174
9.0,-15.768736933646535
,
8.0,-8.95898754774858
9.0,-14.498724396990985
,
8.0,-6.58948722968514
9.0,-13.64512158404253
,
8.0,-6.58948722968514
9.0,-14.015955633771036
,
8.0,-10.161952222303341
9.0,-18.39813740799531
,
8.0,-7.811647194056672
9.0,-14.08443376006985
,
8.0,-8.883053008349906
9.0,-15.691559101135567
,
8.0,-12.033633920418435
9.0,-15.736948354649034
,
8.0,-12.337971602544291
9.0,-16.18498831145396
,
8.0,-11.925729898445702
9.0,-15.288247007462404
,
8.0,10.002334700833723
9.0,0.8939333813773518
,
8.0,-12.67370447741342
9.0,-15.245044956630966
,
8.0,-8.108252622800178
9.0,-16.961617064048312
,
8.0,-9.575050251382788
9.0,-15.62871414060426
,
8.0,-12.74060774478172
9.0,-16.347430263727134
,
8.0,-8.816402400024826
9.0,-13.408215766167707
,
8.0,-8.429176305157071
9.0,-14.297680248755073
,
8.0,9.550121764168653
9.0,3.3656783972615183
,
8.0,-13.17521840054654
9.0,-17.273998664650172
,
8.0,-9.76827861477517
9.0,-14.288015378153782
,
8.0,-10.013955170952576
9.0,-15.349552158963705
,
8.0,12.719173039316974
9.0,0.10448396147063987
,
8.0,-12.207207362245091
9.0,-17.287646054817067
,
8.0,-13.750761102199835
9.0,-17.086281312185754
,
8.0,-8.079728342514693
9.0,-14.160540757117532
,
8.0,-8.079728342514693
9.0,-14.221569023285733
,
8.0,-9.788977907959863
9.0,-14.26951636750667
,
8.0,13.466355015997781
9.0,0.7436439372060244
,
8.0,-11.796137642055623
9.0,-15.214965022682557
,
8.0,-11.998710255475473
9.0,-15.901427664822023
,
8.0,-12.897653702231702
9.0,-15.83486018913859
,
8.0,-8.758199234088194
9.0,-13.801221023741183
,
8.0,-10.808293181396879
9.0,-17.74342286208565
,
8.0,-11.001410613557216
9.0,-14.314355679131957
,
8.0,-10.272268999437792
9.0,-15.690991987436199
,
8.0,-9.84463614328884
9.0,-13.983325048171775
,
8.0,-8.230438013627083
9.0,-12.18354638826273
,
8.0,-6.123445713693227
9.0,-14.28443129511041
,
8.0,-8.750475973081725
9.0,-14.05822447058533
,
8.0,6.08543725266127
9.0,0.3719904519287808
,
8.0,-9.971846452190816
9.0,-13.661246690314977
,
8.0,-8.6572500461378
9.0,-13.36315490896533
,
8.0,-13.807601296136857
9.0,-17.360998873969564
,
8.0,-13.766605481163047
9.0,-17.228536309997505
,
8.0,-6.882024497457959
9.0,-14.610059097179128
,
8.0,12.851354490508697
9.0,1.81072080787095
,
8.0,-6.966886504047815
9.0,-15.91571233637361
,
8.0,4.871168007393256
9.0,1.2846097998109431
,
8.0,-12.322960832601105
9.0,-15.53019064514526
,
8.0,-13.540149190487979
9.0,-14.027517018922081
,
8.0,-9.567053241516083
9.0,-15.3751418281475
,
8.0,12.838939976149456
9.0,-0.729282428409809
,
8.0,-7.5016987959396175
9.0,-14.35805533859849
,
8.0,-13.042926173681265
9.0,-14.459710609457229
,
8.0,-8.062975901338628
9.0,-13.166889824134012
,
8.0,-6.631642325617705
9.0,-14.853902005944457
,
8.0,-9.234943413234323
9.0,-14.907868614803936
,
8.0,-9.234943413234323
9.0,-13.318551877110963
,
8.0,-11.39288430661425
9.0,-15.357787092972082
,
8.0,-9.931167794077954
9.0,-15.88160430021553
,
8.0,-12.600120039270676
9.0,-15.921480830081618
,
8.0,12.544815243377474
9.0,0.1317340020092408
,
8.0,13.040836522666734
9.0,1.6624986069898227
,
8.0,-11.371704199478083
9.0,-14.23038312141847
,
8.0,-6.95054980199954
9.0,-14.260098428933704
,
8.0,7.894293744676694
9.0,-1.3951895141868351
,
8.0,-6.726890785912656
9.0,-13.862171450263777
,
8.0,-12.548459075564935
9.0,-15.997014258810855
,
8.0,-8.51709608367149
9.0,-14.554166305712716
,
8.0,-11.105126143553829
9.0,-13.55250215354981
,
8.0,-12.977536973622922
9.0,-16.663356333572562
,
8.0,-12.031364133008518
9.0,-15.733981002225246
,
8.0,-13.659089778960645
9.0,-16.720552027816144
,
8.0,-3.864108565783547
9.0,-15.92171248696018
,
8.0,0.8339308358677961
9.0,4.465412467679635
,
8.0,-12.075817264242385
9.0,-15.292893979085381
,
8.0,-5.425741391398252
9.0,-14.526924832493695
,
8.0,-7.418835562375501
9.0,-15.784229890099907
,
8.0,7.370600863916914
9.0,-1.6296189504245637
,
8.0,11.821352604748157
9.0,0.14346816999671042
,
8.0,-6.816464040404762
9.0,-14.018493503687067
,
8.0,-7.969892501633819
9.0,-16.303862637922574
,
8.0,-7.068918047665768
9.0,-15.286358646621714
,
8.0,-12.93368220463257
9.0,-16.884592420452847
,
8.0,-12.349304484655201
9.0,-15.683519967694348
,
8.0,-5.169439958379161
9.0,-14.889480980070694
,
8.0,-9.953797833053727
9.0,-16.13369771440053
,
8.0,-11.958770368413443
9.0,-14.892040243452424
,
8.0,11.684236064199618
9.0,0.7287739661743055
,
8.0,-11.127439480605378
9.0,-14.542475383125218
,
8.0,-7.783932218314111
9.0,-14.28441734213091
,
8.0,-12.690801326968359
9.0,-15.432332067422724
,
8.0,-8.849291876550637
9.0,-13.845156220731894
,
8.0,-10.255997983625564
9.0,-15.13376437600002
,
9.0,-14.531374576209256
10.0,-14.434366527739872
,
9.0,-13.486840817886106
10.0,-13.211372164910236
,
9.0,-13.486840817886106
10.0,-11.816851101083536
,
9.0,-12.66750643804467
10.0,-13.951904897866951
,
9.0,-15.98562551847112
10.0,-15.900039392946908
,
9.0,-15.768736933646535
10.0,-15.058665079637812
,
9.0,-15.768736933646535
10.0,-16.141236836993947
,
9.0,-14.498724396990985
10.0,-14.687362185841472
,
9.0,-13.64512158404253
10.0,-14.63774155706419
,
9.0,-14.015955633771036
10.0,-13.236004794512153
,
9.0,-14.08443376006985
10.0,-14.312348704424538
,
9.0,-14.08443376006985
10.0,-15.655401926038605
,
9.0,-15.691559101135567
10.0,-14.847283249167889
,
9.0,-15.736948354649034
10.0,-16.86542842522342
,
9.0,-16.18498831145396
10.0,-16.66109093468288
,
9.0,-16.18498831145396
10.0,-14.625813311035463
,
9.0,-15.288247007462404
10.0,-14.23697019232511
,
9.0,-15.245044956630966
10.0,-15.264242153857785
,
9.0,-16.961617064048312
10.0,-13.794473879861695
,
9.0,-15.62871414060426
10.0,-14.815720741961972
,
9.0,-15.62871414060426
10.0,-16.84543723860153
,
9.0,-16.347430263727134
10.0,-14.981105096841498
,
9.0,-13.408215766167707
10.0,-16.09504142117067
,
9.0,-14.297680248755073
10.0,-14.511576887912055
,
9.0,-17.273998664650172
10.0,-16.92207953749659
,
9.0,-14.288015378153782
10.0,-15.549704586762271
,
9.0,-15.349552158963705
10.0,-14.338142777617852
,
9.0,-17.086281312185754
10.0,-15.870279900288853
,
9.0,-14.160540757117532
10.0,-14.43374282601171
,
9.0,-14.221569023285733
10.0,-13.926842450638413
,
9.0,-14.221569023285733
10.0,-15.260871436955998
,
9.0,-14.26951636750667
10.0,-15.873418065903607
,
9.0,-15.214965022682557
10.0,-14.770663262611807
,
9.0,-15.901427664822023
10.0,-14.274087141903575
,
9.0,-15.83486018913859
10.0,-14.560275213804186
,
9.0,-15.83486018913859
10.0,-15.373777846998049
,
9.0,-13.801221023741183
10.0,-14.476226018858162
,
9.0,-14.314355679131957
10.0,-15.041706813019653
,
9.0,-15.690991987436199
10.0,-14.970199863767078
,
9.0,-15.690991987436199
10.0,-15.188123677019137
,
9.0,-13.983325048171775
10.0,-13.326110333069598
,
9.0,-12.18354638826273
10.0,-12.828033605787809
,
9.0,-14.28443129511041
10.0,-15.29007967414646
,
9.0,-14.28443129511041
10.0,-16.762980907890817
,
9.0,-14.05822447058533
10.0,-14.007161170876591
,
9.0,-13.661246690314977
10.0,-13.541696361161296
,
9.0,-13.36315490896533
10.0,-15.909244710472532
,
9.0,-13.36315490896533
10.0,-15.253055180336197
,
9.0,-14.610059097179128
10.0,-15.375867217361264
,
9.0,-15.91571233637361
10.0,-16.37683498137223
,
9.0,-15.53019064514526
10.0,-15.310791964631955
,
9.0,-15.53019064514526
10.0,-13.898210156057843
,
9.0,-14.027517018922081
10.0,-13.531058695561299
,
9.0,-15.3751418281475
10.0,-14.565584166926017
,
9.0,-14.35805533859849
10.0,-17.59605504540104
,
9.0,-14.35805533859849
10.0,-15.302920560187221
,
9.0,-14.459710609457229
10.0,-14.430289739802511
,
9.0,-13.166889824134012
10.0,-14.766524283413784
,
9.0,-14.853902005944457
10.0,-15.976370470825072
,
9.0,-14.853902005944457
10.0,-14.107140097593545
,
9.0,-14.907868614803936
10.0,-16.60019346472182
,
9.0,-13.318551877110963
10.0,-15.720756535719328
,
9.0,-15.357787092972082
10.0,-16.055751170043678
,
9.0,-15.357787092972082
10.0,-15.938704173148908
,
9.0,-15.88160430021553
10.0,-14.581125903912689
,
9.0,-15.921480830081618
10.0,-16.163361829045126
,
9.0,-14.23038312141847
10.0,-15.91506423512995
,
9.0,-14.23038312141847
10.0,-13.985121225440041
,
9.0,-14.260098428933704
10.0,-14.252544553450536
,
9.0,-13.862171450263777
10.0,-12.703498423341925
,
9.0,-15.997014258810855
10.0,-13.590141493345048
,
9.0,-14.554166305712716
10.0,-16.64275450877791
,
9.0,-14.554166305712716
10.0,-14.52882312702479
,
9.0,-13.55250215354981
10.0,-15.295357629735085
,
9.0,-16.663356333572562
10.0,-15.900859464378623
,
9.0,-15.733981002225246
10.0,-13.004067349152574
,
9.0,-15.733981002225246
10.0,-14.404588118966993
,
9.0,-16.720552027816144
10.0,-14.868363497018272
,
9.0,-15.92171248696018
10.0,-14.5898303138766
,
9.0,-15.292893979085381
10.0,-15.656150936168558
,
9.0,-15.292893979085381
10.0,-14.540490951409591
,
9.0,-14.526924832493695
10.0,-14.418779167344773
,
9.0,-15.784229890099907
10.0,-14.96395215265194
,
9.0,-14.018493503687067
10.0,-15.10689859834945
,
9.0,-16.303862637922574
10.0,-16.182591100358586
,
9.0,-16.303862637922574
10.0,-16.74725005172359
,
9.0,-15.286358646621714
10.0,-15.189337813988924
,
9.0,-16.884592420452847
10.0,-15.713245143444137
,
9.0,-15.683519967694348
10.0,-13.957822485235198
,
9.0,-14.889480980070694
10.0,-13.589031220958319
,
9.0,-14.889480980070694
10.0,-14.862311628520049
,
9.0,-16.13369771440053
10.0,-14.115982931614075
,
9.0,-14.892040243452424
10.0,-13.478248330938822
,
9.0,-14.542475383125218
10.0,-13.73664563189301
,
9.0,-14.542475383125218
10.0,-16.55878713551336
,
9.0,-14.28441734213091
10.0,-14.92532949330811
,
9.0,-15.432332067422724
10.0,-17.347377866902345
,
9.0,-13.845156220731894
10.0,-14.935481971171216
,
9.0,-13.845156220731894
10.0,-12.565389086686354
,
9.0,-15.13376437600002
10.0,-13.050069590522009
,
10.0,-14.434366527739872
11.0,-4.848030759152152
,
10.0,-13.211372164910236
11.0,-6.4268144234661255
,
10.0,-11.816851101083536
11.0,-6.203328070606734
,
10.0,-13.951904897866951
11.0,-6.992247441349971
,
10.0,-15.900039392946908
11.0,-6.2270098163797645
,
10.0,-15.058665079637812
11.0,-6.24577673296017
,
10.0,-16.141236836993947
11.0,-7.839112900518938
,
10.0,-14.687362185841472
11.0,-6.035229625301648
,
10.0,-14.63774155706419
11.0,-5.809182752300524
,
10.0,-13.236004794512153
11.0,-5.6210056705437035
,
10.0,-14.312348704424538
11.0,-5.337968642948182
,
10.0,-15.655401926038605
11.0,-5.805834648715736
,
10.0,-14.847283249167889
11.0,-4.423457620729289
,
10.0,-16.86542842522342
11.0,-6.949217422430145
,
10.0,-16.66109093468288
11.0,-6.472536182374685
,
10.0,-14.625813311035463
11.0,-4.719663250096421
,
10.0,-14.23697019232511
11.0,-4.066291477268766
,
10.0,-15.264242153857785
11.0,-5.041801253961721
,
10.0,-13.794473879861695
11.0,-4.490167183596486
,
10.0,-14.815720741961972
11.0,-6.053121105446901
,
10.0,-16.84543723860153
11.0,-6.455154117871264
,
10.0,-14.981105096841498
11.0,-5.69681805727048
,
10.0,-16.09504142117067
11.0,-6.537768793630273
,
10.0,-14.511576887912055
11.0,-5.137825508919898
,
10.0,-16.92207953749659
11.0,-8.209262883395404
,
10.0,-15.549704586762271
11.0,-6.088954450132294
,
10.0,-14.338142777617852
11.0,-6.0305095021906
,
10.0,-15.870279900288853
11.0,-5.768423432721223
,
10.0,-14.43374282601171
11.0,-4.3154323568078645
,
10.0,-13.926842450638413
11.0,-5.659448579280095
,
10.0,-15.260871436955998
11.0,-6.623787364572145
,
10.0,-15.873418065903607
11.0,-6.73016242667844
,
10.0,-14.770663262611807
11.0,-4.436416649011637
,
10.0,-14.274087141903575
11.0,-5.792989332024632
,
10.0,-14.560275213804186
11.0,-5.636533662294216
,
10.0,-15.373777846998049
11.0,-5.413746013321245
,
10.0,-14.476226018858162
11.0,-5.181954460078432
,
10.0,-15.041706813019653
11.0,-4.478783287672229
,
10.0,-14.970199863767078
11.0,-3.6607234492313934
,
10.0,-15.188123677019137
11.0,-4.773568800229295
,
10.0,-13.326110333069598
11.0,-4.016549476687986
,
10.0,-12.828033605787809
11.0,-3.5471543024069745
,
10.0,-15.29007967414646
11.0,-5.874007863016786
,
10.0,-16.762980907890817
11.0,-6.933196380176075
,
10.0,-14.007161170876591
11.0,-4.299320479004699
,
10.0,-13.541696361161296
11.0,-5.276038820327582
,
10.0,-15.909244710472532
11.0,-4.848086957749109
,
10.0,-15.253055180336197
11.0,-5.909539154624727
,
10.0,-15.375867217361264
11.0,-8.387115946755419
,
10.0,-16.37683498137223
11.0,-5.350438338135931
,
10.0,-15.310791964631955
11.0,-7.156907544140727
,
10.0,-13.898210156057843
11.0,-4.641359175972883
,
10.0,-13.531058695561299
11.0,-4.818994034386609
,
10.0,-14.565584166926017
11.0,-5.51052298335668
,
10.0,-17.59605504540104
11.0,-7.263951073733335
,
10.0,-15.302920560187221
11.0,-7.0920448666439535
,
10.0,-14.430289739802511
11.0,-6.084663382211023
,
10.0,-14.766524283413784
11.0,-7.768560092909025
,
10.0,-15.976370470825072
11.0,-6.311020661266357
,
10.0,-14.107140097593545
11.0,-4.857228204369857
,
10.0,-16.60019346472182
11.0,-6.95874236193099
,
10.0,-15.720756535719328
11.0,-5.212126719511128
,
10.0,-16.055751170043678
11.0,-6.177852736835182
,
10.0,-15.938704173148908
11.0,-6.503164264740256
,
10.0,-14.581125903912689
11.0,-6.052649465026661
,
10.0,-16.163361829045126
11.0,-5.515579324237766
,
10.0,-15.91506423512995
11.0,-6.054444704207505
,
10.0,-13.985121225440041
11.0,-4.827137494594962
,
10.0,-14.252544553450536
11.0,-6.154758399753323
,
10.0,-12.703498423341925
11.0,-3.831018781716435
,
10.0,-13.590141493345048
11.0,-5.28237826843726
,
10.0,-16.64275450877791
11.0,-5.766446945378439
,
10.0,-14.52882312702479
11.0,-7.496624933559506
,
10.0,-15.295357629735085
11.0,-7.1681696295212465
,
10.0,-15.900859464378623
11.0,-6.698286987299067
,
10.0,-13.004067349152574
11.0,-4.6105128500796875
,
10.0,-14.404588118966993
11.0,-4.658314483277277
,
10.0,-14.868363497018272
11.0,-6.274460278180981
,
10.0,-14.5898303138766
11.0,-6.377718317291308
,
10.0,-15.656150936168558
11.0,-4.8338289672819625
,
10.0,-14.540490951409591
11.0,-6.138737669456164
,
10.0,-14.418779167344773
11.0,-5.725142778466769
,
10.0,-14.96395215265194
11.0,-6.000221623740891
,
10.0,-15.10689859834945
11.0,-3.968143747611214
,
10.0,-16.182591100358586
11.0,-5.934811296149612
,
10.0,-16.74725005172359
11.0,-6.225993885106899
,
10.0,-15.189337813988924
11.0,-6.767910630865918
,
10.0,-15.713245143444137
11.0,-5.3591687055675745
,
10.0,-13.957822485235198
11.0,-5.066131160185279
,
10.0,-13.589031220958319
11.0,-2.690917800334924
,
10.0,-14.862311628520049
11.0,-6.413037362505802
,
10.0,-14.115982931614075
11.0,-6.783318047196035
,
10.0,-13.478248330938822
11.0,-4.229492431079531
,
10.0,-13.73664563189301
11.0,-3.855052306827097
,
10.0,-16.55878713551336
11.0,-6.871321801063064
,
10.0,-14.92532949330811
11.0,-6.239424086993459
,
10.0,-17.347377866902345
11.0,-8.182418868123378
,
10.0,-14.935481971171216
11.0,-4.530007407443162
,
10.0,-12.565389086686354
11.0,-6.303086819283394
,
10.0,-13.050069590522009
11.0,-6.9678718921202645
,
11.0,-4.848030759152152
12.0,1.0866375273484867
,
11.0,-6.4268144234661255
12.0,0.6260253147522217
,
11.0,-6.203328070606734
12.0,2.4799590167581482
,
11.0,-6.992247441349971
12.0,2.0861812301197693
,
11.0,-6.2270098163797645
12.0,0.8126748426314554
,
11.0,-6.24577673296017
12.0,1.6038498733386504
,
11.0,-7.839112900518938
12.0,0.9646775182299474
,
11.0,-6.035229625301648
12.0,2.101207791794938
,
11.0,-5.809182752300524
12.0,1.290695018130448
,
11.0,-5.6210056705437035
12.0,0.41110709634102
,
11.0,-5.337968642948182
12.0,-0.5492802147006073
,
11.0,-5.805834648715736
12.0,1.2459041711556589
,
11.0,-4.423457620729289
12.0,-0.958848611247682
,
11.0,-6.949217422430145
12.0,0.7673894718339334
,
11.0,-6.472536182374685
12.0,-0.40026477706587316
,
11.0,-4.719663250096421
12.0,0.9628396202838196
,
11.0,-4.066291477268766
12.0,0.7878051233900917
,
11.0,-5.041801253961721
12.0,0.3051157982675354
,
11.0,-4.490167183596486
12.0,1.420097694191277
,
11.0,-6.053121105446901
12.0,1.5510189472118248
,
11.0,-6.455154117871264
12.0,1.577074745397036
,
11.0,-5.69681805727048
12.0,0.6993936809240068
,
11.0,-6.537768793630273
12.0,1.018259472791865
,
11.0,-5.137825508919898
12.0,-0.09823809258370608
,
11.0,-8.209262883395404
12.0,-0.7351776445695655
,
11.0,-6.088954450132294
12.0,3.5817435699339097
,
11.0,-6.0305095021906
12.0,1.878563532805421
,
11.0,-5.768423432721223
12.0,1.84749632617505
,
11.0,-4.3154323568078645
12.0,1.397430103163946
,
11.0,-5.659448579280095
12.0,0.34882349276265756
,
11.0,-6.623787364572145
12.0,0.7889880663477807
,
11.0,-6.73016242667844
12.0,0.9554546286614404
,
11.0,-4.436416649011637
12.0,0.0781243836805754
,
11.0,-5.792989332024632
12.0,0.08117161848130372
,
11.0,-5.636533662294216
12.0,3.212966522517524
,
11.0,-5.413746013321245
12.0,1.6098361507937378
,
11.0,-5.181954460078432
12.0,-0.9533111530072531
,
11.0,-4.478783287672229
12.0,0.4691388224003936
,
11.0,-3.6607234492313934
12.0,-1.5231188239013747
,
11.0,-4.773568800229295
12.0,0.8763235687278087
,
11.0,-4.016549476687986
12.0,0.5249938151108862
,
11.0,-3.5471543024069745
12.0,0.8076102776837324
,
11.0,-5.874007863016786
12.0,2.5134315727688277
,
11.0,-6.933196380176075
12.0,0.4091786386076426
,
11.0,-4.299320479004699
12.0,-0.024446534903275585
,
11.0,-5.276038820327582
12.0,1.1688284898314492
,
11.0,-4.848086957749109
12.0,0.20155618622130367
,
11.0,-5.909539154624727
12.0,2.3032863527921137
,
11.0,-8.387115946755419
12.0,0.8268172615411145
,
11.0,-5.350438338135931
12.0,-0.5170499298781914
,
11.0,-7.156907544140727
12.0,1.8424013946369675
,
11.0,-4.641359175972883
12.0,-0.9789007383630104
,
11.0,-4.818994034386609
12.0,1.4870169737548924
,
11.0,-5.51052298335668
12.0,1.625268844467025
,
11.0,-7.263951073733335
12.0,2.054331296474311
,
11.0,-7.0920448666439535
12.0,0.5592318839055497
,
11.0,-6.084663382211023
12.0,-0.39108217039928683
,
11.0,-7.768560092909025
12.0,0.9135075904676332
,
11.0,-6.311020661266357
12.0,1.4640109930496494
,
11.0,-4.857228204369857
12.0,-0.1375929847959183
,
11.0,-6.95874236193099
12.0,0.9501830282138776
,
11.0,-5.212126719511128
12.0,-0.7458013176537592
,
11.0,-6.177852736835182
12.0,1.3630052371818726
,
11.0,-6.503164264740256
12.0,2.450380500279745
,
11.0,-6.052649465026661
12.0,-0.48608873099093763
,
11.0,-5.515579324237766
12.0,1.2126579717414487
,
11.0,-6.054444704207505
12.0,-0.07040013390569477
,
11.0,-4.827137494594962
12.0,0.5195975055773078
,
11.0,-6.154758399753323
12.0,2.0525207329091604
,
11.0,-3.831018781716435
12.0,1.1594640679098085
,
11.0,-5.28237826843726
12.0,-0.18610542687120035
,
11.0,-5.766446945378439
12.0,1.7530624162014998
,
11.0,-7.496624933559506
12.0,1.3106774580226221
,
11.0,-7.1681696295212465
12.0,-0.4262561411806389
,
11.0,-6.698286987299067
12.0,-0.9650111657032325
,
11.0,-4.6105128500796875
12.0,0.5450301937884513
,
11.0,-4.658314483277277
12.0,-1.889510310538565
,
11.0,-6.274460278180981
12.0,2.0635764874942804
,
11.0,-6.377718317291308
12.0,-0.4104361930450877
,
11.0,-4.8338289672819625
12.0,2.003953420565213
,
11.0,-6.138737669456164
12.0,-0.15247182539967374
,
11.0,-5.725142778466769
12.0,2.373860066390775
,
11.0,-6.000221623740891
12.0,0.44057873365369477
,
11.0,-3.968143747611214
12.0,-0.7267830150836261
,
11.0,-5.934811296149612
12.0,1.2645742743093653
,
11.0,-6.225993885106899
12.0,2.174857375797243
,
11.0,-6.767910630865918
12.0,1.0713411628982898
,
11.0,-5.3591687055675745
12.0,0.6296197289185308
,
11.0,-5.066131160185279
12.0,0.4786750917734268
,
11.0,-2.690917800334924
12.0,-3.626816750613265
,
11.0,-6.413037362505802
12.0,1.6033444853838912
,
11.0,-6.783318047196035
12.0,0.1191073526284343
,
11.0,-4.229492431079531
12.0,0.5595374864982876
,
11.0,-3.855052306827097
12.0,-0.8570150497202773
,
11.0,-6.871321801063064
12.0,0.9822020880862905
,
11.0,-6.239424086993459
12.0,0.9072529127876523
,
11.0,-8.182418868123378
12.0,-0.3447014526918788
,
11.0,-4.530007407443162
12.0,1.2322629885963492
,
11.0,-6.303086819283394
12.0,2.45755111095721
,
11.0,-6.9678718921202645
12.0,1.0738137712557483
,
12.0,1.0866375273484867
13.0,16.058687926687714
,
12.0,0.6260253147522217
13.0,14.103733828640117
,
12.0,2.4799590167581482
13.0,12.166159966974321
,
12.0,2.0861812301197693
13.0,12.575394747519567
,
12.0,0.8126748426314554
13.0,14.54614841823673
,
12.0,1.6038498733386504
13.0,14.747286671514109
,
12.0,0.9646775182299474
13.0,16.592201938554386
,
12.0,2.101207791794938
13.0,12.688592693179771
,
12.0,1.290695018130448
13.0,14.716145470609801
,
12.0,0.41110709634102
13.0,11.428270555580168
,
12.0,-0.5492802147006073
13.0,-8.864371183150451
,
12.0,1.2459041711556589
13.0,16.283047101412322
,
12.0,-0.958848611247682
13.0,-10.172300190118952
,
12.0,0.7673894718339334
13.0,15.62953169505212
,
12.0,-0.40026477706587316
13.0,-6.030380735445076
,
12.0,0.9628396202838196
13.0,15.598799829975116
,
12.0,0.7878051233900917
13.0,14.058476186564755
,
12.0,0.3051157982675354
13.0,9.818995421686562
,
12.0,1.420097694191277
13.0,15.967651063408644
,
12.0,1.5510189472118248
13.0,16.70434190781352
,
12.0,1.577074745397036
13.0,13.756584282795593
,
12.0,0.6993936809240068
13.0,13.000950700526039
,
12.0,1.018259472791865
13.0,14.87526676398949
,
12.0,-0.09823809258370608
13.0,-0.3441624540038714
,
12.0,-0.7351776445695655
13.0,-10.691471203937704
,
12.0,3.5817435699339097
13.0,11.041608449518884
,
12.0,1.878563532805421
13.0,13.220868928054037
,
12.0,1.84749632617505
13.0,12.733305927262633
,
12.0,1.397430103163946
13.0,14.948522353308894
,
12.0,0.34882349276265756
13.0,10.863259624195486
,
12.0,0.7889880663477807
13.0,16.010388358068607
,
12.0,0.9554546286614404
13.0,14.81248917300064
,
12.0,0.0781243836805754
13.0,5.573271970076995
,
12.0,0.08117161848130372
13.0,4.687575710932193
,
12.0,3.212966522517524
13.0,10.12263822900792
,
12.0,1.6098361507937378
13.0,15.438394132622124
,
12.0,-0.9533111530072531
13.0,-10.321233306722233
,
12.0,0.4691388224003936
13.0,11.59975031026913
,
12.0,-1.5231188239013747
13.0,-9.732240671319353
,
12.0,0.8763235687278087
13.0,14.748703183414783
,
12.0,0.5249938151108862
13.0,13.116693088615394
,
12.0,0.8076102776837324
13.0,16.756715249943856
,
12.0,2.5134315727688277
13.0,12.827323234972763
,
12.0,0.4091786386076426
13.0,10.920929458116287
,
12.0,-0.024446534903275585
13.0,1.0028225326636795
,
12.0,1.1688284898314492
13.0,16.41915538739997
,
12.0,0.20155618622130367
13.0,6.435341602438308
,
12.0,2.3032863527921137
13.0,12.480845499037985
,
12.0,0.8268172615411145
13.0,14.963991170064398
,
12.0,-0.5170499298781914
13.0,-7.450157101361748
,
12.0,1.8424013946369675
13.0,14.462671315840666
,
12.0,-0.9789007383630104
13.0,-11.27404212216018
,
12.0,1.4870169737548924
13.0,13.9021649758888
,
12.0,1.625268844467025
13.0,14.514222848909299
,
12.0,2.054331296474311
13.0,13.947564246773059
,
12.0,0.5592318839055497
13.0,11.164920470194456
,
12.0,-0.39108217039928683
13.0,-5.804237635977319
,
12.0,0.9135075904676332
13.0,15.41553346882248
,
12.0,1.4640109930496494
13.0,15.52753008628377
,
12.0,-0.1375929847959183
13.0,-1.1933097337566023
,
12.0,0.9501830282138776
13.0,17.034712973471603
,
12.0,-0.7458013176537592
13.0,-9.632001638320723
,
12.0,1.3630052371818726
13.0,17.449357551264978
,
12.0,2.450380500279745
13.0,11.69416527173855
,
12.0,-0.48608873099093763
13.0,-8.142457511020373
,
12.0,1.2126579717414487
13.0,15.973965817366452
,
12.0,-0.07040013390569477
13.0,-0.5456140361301784
,
12.0,0.5195975055773078
13.0,13.271109129246472
,
12.0,2.0525207329091604
13.0,14.263145717174943
,
12.0,1.1594640679098085
13.0,16.555596069439943
,
12.0,-0.18610542687120035
13.0,-3.3113974063841427
,
12.0,1.7530624162014998
13.0,13.26002734782091
,
12.0,1.3106774580226221
13.0,15.531177505469826
,
12.0,-0.4262561411806389
13.0,-6.845601347675823
,
12.0,-0.9650111657032325
13.0,-10.338171292378624
,
12.0,0.5450301937884513
13.0,13.114329146550384
,
12.0,-1.889510310538565
13.0,-9.81564084129933
,
12.0,2.0635764874942804
13.0,14.242572175554976
,
12.0,-0.4104361930450877
13.0,-4.241300178544179
,
12.0,2.003953420565213
13.0,15.03054331980779
,
12.0,-0.15247182539967374
13.0,-2.4716283825338947
,
12.0,2.373860066390775
13.0,12.761659601005059
,
12.0,0.44057873365369477
13.0,10.003589907725727
,
12.0,-0.7267830150836261
13.0,-8.214577246116766
,
12.0,1.2645742743093653
13.0,15.011049182635906
,
12.0,2.174857375797243
13.0,13.1155980270728
,
12.0,1.0713411628982898
13.0,13.123318187846392
,
12.0,0.6296197289185308
13.0,14.367469202304584
,
12.0,0.4786750917734268
13.0,13.234296022243225
,
12.0,-3.626816750613265
13.0,-5.352466376137338
,
12.0,1.6033444853838912
13.0,13.52313970005379
,
12.0,0.1191073526284343
13.0,3.9789111422962105
,
12.0,0.5595374864982876
13.0,13.786303776798034
,
12.0,-0.8570150497202773
13.0,-13.173822619471473
,
12.0,0.9822020880862905
13.0,15.34154041998356
,
12.0,0.9072529127876523
13.0,15.03967597027562
,
12.0,-0.3447014526918788
13.0,-6.258346606964832
,
12.0,1.2322629885963492
13.0,14.790908059540023
,
12.0,2.45755111095721
13.0,12.676339223568341
,
12.0,1.0738137712557483
13.0,15.500208577422805
,
13.0,17.449357551264978
14.0,3.731669433376697
,
13.0,17.449357551264978
14.0,6.7000281025048025
,
13.0,17.449357551264978
14.0,3.616896417179318
,
13.0,17.449357551264978
14.0,3.6657257569648194
,
13.0,17.449357551264978
14.0,3.336268326957107
,
13.0,17.449357551264978
14.0,3.309931734709968
,
13.0,17.449357551264978
14.0,3.203150172485024
,
13.0,17.449357551264978
14.0,3.648669370881168
,
13.0,17.449357551264978
14.0,3.9893162253875913
,
13.0,17.449357551264978
14.0,2.155397803846504
,
13.0,17.449357551264978
14.0,4.601146254756634
,
13.0,17.449357551264978
14.0,1.4317921313920445
,
13.0,17.449357551264978
14.0,5.365895292265756
,
13.0,17.449357551264978
14.0,3.28832196233712
,
13.0,17.449357551264978
14.0,4.3517658816079425
,
13.0,17.449357551264978
14.0,4.516390776926811
,
13.0,17.449357551264978
14.0,4.999076226353948
,
13.0,17.449357551264978
14.0,2.543436768480372
,
13.0,17.449357551264978
14.0,4.605560643647749
,
13.0,17.449357551264978
14.0,4.086084501603783
,
13.0,17.449357551264978
14.0,1.676009678104827
,
13.0,17.449357551264978
14.0,3.6850570182449576
,
13.0,17.449357551264978
14.0,4.740546433919722
,
13.0,17.449357551264978
14.0,4.327189303390418
,
13.0,17.449357551264978
14.0,3.441892831557765
,
13.0,17.449357551264978
14.0,4.372031047744016
,
13.0,17.449357551264978
14.0,4.449966161668557
,
13.0,17.449357551264978
14.0,3.4015425820151273
,
13.0,17.449357551264978
14.0,4.465426249418894
,
13.0,17.449357551264978
14.0,3.516942109878743
,
13.0,17.449357551264978
14.0,2.929280803277289
,
13.0,17.449357551264978
14.0,5.122774916933711
,
13.0,17.449357551264978
14.0,2.596442730168796
,
13.0,17.449357551264978
14.0,5.409021890198136
,
13.0,17.449357551264978
14.0,2.025878368875244
,
13.0,17.449357551264978
14.0,4.905054119376828
,
13.0,17.449357551264978
14.0,4.847943743307963
,
13.0,17.449357551264978
14.0,2.6094520494788203
,
13.0,17.449357551264978
14.0,4.828995957046191
,
13.0,17.449357551264978
14.0,3.205594264178149
,
13.0,17.449357551264978
14.0,4.445323623692054
,
13.0,17.449357551264978
14.0,3.410075494629863
,
13.0,17.449357551264978
14.0,4.957394044523683
,
13.0,17.449357551264978
14.0,5.029165686382656
,
13.0,17.449357551264978
14.0,2.8009277520072757
,
13.0,17.449357551264978
14.0,3.206529216783176
,
13.0,17.449357551264978
14.0,4.887000633331799
,
13.0,17.449357551264978
14.0,3.9781493129719965
,
13.0,17.449357551264978
14.0,3.111647353340885
,
13.0,17.449357551264978
14.0,3.9261495006631373
,
13.0,17.449357551264978
14.0,4.610190929870609
,
13.0,17.449357551264978
14.0,4.911452208342715
,
13.0,17.449357551264978
14.0,4.920292903112117
,
13.0,17.449357551264978
14.0,4.340721572731428
,
13.0,17.449357551264978
14.0,3.4505048846922293
,
13.0,17.449357551264978
14.0,4.626544746497672
,
13.0,17.449357551264978
14.0,4.817110034980265
,
13.0,17.449357551264978
14.0,4.7869409742972895
,
13.0,17.449357551264978
14.0,3.8220670082785717
,
13.0,17.449357551264978
14.0,3.0438602842934257
,
13.0,17.449357551264978
14.0,4.560484756579369
,
13.0,17.449357551264978
14.0,3.498057099939197
,
13.0,17.449357551264978
14.0,3.8692090839545594
,
13.0,17.449357551264978
14.0,4.147061262227902
,
13.0,17.449357551264978
14.0,7.059381855522185
,
13.0,17.449357551264978
14.0,3.6518780758887592
,
13.0,17.449357551264978
14.0,4.844997793826407
,
13.0,17.449357551264978
14.0,3.46028497854375
,
13.0,17.449357551264978
14.0,3.650758414201654
,
13.0,17.449357551264978
14.0,4.150347397193147
,
13.0,17.449357551264978
14.0,3.9533402192433136
,
13.0,17.449357551264978
14.0,4.698049126075904
,
13.0,17.449357551264978
14.0,3.549471475372744
,
13.0,17.449357551264978
14.0,1.8231248679574539
,
13.0,17.449357551264978
14.0,5.388762191186996
,
13.0,17.449357551264978
14.0,3.9841239938347077
,
13.0,17.449357551264978
14.0,3.5190994753408735
,
13.0,17.449357551264978
14.0,5.262696389238067
,
13.0,17.449357551264978
14.0,5.418746488643629
,
13.0,17.449357551264978
14.0,3.477427427561229
,
13.0,17.449357551264978
14.0,4.178106040362961
,
13.0,17.449357551264978
14.0,1.234910071756985
,
13.0,17.449357551264978
14.0,3.4548523796431105
,
13.0,17.449357551264978
14.0,5.8422653219928256
,
13.0,17.449357551264978
14.0,7.132432591001992
,
13.0,17.449357551264978
14.0,4.608343338031895
,
13.0,17.449357551264978
14.0,5.1488050723458665
,
13.0,17.449357551264978
14.0,4.454249847174067
,
13.0,17.449357551264978
14.0,4.1646215314960715
,
13.0,17.449357551264978
14.0,2.636211405355372
,
13.0,17.449357551264978
14.0,4.814079619747848
,
13.0,17.449357551264978
14.0,4.363610524913847
,
13.0,17.449357551264978
14.0,4.449605878040152
,
13.0,17.449357551264978
14.0,4.840542689856926
,
13.0,17.449357551264978
14.0,5.2292919833875064
,
13.0,17.449357551264978
14.0,4.319635453331326
,
13.0,17.449357551264978
14.0,4.136746275275506
,
13.0,17.449357551264978
14.0,4.3276845698087785
,
13.0,17.449357551264978
14.0,5.6326082406331865
,
13.0,17.449357551264978
14.0,3.9576352551851515
,
14.0,3.731669433376697
15.0,1.9630664806496672
,
14.0,6.7000281025048025
15.0,0.1691707853922964
,
14.0,3.616896417179318
15.0,2.7545871802231217
,
14.0,3.6657257569648194
15.0,1.1416025915872103
,
14.0,3.336268326957107
15.0,1.6189314194106221
,
14.0,3.309931734709968
15.0,1.0402147728483335
,
14.0,3.203150172485024
15.0,2.028424663790297
,
14.0,3.648669370881168
15.0,1.9629491991666936
,
14.0,3.9893162253875913
15.0,1.4881308154364818
,
14.0,2.155397803846504
15.0,2.959945069439547
,
14.0,4.601146254756634
15.0,-0.23855367461921395
,
14.0,1.4317921313920445
15.0,6.923602725162622
,
14.0,5.365895292265756
15.0,-1.0503237622941006
,
14.0,3.28832196233712
15.0,0.1261591606950856
,
14.0,4.3517658816079425
15.0,3.782004259766144
,
14.0,4.516390776926811
15.0,-0.6100033688357032
,
14.0,4.999076226353948
15.0,-1.0757136939531813
,
14.0,2.543436768480372
15.0,2.803977338391312
,
14.0,4.605560643647749
15.0,0.5869464628475829
,
14.0,4.086084501603783
15.0,-1.0854455550571926
,
14.0,1.676009678104827
15.0,6.204715866771476
,
14.0,3.6850570182449576
15.0,-0.7398009884797137
,
14.0,4.740546433919722
15.0,1.6127020260354312
,
14.0,4.327189303390418
15.0,-2.1636890091081873
,
14.0,3.441892831557765
15.0,1.512714898702452
,
14.0,4.372031047744016
15.0,-0.6909895657989327
,
14.0,4.449966161668557
15.0,2.130937524862073
,
14.0,3.4015425820151273
15.0,1.0666061562255225
,
14.0,4.465426249418894
15.0,2.2220770668597707
,
14.0,3.516942109878743
15.0,1.851434141342644
,
14.0,2.929280803277289
15.0,2.3102351588678904
,
14.0,5.122774916933711
15.0,-0.4360202243325315
,
14.0,2.596442730168796
15.0,3.509579744403557
,
14.0,5.409021890198136
15.0,0.7288771670292027
,
14.0,2.025878368875244
15.0,2.175400710359514
,
14.0,4.905054119376828
15.0,0.7896690412636445
,
14.0,4.847943743307963
15.0,1.0205694795635603
,
14.0,2.6094520494788203
15.0,2.040197527452216
,
14.0,4.828995957046191
15.0,-0.26533638202702725
,
14.0,3.205594264178149
15.0,0.9410782041755615
,
14.0,4.445323623692054
15.0,-0.3601621030511859
,
14.0,3.410075494629863
15.0,2.334618010840469
,
14.0,4.957394044523683
15.0,0.41019785853922486
,
14.0,5.029165686382656
15.0,0.619104140981553
,
14.0,2.8009277520072757
15.0,1.8718576747245346
,
14.0,3.206529216783176
15.0,3.5188544211977666
,
14.0,4.887000633331799
15.0,-0.17907403809173328
,
14.0,3.9781493129719965
15.0,0.26225878931340496
,
14.0,3.111647353340885
15.0,0.6278021968900604
,
14.0,3.9261495006631373
15.0,3.0031333088970427
,
14.0,4.610190929870609
15.0,1.7963949337690466
,
14.0,4.911452208342715
15.0,-0.5347726670399712
,
14.0,4.920292903112117
15.0,-0.4200441378800246
,
14.0,4.340721572731428
15.0,-1.1479688313197198
,
14.0,3.4505048846922293
15.0,1.0558542727485454
,
14.0,4.626544746497672
15.0,1.8728718679159493
,
14.0,4.817110034980265
15.0,0.6730869193974149
,
14.0,4.7869409742972895
15.0,1.8502645672003686
,
14.0,3.8220670082785717
15.0,2.6439584304453962
,
14.0,3.0438602842934257
15.0,3.698241279118181
,
14.0,4.560484756579369
15.0,0.8669275825591205
,
14.0,3.498057099939197
15.0,3.634954319233077
,
14.0,3.8692090839545594
15.0,0.24579318993392663
,
14.0,4.147061262227902
15.0,1.9045886948771253
,
14.0,7.059381855522185
15.0,-1.347534193566276
,
14.0,3.6518780758887592
15.0,1.9669048627397805
,
14.0,4.844997793826407
15.0,0.5968645532753458
,
14.0,3.46028497854375
15.0,-0.5678797473738033
,
14.0,3.650758414201654
15.0,2.1817222682969106
,
14.0,4.150347397193147
15.0,0.8778790536471983
,
14.0,3.9533402192433136
15.0,0.36592600280093623
,
14.0,4.698049126075904
15.0,0.6796067097305198
,
14.0,3.549471475372744
15.0,-0.06423657922344961
,
14.0,1.8231248679574539
15.0,3.767873852355662
,
14.0,5.388762191186996
15.0,1.4820393953333695
,
14.0,3.9841239938347077
15.0,1.974006216304244
,
14.0,3.5190994753408735
15.0,0.2801305841130428
,
14.0,5.262696389238067
15.0,0.2953946200219408
,
14.0,5.418746488643629
15.0,0.4170625766589804
,
14.0,3.477427427561229
15.0,1.5921735436108866
,
14.0,4.178106040362961
15.0,1.370582226007917
,
14.0,1.234910071756985
15.0,5.703928407572936
,
14.0,3.4548523796431105
15.0,2.5184935545067697
,
14.0,5.8422653219928256
15.0,-0.9092155274874099
,
14.0,7.132432591001992
15.0,0.526607815903708
,
14.0,4.608343338031895
15.0,1.1995032588214332
,
14.0,5.1488050723458665
15.0,-0.3034978934917063
,
14.0,4.454249847174067
15.0,0.16169513705456812
,
14.0,4.1646215314960715
15.0,2.1740654109130966
,
14.0,2.636211405355372
15.0,3.702067818064073
,
14.0,4.814079619747848
15.0,1.8032649877339475
,
14.0,4.363610524913847
15.0,-0.2614311853826531
,
14.0,4.449605878040152
15.0,0.951716942902752
,
14.0,4.840542689856926
15.0,-0.06441835134281332
,
14.0,5.2292919833875064
15.0,0.09070202741465647
,
14.0,4.319635453331326
15.0,-0.4986508072782694
,
14.0,4.136746275275506
15.0,1.9249185613780682
,
14.0,4.3276845698087785
15.0,2.765065017182357
,
14.0,5.6326082406331865
15.0,0.6614679757203455
,
14.0,3.9576352551851515
15.0,0.26677486568123376
,
15.0,1.9630664806496672
16.0,13.117368413602932
,
15.0,0.1691707853922964
16.0,5.055675620735164
,
15.0,2.7545871802231217
16.0,11.214134724037807
,
15.0,1.1416025915872103
16.0,14.6481539154834
,
15.0,1.6189314194106221
16.0,13.752456256029518
,
15.0,1.0402147728483335
16.0,14.294624299252753
,
15.0,2.028424663790297
16.0,12.772131666582435
,
15.0,1.9629491991666936
16.0,11.466341230824577
,
15.0,1.4881308154364818
16.0,13.139523428491282
,
15.0,2.959945069439547
16.0,11.145730829626295
,
15.0,-0.23855367461921395
16.0,-4.883418002967779
,
15.0,6.923602725162622
16.0,7.510752865475621
,
15.0,-1.0503237622941006
16.0,-12.339726763485224
,
15.0,0.1261591606950856
16.0,3.079221568283944
,
15.0,3.782004259766144
16.0,8.404518968867663
,
15.0,-0.6100033688357032
16.0,-10.283021611287722
,
15.0,-1.0757136939531813
16.0,-11.81545126176723
,
15.0,2.803977338391312
16.0,9.35573396604007
,
15.0,0.5869464628475829
16.0,11.831280397269156
,
15.0,-1.0854455550571926
16.0,-12.420485649490644
,
15.0,6.204715866771476
16.0,7.15627260033199
,
15.0,-0.7398009884797137
16.0,-12.699522828035764
,
15.0,1.6127020260354312
16.0,12.23622368044418
,
15.0,-2.1636890091081873
16.0,-10.462933077849971
,
15.0,1.512714898702452
16.0,14.965706580385058
,
15.0,-0.6909895657989327
16.0,-11.427982525171759
,
15.0,2.130937524862073
16.0,13.168392191146097
,
15.0,1.0666061562255225
16.0,14.25744254705668
,
15.0,2.2220770668597707
16.0,12.919693316716318
,
15.0,1.851434141342644
16.0,13.779476240988043
,
15.0,2.3102351588678904
16.0,13.038150306440196
,
15.0,-0.4360202243325315
16.0,-8.610223178074044
,
15.0,3.509579744403557
16.0,9.162593498911068
,
15.0,0.7288771670292027
16.0,13.203817516707941
,
15.0,2.175400710359514
16.0,12.496565334142597
,
15.0,0.7896690412636445
16.0,12.225196717775118
,
15.0,1.0205694795635603
16.0,13.63379565669449
,
15.0,2.040197527452216
16.0,12.269354233646622
,
15.0,-0.26533638202702725
16.0,-6.422397819982192
,
15.0,0.9410782041755615
16.0,16.26863529067371
,
15.0,-0.3601621030511859
16.0,-7.547458688605737
,
15.0,2.334618010840469
16.0,11.981666806928743
,
15.0,0.41019785853922486
16.0,11.662501519445646
,
15.0,0.619104140981553
16.0,14.031694190394798
,
15.0,1.8718576747245346
16.0,11.243360355697593
,
15.0,3.5188544211977666
16.0,9.167399124326087
,
15.0,-0.17907403809173328
16.0,-3.400598906260189
,
15.0,0.26225878931340496
16.0,7.455935354392967
,
15.0,0.6278021968900604
16.0,11.901207863968331
,
15.0,3.0031333088970427
16.0,9.490655631466353
,
15.0,1.7963949337690466
16.0,11.975721912935748
,
15.0,-0.5347726670399712
16.0,-10.133901256659833
,
15.0,-0.4200441378800246
16.0,-7.7387999071033065
,
15.0,-1.1479688313197198
16.0,-14.880380253070438
,
15.0,1.0558542727485454
16.0,13.683497102205136
,
15.0,1.8728718679159493
16.0,12.62574257986127
,
15.0,0.6730869193974149
16.0,14.152523158041479
,
15.0,1.8502645672003686
16.0,12.576150112073964
,
15.0,2.6439584304453962
16.0,13.82034569682586
,
15.0,3.698241279118181
16.0,10.24740617358448
,
15.0,0.8669275825591205
16.0,12.172229240603388
,
15.0,3.634954319233077
16.0,10.073712392183307
,
15.0,0.24579318993392663
16.0,6.565075125143088
,
15.0,1.9045886948771253
16.0,11.066145565888474
,
15.0,-1.347534193566276
16.0,-10.482884505075745
,
15.0,1.9669048627397805
16.0,11.528798251735408
,
15.0,0.5968645532753458
16.0,10.41266974768888
,
15.0,-0.5678797473738033
16.0,-8.272140031448778
,
15.0,2.1817222682969106
16.0,12.042784327040081
,
15.0,0.8778790536471983
16.0,12.572007435796744
,
15.0,0.36592600280093623
16.0,9.301784581612024
,
15.0,0.6796067097305198
16.0,11.810163353775664
,
15.0,-0.06423657922344961
16.0,0.42260517925522256
,
15.0,3.767873852355662
16.0,10.636226058421094
,
15.0,1.4820393953333695
16.0,12.432582028627065
,
15.0,1.974006216304244
16.0,12.251858362558172
,
15.0,0.2801305841130428
16.0,7.4978471927338
,
15.0,0.2953946200219408
16.0,8.094854571605326
,
15.0,0.4170625766589804
16.0,11.245328874863745
,
15.0,1.5921735436108866
16.0,14.265506425782878
,
15.0,1.370582226007917
16.0,12.977656370612099
,
15.0,5.703928407572936
16.0,7.849929295292125
,
15.0,2.5184935545067697
16.0,11.24514079290326
,
15.0,-0.9092155274874099
16.0,-12.197198366365509
,
15.0,0.526607815903708
16.0,12.254748716650003
,
15.0,1.1995032588214332
16.0,14.243688463758568
,
15.0,-0.3034978934917063
16.0,-5.280675357009772
,
15.0,0.16169513705456812
16.0,5.220639016918294
,
15.0,2.1740654109130966
16.0,11.598372765439901
,
15.0,3.702067818064073
16.0,9.370332966336125
,
15.0,1.8032649877339475
16.0,12.821146071925162
,
15.0,-0.2614311853826531
16.0,-4.3046254882625
,
15.0,0.951716942902752
16.0,14.40243335403235
,
15.0,-0.06441835134281332
16.0,-2.1332956023201146
,
15.0,0.09070202741465647
16.0,2.810639241832379
,
15.0,-0.4986508072782694
16.0,-9.968201518074933
,
15.0,1.9249185613780682
16.0,12.848274582803
,
15.0,2.765065017182357
16.0,10.532033702395259
,
15.0,0.6614679757203455
16.0,14.00625380385784
,
15.0,0.26677486568123376
16.0,7.076064388774003
,
16.0,13.117368413602932
17.0,17.4232160083888
,
16.0,5.055675620735164
17.0,15.280194222561212
,
16.0,11.214134724037807
17.0,16.176262301571995
,
16.0,14.6481539154834
17.0,16.78986808725987
,
16.0,13.752456256029518
17.0,16.960346340945655
,
16.0,14.294624299252753
17.0,16.966432148482614
,
16.0,12.772131666582435
17.0,14.967241719035243
,
16.0,11.466341230824577
17.0,15.319000949087963
,
16.0,13.139523428491282
17.0,16.203408282787095
,
16.0,11.145730829626295
17.0,15.450899533555585
,
16.0,11.145730829626295
17.0,15.00975275298525
,
16.0,7.510752865475621
17.0,12.990687958168452
,
16.0,-12.339726763485224
17.0,-0.9474051704505122
,
16.0,8.404518968867663
17.0,14.44221451005989
,
16.0,-10.283021611287722
17.0,-0.3871815148565044
,
16.0,-11.81545126176723
17.0,-0.007602311403783785
,
16.0,-11.81545126176723
17.0,-0.32977941390301174
,
16.0,9.35573396604007
17.0,14.201632130862224
,
16.0,11.831280397269156
17.0,15.198833564131109
,
16.0,-12.420485649490644
17.0,-0.8098597238497811
,
16.0,7.15627260033199
17.0,15.68752248959886
,
16.0,-12.699522828035764
17.0,0.12290550290040059
,
16.0,12.23622368044418
17.0,15.850433016312168
,
16.0,-10.462933077849971
17.0,1.1511956008900603
,
16.0,14.965706580385058
17.0,16.782075366770204
,
16.0,-11.427982525171759
17.0,-1.0736751704513083
,
16.0,13.168392191146097
17.0,16.270788155580263
,
16.0,14.25744254705668
17.0,16.324185511144968
,
16.0,12.919693316716318
17.0,15.133907611437918
,
16.0,13.779476240988043
17.0,15.894094561316981
,
16.0,13.038150306440196
17.0,17.86367292262045
,
16.0,-8.610223178074044
17.0,-0.5351893355123944
,
16.0,-8.610223178074044
17.0,2.227689459931298
,
16.0,9.162593498911068
17.0,15.395425831075983
,
16.0,13.203817516707941
17.0,16.637037493779783
,
16.0,12.496565334142597
17.0,16.67176955329473
,
16.0,12.225196717775118
17.0,14.468288455936
,
16.0,13.63379565669449
17.0,16.81197075009602
,
16.0,12.269354233646622
17.0,17.142004417186754
,
16.0,-6.422397819982192
17.0,1.3449641956100777
,
16.0,-7.547458688605737
17.0,2.1122485574129546
,
16.0,11.981666806928743
17.0,14.811621610887796
,
16.0,11.662501519445646
17.0,13.568388874825688
,
16.0,11.662501519445646
17.0,15.81899359050203
,
16.0,14.031694190394798
17.0,16.135289916785826
,
16.0,11.243360355697593
17.0,16.308431557478634
,
16.0,9.167399124326087
17.0,15.004794414551561
,
16.0,7.455935354392967
17.0,15.858395080320534
,
16.0,11.901207863968331
17.0,15.081256263958384
,
16.0,9.490655631466353
17.0,12.912834440410672
,
16.0,11.975721912935748
17.0,14.636087020818518
,
16.0,-10.133901256659833
17.0,-0.07922273403798807
,
16.0,-7.7387999071033065
17.0,-0.17038840755618523
,
16.0,-7.7387999071033065
17.0,0.9039254083090305
,
16.0,13.683497102205136
17.0,16.77470224508714
,
16.0,12.62574257986127
17.0,16.03628002455095
,
16.0,14.152523158041479
17.0,16.03323797296695
,
16.0,14.152523158041479
17.0,17.464799295210884
,
16.0,12.576150112073964
17.0,15.739148639666862
,
16.0,13.82034569682586
17.0,16.098902313844988
,
16.0,10.24740617358448
17.0,13.987960225888383
,
16.0,12.172229240603388
17.0,16.77755784075883
,
16.0,10.073712392183307
17.0,15.8586133104044
,
16.0,6.565075125143088
17.0,15.26864489012562
,
16.0,11.066145565888474
17.0,15.908713004333453
,
16.0,-10.482884505075745
17.0,0.9667813706695625
,
16.0,11.528798251735408
17.0,16.137934270673217
,
16.0,11.528798251735408
17.0,15.989240041774837
,
16.0,10.41266974768888
17.0,15.043926168900155
,
16.0,-8.272140031448778
17.0,-0.04366335680169575
,
16.0,12.042784327040081
17.0,16.0037928985123
,
16.0,12.572007435796744
17.0,14.637261768792964
,
16.0,9.301784581612024
17.0,14.821909790730954
,
16.0,11.810163353775664
17.0,14.835140956196344
,
16.0,10.636226058421094
17.0,15.158555874289657
,
16.0,12.432582028627065
17.0,14.90611956278348
,
16.0,12.251858362558172
17.0,17.101223819048492
,
16.0,7.4978471927338
17.0,15.589919462541783
,
16.0,7.4978471927338
17.0,16.448404092355304
,
16.0,8.094854571605326
17.0,13.216100857069517
,
16.0,11.245328874863745
17.0,16.702776792302586
,
16.0,14.265506425782878
17.0,16.3402019475815
,
16.0,12.977656370612099
17.0,16.743467424248795
,
16.0,7.849929295292125
17.0,15.064117294295672
,
16.0,11.24514079290326
17.0,15.6479725875391
,
16.0,-12.197198366365509
17.0,-1.377031090811991
,
16.0,12.254748716650003
17.0,15.602810100129346
,
16.0,14.243688463758568
17.0,16.517979745411083
,
16.0,-5.280675357009772
17.0,2.2563253927137685
,
16.0,5.220639016918294
17.0,14.883518164026949
,
16.0,11.598372765439901
17.0,14.898169400300857
,
16.0,9.370332966336125
17.0,15.418175759910845
,
16.0,12.821146071925162
17.0,16.897357889760226
,
16.0,14.40243335403235
17.0,15.591696698175694
,
16.0,14.40243335403235
17.0,15.100067134288187
,
16.0,-9.968201518074933
17.0,0.22814758389359605
,
16.0,12.848274582803
17.0,16.68368880234618
,
16.0,10.532033702395259
17.0,13.796916377023791
,
16.0,14.00625380385784
17.0,16.461622221155487
,
16.0,7.076064388774003
17.0,15.81125963809409
,
17.0,15.280194222561212
18.0,10.75368974175518
,
17.0,15.280194222561212
18.0,13.849876178477292
,
17.0,16.176262301571995
18.0,15.543174471739228
,
17.0,16.78986808725987
18.0,14.00521618980936
,
17.0,16.960346340945655
18.0,13.979806368501036
,
17.0,16.960346340945655
18.0,15.08575574736394
,
17.0,16.966432148482614
18.0,15.592813490183246
,
17.0,14.967241719035243
18.0,15.825354828699991
,
17.0,15.319000949087963
18.0,11.440389467549055
,
17.0,16.203408282787095
18.0,14.374822508236395
,
17.0,16.203408282787095
18.0,15.11780258009744
,
17.0,15.450899533555585
18.0,11.8594491263401
,
17.0,15.00975275298525
18.0,13.073504897917983
,
17.0,12.990687958168452
18.0,12.573335657685462
,
17.0,12.990687958168452
18.0,13.669949557061562
,
17.0,14.44221451005989
18.0,11.922931993686312
,
17.0,14.201632130862224
18.0,12.064820018272819
,
17.0,15.198833564131109
18.0,11.647741846406623
,
17.0,15.198833564131109
18.0,15.825038939204351
,
17.0,15.68752248959886
18.0,14.84848384477546
,
17.0,15.850433016312168
18.0,14.229504527355761
,
17.0,16.782075366770204
18.0,14.521504838387887
,
17.0,16.782075366770204
18.0,12.9964570494514
,
17.0,16.270788155580263
18.0,14.56429672109809
,
17.0,16.324185511144968
18.0,16.13378351100105
,
17.0,15.133907611437918
18.0,15.719827634563408
,
17.0,15.894094561316981
18.0,13.724373715403226
,
17.0,15.894094561316981
18.0,15.710894587328362
,
17.0,15.395425831075983
18.0,14.314459976279618
,
17.0,16.637037493779783
18.0,15.415150919889786
,
17.0,16.67176955329473
18.0,15.284437375045282
,
17.0,16.67176955329473
18.0,13.204779077227329
,
17.0,14.468288455936
18.0,13.154014359854898
,
17.0,16.81197075009602
18.0,14.644918697029874
,
17.0,17.142004417186754
18.0,14.273045610200352
,
17.0,14.811621610887796
18.0,14.436154890543383
,
17.0,13.568388874825688
18.0,12.203940267224299
,
17.0,13.568388874825688
18.0,11.441610621173057
,
17.0,15.81899359050203
18.0,14.726494099371878
,
17.0,16.135289916785826
18.0,15.417831840204897
,
17.0,16.308431557478634
18.0,12.831483785953909
,
17.0,16.308431557478634
18.0,15.742602484169991
,
17.0,15.004794414551561
18.0,11.809278097880158
,
17.0,15.858395080320534
18.0,15.121710113634775
,
17.0,15.081256263958384
18.0,13.472865731635949
,
17.0,15.081256263958384
18.0,12.816189746626717
,
17.0,12.912834440410672
18.0,13.252300262041064
,
17.0,14.636087020818518
18.0,15.032272106045527
,
17.0,16.77470224508714
18.0,12.634769324099354
,
17.0,16.77470224508714
18.0,15.65411715441075
,
17.0,16.03628002455095
18.0,13.637357193283876
,
17.0,16.03323797296695
18.0,14.612986293124074
,
17.0,15.739148639666862
18.0,15.562227216857188
,
17.0,15.739148639666862
18.0,13.037552723454407
,
17.0,16.098902313844988
18.0,14.827867360282326
,
17.0,13.987960225888383
18.0,13.225396160151895
,
17.0,16.77755784075883
18.0,12.614654290101196
,
17.0,16.77755784075883
18.0,14.938655727950547
,
17.0,15.8586133104044
18.0,13.414273818948397
,
17.0,15.26864489012562
18.0,13.390484202669283
,
17.0,15.908713004333453
18.0,14.746403627460294
,
17.0,16.137934270673217
18.0,12.900408958755921
,
17.0,16.137934270673217
18.0,14.462979213005555
,
17.0,15.989240041774837
18.0,14.704478826965655
,
17.0,15.043926168900155
18.0,12.648177962596002
,
17.0,16.0037928985123
18.0,14.034223229679863
,
17.0,16.0037928985123
18.0,15.303672786716643
,
17.0,14.637261768792964
18.0,12.816064397943958
,
17.0,14.821909790730954
18.0,13.084635311742792
,
17.0,14.835140956196344
18.0,12.748765996595534
,
17.0,14.835140956196344
18.0,14.701884554273974
,
17.0,15.158555874289657
18.0,14.136137604010383
,
17.0,14.90611956278348
18.0,13.681459831959733
,
17.0,17.101223819048492
18.0,15.068479715525772
,
17.0,15.589919462541783
18.0,15.196792178197777
,
17.0,15.589919462541783
18.0,13.180512490783363
,
17.0,16.448404092355304
18.0,16.080286317437082
,
17.0,13.216100857069517
18.0,11.564839035458636
,
17.0,16.702776792302586
18.0,15.777896022806436
,
17.0,16.3402019475815
18.0,15.795338910244093
,
17.0,16.3402019475815
18.0,14.105056490592034
,
17.0,16.743467424248795
18.0,14.18701148658125
,
17.0,15.064117294295672
18.0,15.149248454099274
,
17.0,15.6479725875391
18.0,13.627520272112434
,
17.0,15.6479725875391
18.0,13.287036284649494
,
17.0,15.602810100129346
18.0,14.176954199233545
,
17.0,16.517979745411083
18.0,14.401284799521434
,
17.0,14.883518164026949
18.0,12.740412376151845
,
17.0,14.883518164026949
18.0,14.897725325003238
,
17.0,14.898169400300857
18.0,14.476409056826803
,
17.0,15.418175759910845
18.0,15.629115689209602
,
17.0,16.897357889760226
18.0,15.139303945094811
,
17.0,15.591696698175694
18.0,13.103398782242456
,
17.0,15.591696698175694
18.0,14.046963016225767
,
17.0,15.100067134288187
18.0,13.402769709526485
,
17.0,16.68368880234618
18.0,13.93363199743383
,
17.0,13.796916377023791
18.0,14.768663000503583
,
17.0,13.796916377023791
18.0,10.904579464719465
,
17.0,16.461622221155487
18.0,14.446739096834134
,
17.0,15.81125963809409
18.0,13.936225140153166
,
18.0,10.75368974175518
19.0,2.002632623609
,
18.0,13.849876178477292
19.0,3.359859474688428
,
18.0,15.543174471739228
19.0,4.419907860582738
,
18.0,14.00521618980936
19.0,5.40487156690608
,
18.0,13.979806368501036
19.0,6.166886754431861
,
18.0,15.08575574736394
19.0,4.897681831942653
,
18.0,15.592813490183246
19.0,6.621238628653413
,
18.0,15.825354828699991
19.0,5.391383591005019
,
18.0,11.440389467549055
19.0,3.9983537817325434
,
18.0,14.374822508236395
19.0,5.217565304234304
,
18.0,15.11780258009744
19.0,4.991638181737787
,
18.0,11.8594491263401
19.0,4.259087530670212
,
18.0,13.073504897917983
19.0,3.9306385751948745
,
18.0,12.573335657685462
19.0,3.414726441859494
,
18.0,13.669949557061562
19.0,5.230831917426123
,
18.0,11.922931993686312
19.0,3.2348056790655515
,
18.0,12.064820018272819
19.0,2.2973711483052623
,
18.0,11.647741846406623
19.0,3.6410575783197374
,
18.0,15.825038939204351
19.0,3.6576943071758987
,
18.0,14.84848384477546
19.0,5.469584929324944
,
18.0,14.229504527355761
19.0,3.9344056542669446
,
18.0,14.521504838387887
19.0,5.262146586685025
,
18.0,12.9964570494514
19.0,3.1773230260437555
,
18.0,14.56429672109809
19.0,5.353489298348691
,
18.0,16.13378351100105
19.0,6.32076060334928
,
18.0,15.719827634563408
19.0,7.599470657262854
,
18.0,13.724373715403226
19.0,3.178840493137919
,
18.0,15.710894587328362
19.0,2.960665052268915
,
18.0,14.314459976279618
19.0,3.783502284327292
,
18.0,15.415150919889786
19.0,4.465648323510776
,
18.0,15.284437375045282
19.0,5.6648638804077756
,
18.0,13.204779077227329
19.0,3.8995315854185737
,
18.0,13.154014359854898
19.0,3.898228562083261
,
18.0,14.644918697029874
19.0,4.441165232414429
,
18.0,14.273045610200352
19.0,4.089407277364261
,
18.0,14.436154890543383
19.0,5.317612718284521
,
18.0,12.203940267224299
19.0,4.203588156962065
,
18.0,11.441610621173057
19.0,4.051945036735438
,
18.0,14.726494099371878
19.0,4.356449359657427
,
18.0,15.417831840204897
19.0,6.360537293919276
,
18.0,12.831483785953909
19.0,4.231071183866545
,
18.0,15.742602484169991
19.0,5.86453945848649
,
18.0,11.809278097880158
19.0,4.178224973401128
,
18.0,15.121710113634775
19.0,4.838149043832975
,
18.0,13.472865731635949
19.0,5.198592056847468
,
18.0,12.816189746626717
19.0,4.857463931127079
,
18.0,13.252300262041064
19.0,3.2415998103385815
,
18.0,15.032272106045527
19.0,6.120559830090468
,
18.0,12.634769324099354
19.0,2.6573272011174907
,
18.0,15.65411715441075
19.0,6.546970000350433
,
18.0,13.637357193283876
19.0,3.399134178149101
,
18.0,14.612986293124074
19.0,4.508507972235432
,
18.0,15.562227216857188
19.0,4.512129666175464
,
18.0,13.037552723454407
19.0,2.952509615510933
,
18.0,14.827867360282326
19.0,5.248346995843914
,
18.0,13.225396160151895
19.0,4.1222414798321365
,
18.0,12.614654290101196
19.0,3.5133320973374857
,
18.0,14.938655727950547
19.0,5.093458116489813
,
18.0,13.414273818948397
19.0,5.389929421925847
,
18.0,13.390484202669283
19.0,3.521180501823206
,
18.0,14.746403627460294
19.0,5.608193235766347
,
18.0,12.900408958755921
19.0,3.422399758735681
,
18.0,14.462979213005555
19.0,3.220745408727598
,
18.0,14.704478826965655
19.0,5.538211635039758
,
18.0,12.648177962596002
19.0,2.8297528684541793
,
18.0,14.034223229679863
19.0,3.0747937303670474
,
18.0,15.303672786716643
19.0,5.039329258622671
,
18.0,12.816064397943958
19.0,2.042389243541467
,
18.0,13.084635311742792
19.0,4.322623902229107
,
18.0,12.748765996595534
19.0,3.209845798480052
,
18.0,14.701884554273974
19.0,3.2070857915011666
,
18.0,14.136137604010383
19.0,5.428971042895694
,
18.0,13.681459831959733
19.0,5.179312570832467
,
18.0,15.068479715525772
19.0,3.1809598116732163
,
18.0,15.196792178197777
19.0,5.811315613484875
,
18.0,13.180512490783363
19.0,2.725900596275811
,
18.0,16.080286317437082
19.0,3.951340344036754
,
18.0,11.564839035458636
19.0,5.108421747272551
,
18.0,15.777896022806436
19.0,4.752620143563221
,
18.0,15.795338910244093
19.0,5.309957774823234
,
18.0,14.105056490592034
19.0,4.315333519075858
,
18.0,14.18701148658125
19.0,5.874846817355291
,
18.0,15.149248454099274
19.0,4.4122973024837275
,
18.0,13.627520272112434
19.0,4.252504128479628
,
18.0,13.287036284649494
19.0,4.118679940488212
,
18.0,14.176954199233545
19.0,4.819234643885851
,
18.0,14.401284799521434
19.0,4.649054361855267
,
18.0,12.740412376151845
19.0,3.058111398870303
,
18.0,14.897725325003238
19.0,3.961932984163647
,
18.0,14.476409056826803
19.0,3.5243307606695526
,
18.0,15.629115689209602
19.0,3.809869612487148
,
18.0,15.139303945094811
19.0,6.085023293211645
,
18.0,13.103398782242456
19.0,4.623108495908947
,
18.0,14.046963016225767
19.0,3.3757785258686677
,
18.0,13.402769709526485
19.0,4.309147749122524
,
18.0,13.93363199743383
19.0,3.0686605225389236
,
18.0,14.768663000503583
19.0,4.350610063580084
,
18.0,10.904579464719465
19.0,1.2752182738279914
,
18.0,14.446739096834134
19.0,2.7568009493901666
,
18.0,13.936225140153166
19.0,4.167747523878375
,
19.0,2.002632623609
20.0,4.921977318876382
,
19.0,3.359859474688428
20.0,-1.1320432896372634
,
19.0,4.419907860582738
20.0,-0.7425867523246824
,
19.0,5.40487156690608
20.0,-1.8896890753088966
,
19.0,6.166886754431861
20.0,1.2505100168973957
,
19.0,4.897681831942653
20.0,-0.5194682142839704
,
19.0,6.621238628653413
20.0,-0.21798347575327548
,
19.0,5.391383591005019
20.0,-1.229962701963505
,
19.0,3.9983537817325434
20.0,1.5273997309655254
,
19.0,5.217565304234304
20.0,-0.5371228508735266
,
19.0,4.991638181737787
20.0,0.24768841521248408
,
19.0,4.259087530670212
20.0,0.5763586867843424
,
19.0,3.9306385751948745
20.0,-1.798326286469385
,
19.0,3.414726441859494
20.0,1.354439138725812
,
19.0,5.230831917426123
20.0,-0.01935152838497567
,
19.0,3.2348056790655515
20.0,0.8973166128018767
,
19.0,2.2973711483052623
20.0,1.7727788567850236
,
19.0,3.6410575783197374
20.0,-0.46656232165390754
,
19.0,3.6576943071758987
20.0,1.7254835242886242
,
19.0,5.469584929324944
20.0,-0.11650842795227312
,
19.0,3.9344056542669446
20.0,0.15898396481437302
,
19.0,5.262146586685025
20.0,-1.4387645719992768
,
19.0,3.1773230260437555
20.0,0.7146152989242844
,
19.0,5.353489298348691
20.0,0.06508860695142538
,
19.0,6.32076060334928
20.0,-1.191392019391086
,
19.0,7.599470657262854
20.0,-1.8415742390041627
,
19.0,3.178840493137919
20.0,1.8554585626702311
,
19.0,2.960665052268915
20.0,0.8136648205689994
,
19.0,3.783502284327292
20.0,-0.7109094415423485
,
19.0,4.465648323510776
20.0,-1.0881792312076985
,
19.0,5.6648638804077756
20.0,-2.2973965544633295
,
19.0,3.8995315854185737
20.0,-0.6363473362553
,
19.0,3.898228562083261
20.0,-0.9543928994010105
,
19.0,4.441165232414429
20.0,0.7660458612338751
,
19.0,4.089407277364261
20.0,0.6364942138989504
,
19.0,5.317612718284521
20.0,-0.801236050028902
,
19.0,4.203588156962065
20.0,-0.434843391170535
,
19.0,4.051945036735438
20.0,0.8258916037046199
,
19.0,4.356449359657427
20.0,-0.2957451132550549
,
19.0,6.360537293919276
20.0,-3.3820783571025825
,
19.0,4.231071183866545
20.0,0.902604731159109
,
19.0,5.86453945848649
20.0,-0.6599089154804527
,
19.0,4.178224973401128
20.0,-0.18275745876773586
,
19.0,4.838149043832975
20.0,0.42510273627596074
,
19.0,5.198592056847468
20.0,-1.6692802421755477
,
19.0,4.857463931127079
20.0,-1.8596803544107212
,
19.0,3.2415998103385815
20.0,0.9310312893510714
,
19.0,6.120559830090468
20.0,-1.6749258395324182
,
19.0,2.6573272011174907
20.0,1.0910949758647468
,
19.0,6.546970000350433
20.0,-0.5396236175221061
,
19.0,3.399134178149101
20.0,0.6784622009656481
,
19.0,4.508507972235432
20.0,-1.934037826776356
,
19.0,4.512129666175464
20.0,-0.6139566114922215
,
19.0,2.952509615510933
20.0,-0.07674060200466704
,
19.0,5.248346995843914
20.0,-2.056000496853616
,
19.0,4.1222414798321365
20.0,0.11514823826278205
,
19.0,3.5133320973374857
20.0,1.5877509225196713
,
19.0,5.093458116489813
20.0,-1.6116212314556546
,
19.0,5.389929421925847
20.0,-0.22970902072112082
,
19.0,3.521180501823206
20.0,1.765215553469037
,
19.0,5.608193235766347
20.0,-0.40387390189575195
,
19.0,3.422399758735681
20.0,3.3954937824157274
,
19.0,3.220745408727598
20.0,-0.16870827433074354
,
19.0,5.538211635039758
20.0,0.3314233411643117
,
19.0,2.8297528684541793
20.0,2.921335369842277
,
19.0,3.0747937303670474
20.0,1.5970499754513305
,
19.0,5.039329258622671
20.0,-1.9008823535701154
,
19.0,2.042389243541467
20.0,3.64453273712008
,
19.0,4.322623902229107
20.0,-1.1230082317086758
,
19.0,3.209845798480052
20.0,0.3937095910031507
,
19.0,3.2070857915011666
20.0,0.2122952219032097
,
19.0,5.428971042895694
20.0,0.8289180284268802
,
19.0,5.179312570832467
20.0,-0.6805894467639405
,
19.0,3.1809598116732163
20.0,0.8966985019220451
,
19.0,5.811315613484875
20.0,-1.7052869774014023
,
19.0,2.725900596275811
20.0,0.16474815280445765
,
19.0,3.951340344036754
20.0,-0.8001452583707459
,
19.0,5.108421747272551
20.0,-1.2396628722074214
,
19.0,4.752620143563221
20.0,0.4543330062416844
,
19.0,5.309957774823234
20.0,-1.5054705108331068
,
19.0,4.315333519075858
20.0,-0.06886170479346014
,
19.0,5.874846817355291
20.0,-0.004856791349800216
,
19.0,4.4122973024837275
20.0,-0.29409424594237876
,
19.0,4.252504128479628
20.0,-1.7921952582478995
,
19.0,4.118679940488212
20.0,1.249452743505011
,
19.0,4.819234643885851
20.0,0.22022853622632332
,
19.0,4.649054361855267
20.0,-1.721692740527819
,
19.0,3.058111398870303
20.0,2.5964032554662397
,
19.0,3.961932984163647
20.0,1.4781262514637787
,
19.0,3.5243307606695526
20.0,-0.15982753290624896
,
19.0,3.809869612487148
20.0,-1.622013699396626
,
19.0,6.085023293211645
20.0,-0.9767476052733749
,
19.0,4.623108495908947
20.0,0.8185001062499555
,
19.0,3.3757785258686677
20.0,1.3778892811512427
,
19.0,4.309147749122524
20.0,0.016966213758447896
,
19.0,3.0686605225389236
20.0,1.024753498651381
,
19.0,4.350610063580084
20.0,-0.6169944640655534
,
19.0,1.2752182738279914
20.0,4.30815901972823
,
19.0,2.7568009493901666
20.0,0.46842055023303053
,
19.0,4.167747523878375
20.0,-1.4739880125793212
,
20.0,4.921977318876382
21.0,6.894542018023734
,
20.0,-1.1320432896372634
21.0,-15.742192362210751
,
20.0,-0.7425867523246824
21.0,-12.695172121846259
,
20.0,-1.8896890753088966
21.0,-13.285711179538417
,
20.0,1.2505100168973957
21.0,10.89477068736603
,
20.0,-0.5194682142839704
21.0,-12.625668724908117
,
20.0,-0.21798347575327548
21.0,-7.417954879320663
,
20.0,-1.229962701963505
21.0,-14.617183193978562
,
20.0,1.5273997309655254
21.0,11.139603696141481
,
20.0,-0.5371228508735266
21.0,-11.900607491810984
,
20.0,0.24768841521248408
21.0,6.09954586801916
,
20.0,0.5763586867843424
21.0,9.291010601014918
,
20.0,-1.798326286469385
21.0,-12.240262619430307
,
20.0,1.354439138725812
21.0,11.389118390944471
,
20.0,-0.01935152838497567
21.0,-1.6036320875888603
,
20.0,0.8973166128018767
21.0,12.498936036059243
,
20.0,1.7727788567850236
21.0,11.269565869528588
,
20.0,-0.46656232165390754
21.0,-9.311468511201724
,
20.0,1.7254835242886242
21.0,9.919344497086378
,
20.0,-0.11650842795227312
21.0,-2.323964687340613
,
20.0,0.15898396481437302
21.0,0.7139566024190636
,
20.0,-1.4387645719992768
21.0,-12.328249137712783
,
20.0,0.7146152989242844
21.0,10.706311048859973
,
20.0,0.06508860695142538
21.0,-0.8468276271163506
,
20.0,-1.191392019391086
21.0,-15.764841877745049
,
20.0,-1.8415742390041627
21.0,-11.18246097795517
,
20.0,1.8554585626702311
21.0,11.54913915419248
,
20.0,0.8136648205689994
21.0,11.451334996527534
,
20.0,-0.7109094415423485
21.0,-14.128248720415666
,
20.0,-1.0881792312076985
21.0,-15.33787599355725
,
20.0,-2.2973965544633295
21.0,-11.392423649693665
,
20.0,-0.6363473362553
21.0,-11.812532547968344
,
20.0,-0.9543928994010105
21.0,-13.84282631262729
,
20.0,0.7660458612338751
21.0,11.880592427707098
,
20.0,0.6364942138989504
21.0,9.317514834537624
,
20.0,-0.801236050028902
21.0,-13.843835232398913
,
20.0,-0.434843391170535
21.0,-11.29700312402762
,
20.0,0.8258916037046199
21.0,12.700044593737655
,
20.0,-0.2957451132550549
21.0,-7.450402259530553
,
20.0,-3.3820783571025825
21.0,-9.80141252101969
,
20.0,0.902604731159109
21.0,11.551076766928201
,
20.0,-0.6599089154804527
21.0,-12.784969655707656
,
20.0,-0.18275745876773586
21.0,-4.743257980724712
,
20.0,0.42510273627596074
21.0,9.364484416622657
,
20.0,-1.6692802421755477
21.0,-11.940760318695785
,
20.0,-1.8596803544107212
21.0,-12.482305973431185
,
20.0,0.9310312893510714
21.0,12.443814683562879
,
20.0,-1.6749258395324182
21.0,-12.769927739923878
,
20.0,1.0910949758647468
21.0,12.110393861947022
,
20.0,-0.5396236175221061
21.0,-12.499481884521305
,
20.0,0.6784622009656481
21.0,11.010530684910574
,
20.0,-1.934037826776356
21.0,-11.437635187739332
,
20.0,-0.6139566114922215
21.0,-11.717982335150383
,
20.0,-0.07674060200466704
21.0,-3.3629704963054947
,
20.0,-2.056000496853616
21.0,-12.524641671988062
,
20.0,0.11514823826278205
21.0,1.590001464642738
,
20.0,1.5877509225196713
21.0,11.781312886159165
,
20.0,-1.6116212314556546
21.0,-12.589604670887375
,
20.0,-0.22970902072112082
21.0,-7.604829679286233
,
20.0,1.765215553469037
21.0,9.436879578226305
,
20.0,-0.40387390189575195
21.0,-10.242229105065134
,
20.0,3.3954937824157274
21.0,6.076715481021256
,
20.0,-0.16870827433074354
21.0,-3.4836798435645946
,
20.0,0.3314233411643117
21.0,7.491103375711414
,
20.0,2.921335369842277
21.0,6.8157750137419875
,
20.0,1.5970499754513305
21.0,12.217636884779727
,
20.0,-1.9008823535701154
21.0,-13.234494823011955
,
20.0,3.64453273712008
21.0,8.333019648308458
,
20.0,-1.1230082317086758
21.0,-13.109385256088991
,
20.0,0.3937095910031507
21.0,6.025504015957541
,
20.0,0.2122952219032097
21.0,3.4251017784986013
,
20.0,0.8289180284268802
21.0,11.15989777714859
,
20.0,-0.6805894467639405
21.0,-13.806918035747577
,
20.0,0.8966985019220451
21.0,11.94351018416712
,
20.0,-1.7052869774014023
21.0,-13.465660981524588
,
20.0,0.16474815280445765
21.0,3.8485455861789246
,
20.0,-0.8001452583707459
21.0,-14.796627980138469
,
20.0,-1.2396628722074214
21.0,-15.263804638104586
,
20.0,0.4543330062416844
21.0,8.222970341048269
,
20.0,-1.5054705108331068
21.0,-14.679781877435966
,
20.0,-0.06886170479346014
21.0,-3.0940275698013227
,
20.0,-0.004856791349800216
21.0,-2.090737264806134
,
20.0,-0.29409424594237876
21.0,-7.305902152595745
,
20.0,-1.7921952582478995
21.0,-12.876766858523766
,
20.0,1.249452743505011
21.0,9.323488071093298
,
20.0,0.22022853622632332
21.0,4.948066311738202
,
20.0,-1.721692740527819
21.0,-12.31227198114864
,
20.0,2.5964032554662397
21.0,10.457468441219808
,
20.0,1.4781262514637787
21.0,11.608927272225959
,
20.0,-0.15982753290624896
21.0,-4.963114070626068
,
20.0,-1.622013699396626
21.0,-12.399978615612838
,
20.0,-0.9767476052733749
21.0,-13.201138759310238
,
20.0,0.8185001062499555
21.0,11.03969887430523
,
20.0,1.3778892811512427
21.0,10.138606338472218
,
20.0,0.016966213758447896
21.0,-0.044944552078316824
,
20.0,1.024753498651381
21.0,12.295885829504972
,
20.0,-0.6169944640655534
21.0,-13.105103045168285
,
20.0,4.30815901972823
21.0,8.245569742252945
,
20.0,0.46842055023303053
21.0,8.857637041925374
,
20.0,-1.4739880125793212
21.0,-13.783380198101408
,
21.0,-14.617183193978562
22.0,-2.080889434221789
,
21.0,-14.617183193978562
22.0,-2.333286661631296
,
21.0,-14.617183193978562
22.0,-3.8386122329165344
,
21.0,-14.617183193978562
22.0,-0.8285405481490127
,
21.0,-14.617183193978562
22.0,-1.5581687939761015
,
21.0,-14.617183193978562
22.0,-1.501967759072846
,
21.0,-14.617183193978562
22.0,-1.1590933559244911
,
21.0,-14.617183193978562
22.0,-3.830008896824311
,
21.0,-14.617183193978562
22.0,-2.303200780912329
,
21.0,-14.617183193978562
22.0,-0.41389723893704944
,
21.0,-14.617183193978562
22.0,-3.2213761867217308
,
21.0,-14.617183193978562
22.0,-4.655962889347096
,
21.0,-14.617183193978562
22.0,-2.1079213360814837
,
21.0,-14.617183193978562
22.0,-1.0133949013619432
,
21.0,-14.617183193978562
22.0,-2.41727346858458
,
21.0,-14.617183193978562
22.0,-1.8922561917301999
,
21.0,-14.617183193978562
22.0,-1.9177899622503998
,
21.0,-14.617183193978562
22.0,-2.255116908345795
,
21.0,-14.617183193978562
22.0,-0.5587752771492862
,
21.0,-14.617183193978562
22.0,-2.13677072724197
,
21.0,-14.617183193978562
22.0,-3.1632543314269346
,
21.0,-14.617183193978562
22.0,-1.8683920589549021
,
21.0,-14.617183193978562
22.0,-1.2432973786455073
,
21.0,-14.617183193978562
22.0,-2.268523176591062
,
21.0,-14.617183193978562
22.0,-2.466080191880829
,
21.0,-14.617183193978562
22.0,-0.677724729217734
,
21.0,-14.617183193978562
22.0,-2.910006592852628
,
21.0,-14.617183193978562
22.0,-2.904545943844975
,
21.0,-14.617183193978562
22.0,-3.8539200626554644
,
21.0,-15.33787599355725
22.0,-0.49612624147058115
,
21.0,-14.796627980138469
22.0,-2.7577049217247622
,
21.0,-14.796627980138469
22.0,-1.2102112747476903
,
21.0,-14.796627980138469
22.0,-1.8145235386183138
,
21.0,-14.796627980138469
22.0,-2.6283964872388896
,
21.0,-14.796627980138469
22.0,-2.244878059765862
,
21.0,-14.796627980138469
22.0,-3.4813791990709433
,
21.0,-14.796627980138469
22.0,-1.8891087587418023
,
21.0,-14.796627980138469
22.0,-0.7472649397434079
,
21.0,-14.796627980138469
22.0,-1.5398498778242207
,
21.0,-14.796627980138469
22.0,-1.2979881082296922
,
21.0,-14.796627980138469
22.0,-1.5826386790810336
,
21.0,-14.796627980138469
22.0,-3.73984061648022
,
21.0,-14.796627980138469
22.0,-0.854962840074174
,
21.0,-14.796627980138469
22.0,-1.9276860120817982
,
21.0,-14.796627980138469
22.0,-3.154877444860562
,
21.0,-14.796627980138469
22.0,-2.4822459679622932
,
21.0,-14.796627980138469
22.0,-2.60077935796089
,
21.0,-14.796627980138469
22.0,-3.2553775238819735
,
21.0,-14.796627980138469
22.0,-2.674423639871327
,
21.0,-14.796627980138469
22.0,-2.750112631217389
,
21.0,-14.796627980138469
22.0,-1.6286544164359469
,
21.0,-14.796627980138469
22.0,-0.7641795371238609
,
21.0,-14.796627980138469
22.0,-1.5991992422091301
,
21.0,-14.796627980138469
22.0,-0.8585027568747099
,
21.0,-14.796627980138469
22.0,-3.1754400761717916
,
21.0,-14.796627980138469
22.0,-0.7763564541757424
,
21.0,-14.796627980138469
22.0,-3.751407487987636
,
21.0,-14.796627980138469
22.0,-1.7715316554112757
,
21.0,-14.796627980138469
22.0,-0.8032150771549262
,
21.0,-14.796627980138469
22.0,-4.1960287578093975
,
21.0,-14.796627980138469
22.0,-2.367372287406778
,
21.0,-14.796627980138469
22.0,-0.5243239767172714
,
21.0,-14.796627980138469
22.0,-1.617175314120285
,
21.0,-14.796627980138469
22.0,-2.9351357476460187
,
21.0,-14.796627980138469
22.0,0.20441409503536745
,
21.0,-15.263804638104586
22.0,-1.2490401202074808
,
21.0,-15.263804638104586
22.0,-2.6579968589425675
,
21.0,-14.679781877435966
22.0,-2.132349816859172
,
21.0,-14.679781877435966
22.0,-1.501193016301887
,
21.0,-14.679781877435966
22.0,-1.8020629909398629
,
21.0,-14.679781877435966
22.0,-1.9050222956572302
,
21.0,-14.679781877435966
22.0,-2.3392648315961155
,
21.0,-14.679781877435966
22.0,0.1746714717994413
,
21.0,-14.679781877435966
22.0,-3.973067698449542
,
21.0,-14.679781877435966
22.0,-1.6391489481862587
,
21.0,-14.679781877435966
22.0,-2.490684950267102
,
21.0,-14.679781877435966
22.0,-0.26910245142791234
,
21.0,-14.679781877435966
22.0,-1.029377698819801
,
21.0,-14.679781877435966
22.0,-3.0362646141423477
,
21.0,-14.679781877435966
22.0,-2.131492381629432
,
21.0,-14.679781877435966
22.0,-2.220167634384958
,
21.0,-14.679781877435966
22.0,-2.3997590596054663
,
21.0,-14.679781877435966
22.0,-2.2354627826060676
,
21.0,-14.679781877435966
22.0,-2.613636542639497
,
21.0,-14.679781877435966
22.0,-1.313508404627993
,
21.0,-14.679781877435966
22.0,-1.1472417819157832
,
21.0,-14.679781877435966
22.0,-1.2916064298165542
,
21.0,-14.679781877435966
22.0,-0.43737311722197125
,
21.0,-14.679781877435966
22.0,-2.667309957609099
,
21.0,-14.679781877435966
22.0,-1.7677198721129581
,
21.0,-14.679781877435966
22.0,-1.9224900986052829
,
21.0,-14.679781877435966
22.0,-1.6057876344939115
,
21.0,-14.679781877435966
22.0,-2.4408477985156907
,
21.0,-14.679781877435966
22.0,-0.8644386456020994
,
21.0,-14.679781877435966
22.0,-1.5904329392473655
,
21.0,-14.679781877435966
22.0,-0.6634131190565629
,
21.0,-14.679781877435966
22.0,-2.2144319677240283
,
21.0,-14.679781877435966
22.0,-3.7039163235022814
,
21.0,-14.679781877435966
22.0,-2.5699223047421795
,
21.0,-14.679781877435966
22.0,-1.046162507340948
,
22.0,-2.080889434221789
23.0,-6.181627752978302
,
22.0,-2.333286661631296
23.0,-4.357484074808993
,
22.0,-3.8386122329165344
23.0,-1.1246466947227722
,
22.0,-0.8285405481490127
23.0,-5.596689846955615
,
22.0,-1.5581687939761015
23.0,-6.865650482223372
,
22.0,-1.501967759072846
23.0,-6.68544767985138
,
22.0,-1.1590933559244911
23.0,-5.129318680426968
,
22.0,-3.830008896824311
23.0,-1.8812965959166528
,
22.0,-2.303200780912329
23.0,-5.996544793941261
,
22.0,-0.41389723893704944
23.0,-3.959258592098804
,
22.0,-3.2213761867217308
23.0,-2.3771794823474184
,
22.0,-4.655962889347096
23.0,-0.670293531742866
,
22.0,-2.1079213360814837
23.0,-5.651983858479687
,
22.0,-1.0133949013619432
23.0,-6.48473262699774
,
22.0,-2.41727346858458
23.0,-3.9708814784393347
,
22.0,-1.8922561917301999
23.0,-5.4492017745989365
,
22.0,-1.9177899622503998
23.0,-3.9331979122420186
,
22.0,-2.255116908345795
23.0,-2.7296805994624673
,
22.0,-0.5587752771492862
23.0,-4.029084931971131
,
22.0,-2.13677072724197
23.0,-4.2871828929121465
,
22.0,-3.1632543314269346
23.0,-2.940941109238552
,
22.0,-1.8683920589549021
23.0,-3.611490524973618
,
22.0,-1.2432973786455073
23.0,-5.790969575356637
,
22.0,-2.268523176591062
23.0,-4.644662420931878
,
22.0,-2.466080191880829
23.0,-2.4530058605683696
,
22.0,-0.677724729217734
23.0,-6.031342307925382
,
22.0,-2.910006592852628
23.0,-1.8388723038392827
,
22.0,-2.904545943844975
23.0,-5.36141592846327
,
22.0,-3.8539200626554644
23.0,-1.4442173285483868
,
22.0,-0.49612624147058115
23.0,-4.3956641182910285
,
22.0,-2.7577049217247622
23.0,-3.733138826568882
,
22.0,-1.2102112747476903
23.0,-6.865308460982392
,
22.0,-1.8145235386183138
23.0,-5.684760811905843
,
22.0,-2.6283964872388896
23.0,-2.9180370096471187
,
22.0,-2.244878059765862
23.0,-5.818102705456959
,
22.0,-3.4813791990709433
23.0,-2.547762747778228
,
22.0,-1.8891087587418023
23.0,-5.593351024275163
,
22.0,-0.7472649397434079
23.0,-6.722502642366092
,
22.0,-1.5398498778242207
23.0,-5.088583878639064
,
22.0,-1.2979881082296922
23.0,-4.343545628334033
,
22.0,-1.5826386790810336
23.0,-4.816687638273751
,
22.0,-3.73984061648022
23.0,-2.1996728077042524
,
22.0,-0.854962840074174
23.0,-8.154593502531121
,
22.0,-1.9276860120817982
23.0,-5.39063643569659
,
22.0,-3.154877444860562
23.0,-1.618946366070719
,
22.0,-2.4822459679622932
23.0,-3.968404064578499
,
22.0,-2.60077935796089
23.0,-3.0880659883719326
,
22.0,-3.2553775238819735
23.0,-2.178505323188291
,
22.0,-2.674423639871327
23.0,-3.1910839554659454
,
22.0,-2.750112631217389
23.0,-0.25056672651505174
,
22.0,-1.6286544164359469
23.0,-5.412379059744239
,
22.0,-0.7641795371238609
23.0,-6.031166124770857
,
22.0,-1.5991992422091301
23.0,-4.75861261119579
,
22.0,-0.8585027568747099
23.0,-6.2662256830264615
,
22.0,-3.1754400761717916
23.0,-2.231828649624397
,
22.0,-0.7763564541757424
23.0,-7.486960465185905
,
22.0,-3.751407487987636
23.0,-1.0986958990197055
,
22.0,-1.7715316554112757
23.0,-5.220891986460696
,
22.0,-0.8032150771549262
23.0,-7.1024402431851446
,
22.0,-4.1960287578093975
23.0,-3.7783030065117056
,
22.0,-2.367372287406778
23.0,-4.317669331531405
,
22.0,-0.5243239767172714
23.0,-3.500712070591482
,
22.0,-1.617175314120285
23.0,-5.9643652699715854
,
22.0,-2.9351357476460187
23.0,-3.3030221504272026
,
22.0,0.20441409503536745
23.0,11.93621815199386
,
22.0,-1.2490401202074808
23.0,-6.52705928930144
,
22.0,-2.6579968589425675
23.0,-4.284530879354143
,
22.0,-2.132349816859172
23.0,-2.8892016810860532
,
22.0,-1.501193016301887
23.0,-6.908480463666381
,
22.0,-1.8020629909398629
23.0,-4.9131963921846715
,
22.0,-1.9050222956572302
23.0,-5.258613726706017
,
22.0,-2.3392648315961155
23.0,-4.108215876948638
,
22.0,0.1746714717994413
23.0,8.673596056661633
,
22.0,-3.973067698449542
23.0,-1.1856518339603497
,
22.0,-1.6391489481862587
23.0,-5.011174756587856
,
22.0,-2.490684950267102
23.0,-3.588757910755759
,
22.0,-0.26910245142791234
23.0,-0.09381810435450164
,
22.0,-1.029377698819801
23.0,-6.569529060270643
,
22.0,-3.0362646141423477
23.0,-2.7999984990156834
,
22.0,-2.131492381629432
23.0,-4.861863303113704
,
22.0,-2.220167634384958
23.0,-3.555619315943403
,
22.0,-2.3997590596054663
23.0,-2.8616296848157496
,
22.0,-2.2354627826060676
23.0,-2.904889916079306
,
22.0,-2.613636542639497
23.0,-3.4929897269755124
,
22.0,-1.313508404627993
23.0,-7.565309253680718
,
22.0,-1.1472417819157832
23.0,-6.194404468215332
,
22.0,-1.2916064298165542
23.0,-6.056028732000231
,
22.0,-0.43737311722197125
23.0,-3.1616505171671663
,
22.0,-2.667309957609099
23.0,-4.254636392034508
,
22.0,-1.7677198721129581
23.0,-5.590395398408659
,
22.0,-1.9224900986052829
23.0,-6.011944975880396
,
22.0,-1.6057876344939115
23.0,-4.0341345595541185
,
22.0,-2.4408477985156907
23.0,-4.525221039344713
,
22.0,-0.8644386456020994
23.0,-5.85598478362687
,
22.0,-1.5904329392473655
23.0,-5.594937670585036
,
22.0,-0.6634131190565629
23.0,-5.788286009583702
,
22.0,-2.2144319677240283
23.0,-5.823246745840092
,
22.0,-3.7039163235022814
23.0,-1.9514353593713245
,
22.0,-2.5699223047421795
23.0,-5.02877943428016
,
22.0,-1.046162507340948
23.0,-6.7366072044009675
,
23.0,-6.181627752978302
24.0,-9.851087142654315
,
23.0,-6.181627752978302
24.0,-9.180962410019609
,
23.0,-4.357484074808993
24.0,-11.105150837342475
,
23.0,-1.1246466947227722
24.0,-15.846995290375032
,
23.0,-5.596689846955615
24.0,-9.852336076481286
,
23.0,-6.865650482223372
24.0,-9.927189480223205
,
23.0,-6.68544767985138
24.0,-9.327716814058519
,
23.0,-5.129318680426968
24.0,-9.79398127846174
,
23.0,-1.8812965959166528
24.0,-16.290784400270695
,
23.0,-5.996544793941261
24.0,-8.283981991480037
,
23.0,-3.959258592098804
24.0,-10.2235218190382
,
23.0,-2.3771794823474184
24.0,-11.314030713954628
,
23.0,-0.670293531742866
24.0,-15.111834263969667
,
23.0,-5.651983858479687
24.0,-9.412756982397662
,
23.0,-6.48473262699774
24.0,-9.21638958315795
,
23.0,-3.9708814784393347
24.0,-12.289031316683742
,
23.0,-5.4492017745989365
24.0,-9.098526015562651
,
23.0,-3.9331979122420186
24.0,-12.155039120998977
,
23.0,-2.7296805994624673
24.0,-13.826563730182249
,
23.0,-4.029084931971131
24.0,-10.899635875271935
,
23.0,-4.2871828929121465
24.0,-9.629394997615352
,
23.0,-2.940941109238552
24.0,-9.146380277686482
,
23.0,-3.611490524973618
24.0,-11.634768541770026
,
23.0,-5.790969575356637
24.0,-9.079726087739024
,
23.0,-4.644662420931878
24.0,-10.524564400211187
,
23.0,-2.4530058605683696
24.0,-11.33167286983373
,
23.0,-6.031342307925382
24.0,-9.292621254001187
,
23.0,-1.8388723038392827
24.0,-14.35929291867456
,
23.0,-5.36141592846327
24.0,-9.968753319520975
,
23.0,-1.4442173285483868
24.0,-14.40953742197357
,
23.0,-4.3956641182910285
24.0,-10.094894022344487
,
23.0,-3.733138826568882
24.0,-11.287791405679828
,
23.0,-6.865308460982392
24.0,-9.790967517632202
,
23.0,-5.684760811905843
24.0,-10.10897264875992
,
23.0,-2.9180370096471187
24.0,-12.991146594572786
,
23.0,-5.818102705456959
24.0,-8.995046006046229
,
23.0,-2.547762747778228
24.0,-13.347191600585596
,
23.0,-5.593351024275163
24.0,-7.741057984014494
,
23.0,-6.722502642366092
24.0,-10.527176472944962
,
23.0,-5.088583878639064
24.0,-10.680211897222582
,
23.0,-4.343545628334033
24.0,-8.114104987096969
,
23.0,-4.816687638273751
24.0,-8.606101275307399
,
23.0,-2.1996728077042524
24.0,-14.104128727368126
,
23.0,-8.154593502531121
24.0,-8.033020079505173
,
23.0,-5.39063643569659
24.0,-10.92197133233459
,
23.0,-1.618946366070719
24.0,-13.511484191589735
,
23.0,-3.968404064578499
24.0,-9.746559624263707
,
23.0,-3.0880659883719326
24.0,-11.408023336028352
,
23.0,-2.178505323188291
24.0,-13.640482766452694
,
23.0,-3.1910839554659454
24.0,-11.260984853567154
,
23.0,-0.25056672651505174
24.0,-9.58696516515527
,
23.0,-5.412379059744239
24.0,-8.211780001233667
,
23.0,-6.031166124770857
24.0,-10.146505610878352
,
23.0,-4.75861261119579
24.0,-9.968275670445648
,
23.0,-6.2662256830264615
24.0,-8.397132335449427
,
23.0,-2.231828649624397
24.0,-14.55391068241157
,
23.0,-7.486960465185905
24.0,-10.223949619980768
,
23.0,-1.0986958990197055
24.0,-15.116402980124438
,
23.0,-5.220891986460696
24.0,-9.541068628176488
,
23.0,-7.1024402431851446
24.0,-10.31203423601257
,
23.0,-3.7783030065117056
24.0,-11.494463979102422
,
23.0,-4.317669331531405
24.0,-9.681503129210185
,
23.0,-3.500712070591482
24.0,-11.513724322747699
,
23.0,-5.9643652699715854
24.0,-10.624701750676495
,
23.0,-3.3030221504272026
24.0,-10.973067997259559
,
23.0,-6.52705928930144
24.0,-8.577789691603828
,
23.0,-4.284530879354143
24.0,-10.383938957179529
,
23.0,-2.8892016810860532
24.0,-12.195301267778621
,
23.0,-6.908480463666381
24.0,-10.20861339874869
,
23.0,-4.9131963921846715
24.0,-11.928214482078943
,
23.0,-5.258613726706017
24.0,-8.3259818124215
,
23.0,-4.108215876948638
24.0,-11.896469503403841
,
23.0,8.673596056661633
24.0,4.213675982756549
,
23.0,-1.1856518339603497
24.0,-14.570098962102685
,
23.0,-5.011174756587856
24.0,-9.297650837634732
,
23.0,-3.588757910755759
24.0,-11.564882812204424
,
23.0,-0.09381810435450164
24.0,-3.4864450735744765
,
23.0,-6.569529060270643
24.0,-9.645703939317647
,
23.0,-2.7999984990156834
24.0,-10.173474530566443
,
23.0,-4.861863303113704
24.0,-9.224529322659551
,
23.0,-3.555619315943403
24.0,-9.743413487068256
,
23.0,-2.8616296848157496
24.0,-12.235004998885533
,
23.0,-2.904889916079306
24.0,-11.908594489727589
,
23.0,-3.4929897269755124
24.0,-8.153724710644774
,
23.0,-7.565309253680718
24.0,-8.95714683302466
,
23.0,-6.194404468215332
24.0,-8.303582124902158
,
23.0,-6.056028732000231
24.0,-11.190663043991668
,
23.0,-3.1616505171671663
24.0,-10.066912206750567
,
23.0,-4.254636392034508
24.0,-10.905800947840406
,
23.0,-5.590395398408659
24.0,-9.204125083701365
,
23.0,-6.011944975880396
24.0,-8.238607387304256
,
23.0,-4.0341345595541185
24.0,-10.638180463358918
,
23.0,-4.525221039344713
24.0,-9.399181145982682
,
23.0,-5.85598478362687
24.0,-9.789997316608932
,
23.0,-5.594937670585036
24.0,-10.352140187834959
,
23.0,-5.788286009583702
24.0,-10.102213322105335
,
23.0,-5.823246745840092
24.0,-8.489718423557658
,
23.0,-1.9514353593713245
24.0,-13.679500665261578
,
23.0,-5.02877943428016
24.0,-8.797564503094177
,
23.0,-6.7366072044009675
24.0,-8.682556870303735
,
24.0,-9.851087142654315
25.0,-15.75659764775692
,
24.0,-9.180962410019609
25.0,-16.100526130669945
,
24.0,-11.105150837342475
25.0,-16.313617216730435
,
24.0,-9.852336076481286
25.0,-14.539078384275145
,
24.0,-9.927189480223205
25.0,-15.504588322221803
,
24.0,-9.927189480223205
25.0,-14.241471867067721
,
24.0,-9.327716814058519
25.0,-17.279620934246324
,
24.0,-9.79398127846174
25.0,-15.934637005393622
,
24.0,-8.283981991480037
25.0,-13.74958510408838
,
24.0,-10.2235218190382
25.0,-14.521117021016751
,
24.0,-11.314030713954628
25.0,-16.09209380221072
,
24.0,-9.412756982397662
25.0,-16.55587851701219
,
24.0,-9.21638958315795
25.0,-15.209018614021197
,
24.0,-12.289031316683742
25.0,-16.164327377667856
,
24.0,-9.098526015562651
25.0,-16.12003105029374
,
24.0,-12.155039120998977
25.0,-14.002228472350861
,
24.0,-13.826563730182249
25.0,-16.697248038162957
,
24.0,-10.899635875271935
25.0,-16.930130990919597
,
24.0,-9.629394997615352
25.0,-15.74516563648476
,
24.0,-9.146380277686482
25.0,-14.929095553102869
,
24.0,-11.634768541770026
25.0,-16.899002073513202
,
24.0,-9.079726087739024
25.0,-15.743484566439646
,
24.0,-9.079726087739024
25.0,-13.686233706779507
,
24.0,-10.524564400211187
25.0,-16.97340235416875
,
24.0,-11.33167286983373
25.0,-15.700540410418396
,
24.0,-9.292621254001187
25.0,-14.881067934516294
,
24.0,-14.35929291867456
25.0,-16.679836972838807
,
24.0,-9.968753319520975
25.0,-16.317188043270196
,
24.0,-14.40953742197357
25.0,-18.3260991443241
,
24.0,-10.094894022344487
25.0,-14.104507141129991
,
24.0,-11.287791405679828
25.0,-14.223311838426046
,
24.0,-9.790967517632202
25.0,-15.283538852232876
,
24.0,-10.10897264875992
25.0,-18.570965835393928
,
24.0,-12.991146594572786
25.0,-14.624962255604679
,
24.0,-8.995046006046229
25.0,-14.902264544547872
,
24.0,-13.347191600585596
25.0,-17.169981264029733
,
24.0,-7.741057984014494
25.0,-15.539489780321679
,
24.0,-10.527176472944962
25.0,-15.237448455660077
,
24.0,-10.680211897222582
25.0,-14.44310134160918
,
24.0,-8.114104987096969
25.0,-14.831951862993119
,
24.0,-8.606101275307399
25.0,-14.180714415444564
,
24.0,-14.104128727368126
25.0,-18.696393812946244
,
24.0,-14.104128727368126
25.0,-16.04804516383893
,
24.0,-8.033020079505173
25.0,-14.853398993429161
,
24.0,-10.92197133233459
25.0,-17.683722052792103
,
24.0,-13.511484191589735
25.0,-19.430244450466073
,
24.0,-9.746559624263707
25.0,-15.27391130774315
,
24.0,-11.408023336028352
25.0,-16.77806069370181
,
24.0,-13.640482766452694
25.0,-17.72584065566178
,
24.0,-11.260984853567154
25.0,-16.2144592548193
,
24.0,-9.58696516515527
25.0,-15.921931644928394
,
24.0,-8.211780001233667
25.0,-12.832105419488935
,
24.0,-10.146505610878352
25.0,-16.284163628330756
,
24.0,-9.968275670445648
25.0,-16.693708374335422
,
24.0,-8.397132335449427
25.0,-15.097325474936856
,
24.0,-14.55391068241157
25.0,-16.63988934803044
,
24.0,-10.223949619980768
25.0,-15.620766065775776
,
24.0,-9.541068628176488
25.0,-14.105028875905463
,
24.0,-10.31203423601257
25.0,-16.409261260972464
,
24.0,-11.494463979102422
25.0,-16.21797543498967
,
24.0,-9.681503129210185
25.0,-15.1724965041325
,
24.0,-11.513724322747699
25.0,-16.408966468961836
,
24.0,-10.624701750676495
25.0,-15.712648838887416
,
24.0,-10.973067997259559
25.0,-17.486175431263597
,
24.0,-10.973067997259559
25.0,-14.339005428615708
,
24.0,-8.577789691603828
25.0,-15.021658611534848
,
24.0,-10.383938957179529
25.0,-15.739053739030298
,
24.0,-12.195301267778621
25.0,-15.33148995930766
,
24.0,-10.20861339874869
25.0,-16.29374308724256
,
24.0,-11.928214482078943
25.0,-16.938276909263013
,
24.0,-8.3259818124215
25.0,-13.876515245893641
,
24.0,-11.896469503403841
25.0,-16.59317609704974
,
24.0,4.213675982756549
25.0,-0.35006201101290957
,
24.0,-9.297650837634732
25.0,-14.109036723699345
,
24.0,-11.564882812204424
25.0,-13.846437949299004
,
24.0,-3.4864450735744765
25.0,-16.657731819100867
,
24.0,-9.645703939317647
25.0,-14.787363269054627
,
24.0,-10.173474530566443
25.0,-17.0893402794865
,
24.0,-9.224529322659551
25.0,-16.027598707536523
,
24.0,-9.743413487068256
25.0,-16.243385642822123
,
24.0,-12.235004998885533
25.0,-18.172379716279117
,
24.0,-11.908594489727589
25.0,-17.44030358896491
,
24.0,-8.153724710644774
25.0,-14.917444122310492
,
24.0,-8.95714683302466
25.0,-14.538412976951
,
24.0,-8.303582124902158
25.0,-13.997205464265427
,
24.0,-11.190663043991668
25.0,-15.645219833484072
,
24.0,-10.066912206750567
25.0,-15.778430170615525
,
24.0,-10.905800947840406
25.0,-16.97472622782522
,
24.0,-10.905800947840406
25.0,-16.16083768731004
,
24.0,-9.204125083701365
25.0,-16.682442237342435
,
24.0,-8.238607387304256
25.0,-15.507419550700465
,
24.0,-10.638180463358918
25.0,-16.073145183727267
,
24.0,-9.399181145982682
25.0,-14.073323148367546
,
24.0,-9.789997316608932
25.0,-14.610480656101121
,
24.0,-10.352140187834959
25.0,-17.08819622471742
,
24.0,-10.102213322105335
25.0,-15.084646713226288
,
24.0,-8.489718423557658
25.0,-13.821471167409966
,
24.0,-13.679500665261578
25.0,-16.531614691629994
,
24.0,-8.797564503094177
25.0,-13.998441933010232
,
24.0,-8.682556870303735
25.0,-14.513554612808745
,
25.0,-15.75659764775692
26.0,-11.789128171839893
,
25.0,-16.100526130669945
26.0,-12.425349897479201
,
25.0,-16.313617216730435
26.0,-11.88377757512952
,
25.0,-14.539078384275145
26.0,-13.218141375543697
,
25.0,-15.504588322221803
26.0,-13.534314390199754
,
25.0,-14.241471867067721
26.0,-13.203768717309938
,
25.0,-17.279620934246324
26.0,-13.59577537110114
,
25.0,-15.934637005393622
26.0,-10.563443381403683
,
25.0,-13.74958510408838
26.0,-11.195071245063852
,
25.0,-14.521117021016751
26.0,-12.276307259797973
,
25.0,-16.09209380221072
26.0,-11.090503740169723
,
25.0,-16.55587851701219
26.0,-12.73164422503472
,
25.0,-15.209018614021197
26.0,-14.535060962658036
,
25.0,-16.164327377667856
26.0,-11.773785614570636
,
25.0,-16.12003105029374
26.0,-12.63921085526071
,
25.0,-14.002228472350861
26.0,-12.489774385901821
,
25.0,-16.697248038162957
26.0,-11.755015069237894
,
25.0,-16.930130990919597
26.0,-13.557109277868907
,
25.0,-16.930130990919597
26.0,-12.955573731743257
,
25.0,-15.74516563648476
26.0,-13.68951329291146
,
25.0,-14.929095553102869
26.0,-13.767555910787879
,
25.0,-16.899002073513202
26.0,-12.029516601801449
,
25.0,-15.743484566439646
26.0,-13.846163398671266
,
25.0,-13.686233706779507
26.0,-11.444264417843302
,
25.0,-16.97340235416875
26.0,-12.902610583619492
,
25.0,-15.700540410418396
26.0,-12.841784369015649
,
25.0,-14.881067934516294
26.0,-13.389304075704416
,
25.0,-16.679836972838807
26.0,-12.991041343277137
,
25.0,-16.317188043270196
26.0,-15.431118790794503
,
25.0,-18.3260991443241
26.0,-13.043945344626486
,
25.0,-14.104507141129991
26.0,-11.592218998003231
,
25.0,-14.223311838426046
26.0,-13.752599662850331
,
25.0,-15.283538852232876
26.0,-12.138589565815776
,
25.0,-18.570965835393928
26.0,-13.8486734985805
,
25.0,-14.624962255604679
26.0,-10.778173914746874
,
25.0,-14.902264544547872
26.0,-12.248973224980478
,
25.0,-17.169981264029733
26.0,-13.465610731239872
,
25.0,-15.539489780321679
26.0,-12.83864204872479
,
25.0,-15.237448455660077
26.0,-12.716110412768032
,
25.0,-14.44310134160918
26.0,-11.409377115011488
,
25.0,-14.831951862993119
26.0,-11.412513250988717
,
25.0,-14.180714415444564
26.0,-12.07153260742512
,
25.0,-16.04804516383893
26.0,-11.243845077079714
,
25.0,-14.853398993429161
26.0,-11.098524203511335
,
25.0,-17.683722052792103
26.0,-13.81782783304416
,
25.0,-15.27391130774315
26.0,-12.725509597473232
,
25.0,-16.77806069370181
26.0,-13.477191624811354
,
25.0,-17.72584065566178
26.0,-12.166763866554023
,
25.0,-16.2144592548193
26.0,-12.212692433488186
,
25.0,-15.921931644928394
26.0,-11.844063201202603
,
25.0,-12.832105419488935
26.0,-12.129546499865798
,
25.0,-16.284163628330756
26.0,-13.11034024444668
,
25.0,-16.693708374335422
26.0,-12.2027600809148
,
25.0,-16.693708374335422
26.0,-14.531054451751055
,
25.0,-15.097325474936856
26.0,-13.03190039966318
,
25.0,-16.63988934803044
26.0,-13.740236167550107
,
25.0,-15.620766065775776
26.0,-15.064807310545925
,
25.0,-14.105028875905463
26.0,-11.507855610943201
,
25.0,-16.409261260972464
26.0,-13.644670750989027
,
25.0,-16.21797543498967
26.0,-13.244925622536067
,
25.0,-15.1724965041325
26.0,-11.981544137535879
,
25.0,-16.408966468961836
26.0,-14.379282553982305
,
25.0,-15.712648838887416
26.0,-13.287130884339545
,
25.0,-17.486175431263597
26.0,-13.561901505576621
,
25.0,-14.339005428615708
26.0,-12.355112630738535
,
25.0,-15.021658611534848
26.0,-11.237293905296259
,
25.0,-15.739053739030298
26.0,-12.70754673995951
,
25.0,-15.33148995930766
26.0,-12.061060600329936
,
25.0,-16.29374308724256
26.0,-13.128630788903305
,
25.0,-16.938276909263013
26.0,-11.448232250048314
,
25.0,-13.876515245893641
26.0,-12.186945488795894
,
25.0,-16.59317609704974
26.0,-16.2010798790789
,
25.0,-14.109036723699345
26.0,-11.738806192969259
,
25.0,-13.846437949299004
26.0,-10.872751699763127
,
25.0,-16.657731819100867
26.0,-13.746072617149041
,
25.0,-14.787363269054627
26.0,-14.084871289827092
,
25.0,-17.0893402794865
26.0,-13.178864119476746
,
25.0,-16.027598707536523
26.0,-14.506382303451291
,
25.0,-16.243385642822123
26.0,-14.322684326497352
,
25.0,-18.172379716279117
26.0,-14.747401702490679
,
25.0,-17.44030358896491
26.0,-13.199105133491077
,
25.0,-14.917444122310492
26.0,-13.31245415227684
,
25.0,-14.538412976951
26.0,-11.75031456939251
,
25.0,-13.997205464265427
26.0,-13.256375839435009
,
25.0,-15.645219833484072
26.0,-11.739034288528803
,
25.0,-15.778430170615525
26.0,-13.346372461711026
,
25.0,-15.778430170615525
26.0,-12.786332161659331
,
25.0,-16.97472622782522
26.0,-13.316695597495626
,
25.0,-16.16083768731004
26.0,-11.951934344052377
,
25.0,-16.682442237342435
26.0,-12.460323412837937
,
25.0,-15.507419550700465
26.0,-12.025153478166322
,
25.0,-16.073145183727267
26.0,-13.150337505686547
,
25.0,-14.073323148367546
26.0,-13.614420314022444
,
25.0,-14.610480656101121
26.0,-12.177316632963745
,
25.0,-17.08819622471742
26.0,-12.134891108835077
,
25.0,-15.084646713226288
26.0,-15.06324750090737
,
25.0,-13.821471167409966
26.0,-11.564207138472208
,
25.0,-16.531614691629994
26.0,-13.459930306389444
,
25.0,-13.998441933010232
26.0,-12.996674660241156
,
25.0,-14.513554612808745
26.0,-12.521189386449723
,


==> graphics/data/triggerexample_part_lines2.txt <==
X Y 
1.0 1.386229103973423 
2.0 20.386970182533492 
  
1.0 0.00475269466206063 
2.0 5.729807735135407 
  
1.0 -1.2748941959237303 
2.0 -6.713558117313608 
  
1.0 -1.2550178127225504 
2.0 -6.942587240278959 
  
1.0 -1.2385003253109823 
2.0 -6.796856389116823 
  
1.0 -0.9574882972444761 
2.0 -6.545201751355794 
  
1.0 -1.077712361976788 
2.0 -5.774722919704002 
  
1.0 -1.8426473635388088 
2.0 -4.958265315211549 
  
1.0 -0.2657140247606772 
2.0 -0.682854713908416 
  
1.0 -1.284788975303715 
2.0 -5.646216792233548 
  
1.0 -1.3198943172010609 
2.0 -3.6765954916908536 
  
1.0 -0.4502558458376772 
2.0 -3.1989540791527378 
  
1.0 -0.6583878679090633 
2.0 -6.351781834394618 
  
1.0 -0.24524824455754737 
2.0 0.03243807241649932 
  
1.0 0.5837529000655077 
2.0 17.103604994331285 
  
1.0 -0.5013612469448931 
2.0 -4.328141668470649 
  
1.0 -0.5357159254969783 
2.0 -3.1035004471865784 
  
1.0 0.6036330085926616 
2.0 18.09531633133815 
  
1.0 -2.1747695174646533 
2.0 -4.402030728243124 
  
1.0 -1.3408804968073824 
2.0 -6.339116001717104 
  
1.0 -3.0058469649910053 
2.0 -3.609468298018582 
  
1.0 -0.04955665909255402 
2.0 7.046972864702733 
  
1.0 -1.7500756470284646 
2.0 -5.3514538752786756 
  
1.0 -1.602823414495538 
2.0 -5.522290093130405 
  
1.0 -0.6063619257481666 
2.0 -2.1773164436701684 
  
1.0 -2.1734725524278344 
2.0 -5.09861535038179 
  
1.0 -0.7464794783754047 
2.0 -5.25154992083152 
  
1.0 -1.8419415980987595 
2.0 -3.8923621795019487 
  
1.0 -1.0211762854018633 
2.0 -7.861643113531946 
  
1.0 -1.8236583765007606 
2.0 -4.0094235613639775 
  
1.0 0.41499674689472754 
2.0 14.866115346388785 
  
1.0 -1.2198257982199672 
2.0 -6.898658166672067 
  
1.0 -0.18663235191722127 
2.0 0.17860987975670284 
  
1.0 -1.461901838994005 
2.0 -5.022762305007013 
  
1.0 0.46694609723651315 
2.0 16.825636491331107 
  
1.0 0.8564645881463426 
2.0 18.25317680310617 
  
1.0 -0.9676510918626091 
2.0 -7.38530577554342 
  
1.0 1.7709197459021584 
2.0 17.67399110472192 
  
1.0 -0.9847919969250172 
2.0 -8.261185715052918 
  
1.0 -2.4139668141652053 
2.0 -4.945027350543697 
  
1.0 -1.2687960032891497 
2.0 -8.031437310549398 
  
1.0 -1.4033211646180952 
2.0 -3.627047620836707 
  
1.0 -0.09716656797558687 
2.0 3.807523356741303 
  
1.0 0.9981417413146334 
2.0 20.5900205247566 
  
1.0 -1.467195250298551 
2.0 -7.385983761602658 
  
1.0 -2.2589184365124364 
2.0 -5.9593068141027885 
  
1.0 -2.98743769708864 
2.0 -3.5475507885805753 
  
1.0 -0.48260312001007133 
2.0 -2.3657871609490178 
  
1.0 -1.8538837378250164 
2.0 -5.630180767173901 
  
1.0 -1.567795969464963 
2.0 -5.516943544529393 
  
1.0 -1.9596593716740214 
2.0 -3.1385563959651446 
  
1.0 -0.8624686099033526 
2.0 -6.247487438141608 
  
1.0 0.3729408713005975 
2.0 15.924974756197772 
  
1.0 -0.5578293953283393 
2.0 -4.760865704599121 
  
1.0 -0.6698979348573398 
2.0 -5.188983967292747 
  
1.0 0.1642764779210304 
2.0 10.84985393679574 
  
1.0 -1.3021026130802538 
2.0 -6.157120429342072 
  
1.0 0.3413824855502563 
2.0 13.756925844144577 
  
1.0 -3.289712247431398 
2.0 -1.5806086576525855 
  
1.0 -2.444478499838362 
2.0 -3.357988815916453 
  
1.0 -0.4552971123904792 
2.0 -3.8720189046609175 
  
1.0 -1.906639013135915 
2.0 -4.460545228971723 
  
1.0 -1.2278819420851734 
2.0 -5.285796420919196 
  
1.0 -0.32932044885605727 
2.0 -1.8310724379325327 
  
1.0 -1.8702030309590845 
2.0 -2.9839535150946688 
  
1.0 -0.12647484151101418 
2.0 2.1210284976517473 
  
1.0 -2.787140685175279 
2.0 -5.187401147183623 
  
1.0 -0.29727490490621156 
2.0 1.618697479912159 
  
1.0 -3.917104076626568 
2.0 -1.3884979775713666 
  
1.0 -0.6401223544819845 
2.0 -4.235488928810939 
  
1.0 -2.2201945797766647 
2.0 -2.9723734368837977 
  
1.0 -1.2819933291870225 
2.0 -8.593867951389417 
  
1.0 -1.35511104491738 
2.0 -7.385027172664767 
  
1.0 -2.030344809612218 
2.0 -4.267802025447302 
  
1.0 -0.2543732996328867 
2.0 -0.937715082429029 
  
1.0 -2.761260361053786 
2.0 -1.1795068278225926 
  
1.0 -0.15384722250180105 
2.0 1.646358912632728 
  
1.0 -1.5650191436113277 
2.0 -4.8050750296393385 
  
1.0 -1.3681284262056383 
2.0 -5.5976582036786775 
  
1.0 0.5042134645516132 
2.0 17.558338984371762 
  
1.0 -1.8768933940039014 
2.0 -5.29860019238299 
  
1.0 -1.5206250094777847 
2.0 -4.395396401167431 
  
1.0 -1.2140037360680518 
2.0 -7.639779901960625 
  
1.0 -0.9044013283672362 
2.0 -6.91115627283291 
  
1.0 0.39908444892721273 
2.0 14.471146616257268 
  
1.0 -0.8108522830051901 
2.0 -5.731618984141787 
  
1.0 -0.7103311269569587 
2.0 -5.277512105916696 
  
1.0 -2.173230158773158 
2.0 -5.082451892239622 
  
1.0 1.468481573407924 
2.0 19.220728901189663 
  
1.0 -2.243753085511186 
2.0 -4.11769307440708 
  
1.0 -1.7756865013357646 
2.0 -3.7302340210092364 
  
1.0 -3.1162357382129233 
2.0 -1.2536291194083697 
  
1.0 -1.9866658417595198 
2.0 -4.271615448173142 
  
1.0 -2.298777239464748 
2.0 -2.3461212533066353 
  
1.0 -1.2813959593703201 
2.0 -4.949539665594979 
  
1.0 -1.2138834702390064 
2.0 -6.095436215513849 
  
1.0 -1.4427733041320494 
2.0 -5.327951113771875 
  
1.0 -1.4505827056692837 
2.0 -6.632058171374659 
  
1.0 -0.6910478025103093 
2.0 -5.6780238902698414 
  
1.0 0.8658982008044802 
2.0 19.481036463903216 
  
2.0 5.729807735135407 
3.0 5.348279414363262 
  
2.0 -6.713558117313608 
3.0 -9.882374779081655 
  
2.0 -6.942587240278959 
3.0 -8.129109406381907 
  
2.0 -6.796856389116823 
3.0 -9.33330422265413 
  
2.0 -6.545201751355794 
3.0 -9.07936951687461 
  
2.0 -6.545201751355794 
3.0 -8.874821475507165 
  
2.0 -5.774722919704002 
3.0 -8.386022106002905 
  
2.0 -4.958265315211549 
3.0 -8.55583360438895 
  
2.0 -0.682854713908416 
3.0 -12.755731102174332 
  
2.0 -5.646216792233548 
3.0 -10.958971279540012 
  
2.0 -3.6765954916908536 
3.0 -9.078187237441385 
  
2.0 -3.1989540791527378 
3.0 -11.126597419799035 
  
2.0 -6.351781834394618 
3.0 -11.031887444103823 
  
2.0 -6.351781834394618 
3.0 -7.490077646373036 
  
2.0 0.03243807241649932 
3.0 -0.0791661528390466 
  
2.0 -4.328141668470649 
3.0 -10.200835841080302 
  
2.0 -3.1035004471865784 
3.0 -12.436479245717031 
  
2.0 -4.402030728243124 
3.0 -11.938192098529978 
  
2.0 -6.339116001717104 
3.0 -9.06472504420016 
  
2.0 -3.609468298018582 
3.0 -9.364213703742998 
  
2.0 -3.609468298018582 
3.0 -9.107760774103436 
  
2.0 7.046972864702733 
3.0 4.188248972592593 
  
2.0 -5.3514538752786756 
3.0 -9.102333166832961 
  
2.0 -5.522290093130405 
3.0 -9.834445650435597 
  
2.0 -2.1773164436701684 
3.0 -9.817583310937245 
  
2.0 -5.09861535038179 
3.0 -9.830038490636916 
  
2.0 -5.25154992083152 
3.0 -9.04161191028926 
  
2.0 -5.25154992083152 
3.0 -8.31903016095215 
  
2.0 -3.8923621795019487 
3.0 -10.354278621197233 
  
2.0 -7.861643113531946 
3.0 -8.40702059175186 
  
2.0 -4.0094235613639775 
3.0 -9.442635032044873 
  
2.0 -6.898658166672067 
3.0 -8.080540388342442 
  
2.0 0.17860987975670284 
3.0 2.4273624571521375 
  
2.0 -5.022762305007013 
3.0 -9.987023901883468 
  
2.0 -5.022762305007013 
3.0 -8.451924174525717 
  
2.0 -7.38530577554342 
3.0 -10.15224909369797 
  
2.0 -8.261185715052918 
3.0 -7.700626970212701 
  
2.0 -4.945027350543697 
3.0 -7.817925410593851 
  
2.0 -8.031437310549398 
3.0 -10.062598447428364 
  
2.0 -3.627047620836707 
3.0 -10.47695031551355 
  
2.0 3.807523356741303 
3.0 4.070023286343336 
  
2.0 3.807523356741303 
3.0 6.679455387534311 
  
2.0 -7.385983761602658 
3.0 -8.692306580342118 
  
2.0 -5.9593068141027885 
3.0 -8.825719600879438 
  
2.0 -3.5475507885805753 
3.0 -9.090113553525443 
  
2.0 -2.3657871609490178 
3.0 -11.042733578237241 
  
2.0 -5.630180767173901 
3.0 -9.041551140200678 
  
2.0 -5.516943544529393 
3.0 -11.158183289865711 
  
2.0 -5.516943544529393 
3.0 -9.022023833578256 
  
2.0 -3.1385563959651446 
3.0 -10.7032657615333 
  
2.0 -6.247487438141608 
3.0 -9.703676539660563 
  
2.0 -4.760865704599121 
3.0 -9.03959240360174 
  
2.0 -5.188983967292747 
3.0 -9.56614931522916 
  
2.0 10.84985393679574 
3.0 5.6708155522797545 
  
2.0 -6.157120429342072 
3.0 -11.302820565010581 
  
2.0 -6.157120429342072 
3.0 -10.85103383706518 
  
2.0 -1.5806086576525855 
3.0 -14.176610444584602 
  
2.0 -3.357988815916453 
3.0 -9.667000752465533 
  
2.0 -3.8720189046609175 
3.0 -11.259397242353382 
  
2.0 -4.460545228971723 
3.0 -8.963233711507277 
  
2.0 -5.285796420919196 
3.0 -9.630112005389083 
  
2.0 -1.8310724379325327 
3.0 -14.07825075603369 
  
2.0 -2.9839535150946688 
3.0 -10.509995084065851 
  
2.0 -2.9839535150946688 
3.0 -10.69643419243283 
  
2.0 2.1210284976517473 
3.0 8.703678184153656 
  
2.0 -5.187401147183623 
3.0 -9.600113745007873 
  
2.0 1.618697479912159 
3.0 9.209013650794988 
  
2.0 -1.3884979775713666 
3.0 -14.889369630535846 
  
2.0 -4.235488928810939 
3.0 -11.316047176049137 
  
2.0 -2.9723734368837977 
3.0 -11.427808793705596 
  
2.0 -2.9723734368837977 
3.0 -10.240141591234028 
  
2.0 -8.593867951389417 
3.0 -8.494527031115894 
  
2.0 -7.385027172664767 
3.0 -8.29280701252654 
  
2.0 -4.267802025447302 
3.0 -10.512692236520174 
  
2.0 -0.937715082429029 
3.0 -17.278159396572164 
  
2.0 -1.1795068278225926 
3.0 -14.428600717068202 
  
2.0 1.646358912632728 
3.0 11.064442870417423 
  
2.0 1.646358912632728 
3.0 9.436884906931002 
  
2.0 -4.8050750296393385 
3.0 -9.468142534662103 
  
2.0 -5.5976582036786775 
3.0 -11.388972890035904 
  
2.0 -5.29860019238299 
3.0 -8.3160582185966 
  
2.0 -4.395396401167431 
3.0 -10.012804727337008 
  
2.0 -7.639779901960625 
3.0 -8.577757447419824 
  
2.0 -6.91115627283291 
3.0 -9.50807155723813 
  
2.0 -6.91115627283291 
3.0 -10.277181748233811 
  
2.0 -5.731618984141787 
3.0 -10.422649926806756 
  
2.0 -5.277512105916696 
3.0 -9.473690976880516 
  
2.0 -5.082451892239622 
3.0 -9.869757318377287 
  
2.0 -4.11769307440708 
3.0 -10.898359525644699 
  
2.0 -3.7302340210092364 
3.0 -10.799419094505426 
  
2.0 -1.2536291194083697 
3.0 -14.598588698591362 
  
2.0 -1.2536291194083697 
3.0 -13.869437114043095 
  
2.0 -4.271615448173142 
3.0 -9.812172159006716 
  
2.0 -2.3461212533066353 
3.0 -12.081210634861783 
  
2.0 -4.949539665594979 
3.0 -10.352187963948063 
  
2.0 -6.095436215513849 
3.0 -7.908839114696725 
  
2.0 -5.327951113771875 
3.0 -7.783854970705235 
  
2.0 -6.632058171374659 
3.0 -9.427522834914965 
  
2.0 -6.632058171374659 
3.0 -9.893738001273432 
  
2.0 -5.6780238902698414 
3.0 -9.3770553719661 
  
3.0 5.348279414363262 
4.0 -2.0119334727566063 
  
3.0 -9.882374779081655 
4.0 -13.839513745893091 
  
3.0 -8.129109406381907 
4.0 -15.575811547081136 
  
3.0 -9.33330422265413 
4.0 -14.516562923444702 
  
3.0 -9.07936951687461 
4.0 -15.742307245133668 
  
3.0 -8.874821475507165 
4.0 -14.730933240418313 
  
3.0 -8.386022106002905 
4.0 -14.298105848747202 
  
3.0 -8.55583360438895 
4.0 -14.81235626812829 
  
3.0 -12.755731102174332 
4.0 -16.04179044135777 
  
3.0 -10.958971279540012 
4.0 -18.062153982321448 
  
3.0 -9.078187237441385 
4.0 -15.511236983712173 
  
3.0 -9.078187237441385 
4.0 -15.441376176551747 
  
3.0 -11.126597419799035 
4.0 -15.843701918872421 
  
3.0 -11.031887444103823 
4.0 -16.916120386282852 
  
3.0 -7.490077646373036 
4.0 -14.402517164772224 
  
3.0 -10.200835841080302 
4.0 -16.1855919959293 
  
3.0 -12.436479245717031 
4.0 -15.596402874547072 
  
3.0 -11.938192098529978 
4.0 -14.076707992804394 
  
3.0 -9.06472504420016 
4.0 -14.90621732442324 
  
3.0 -9.06472504420016 
4.0 -15.359161415001314 
  
3.0 -9.364213703742998 
4.0 -15.121496976386018 
  
3.0 -9.107760774103436 
4.0 -15.193567927391243 
  
3.0 4.188248972592593 
4.0 0.432295572300436 
  
3.0 -9.102333166832961 
4.0 -16.034203026151953 
  
3.0 -9.834445650435597 
4.0 -15.654028498632698 
  
3.0 -9.817583310937245 
4.0 -14.571038808994777 
  
3.0 -9.830038490636916 
4.0 -18.645615840431898 
  
3.0 -9.04161191028926 
4.0 -13.949076139870668 
  
3.0 -8.31903016095215 
4.0 -13.7422746051747 
  
3.0 -10.354278621197233 
4.0 -16.837008858904007 
  
3.0 -8.40702059175186 
4.0 -14.997871506170059 
  
3.0 -9.442635032044873 
4.0 -17.351238519250384 
  
3.0 -8.080540388342442 
4.0 -14.666153978752115 
  
3.0 2.4273624571521375 
4.0 2.325001290429071 
  
3.0 -9.987023901883468 
4.0 -13.355764116134154 
  
3.0 -8.451924174525717 
4.0 -13.729359877071136 
  
3.0 -10.15224909369797 
4.0 -15.596089310804585 
  
3.0 -7.700626970212701 
4.0 -15.466241479058526 
  
3.0 -7.817925410593851 
4.0 -14.403635224619292 
  
3.0 -7.817925410593851 
4.0 -15.030859057941223 
  
3.0 -10.062598447428364 
4.0 -14.993703457656789 
  
3.0 -10.47695031551355 
4.0 -17.634452431865046 
  
3.0 4.070023286343336 
4.0 0.09965104945741515 
  
3.0 6.679455387534311 
4.0 -1.8543714111543834 
  
3.0 -8.692306580342118 
4.0 -15.731382940598346 
  
3.0 -8.825719600879438 
4.0 -16.084007087899515 
  
3.0 -9.090113553525443 
4.0 -14.912168647278389 
  
3.0 -11.042733578237241 
4.0 -14.543214359682768 
  
3.0 -9.041551140200678 
4.0 -16.121484478299397 
  
3.0 -11.158183289865711 
4.0 -16.224569201194146 
  
3.0 -9.022023833578256 
4.0 -16.00305463587992 
  
3.0 -10.7032657615333 
4.0 -14.701997357675621 
  
3.0 -9.703676539660563 
4.0 -13.93221440981323 
  
3.0 -9.03959240360174 
4.0 -14.327078059690292 
  
3.0 -9.56614931522916 
4.0 -15.572518403446326 
  
3.0 5.6708155522797545 
4.0 -1.6518054186501483 
  
3.0 -11.302820565010581 
4.0 -15.566714872462612 
  
3.0 -11.302820565010581 
4.0 -15.817288447956692 
  
3.0 -10.85103383706518 
4.0 -15.106603730190416 
  
3.0 -9.667000752465533 
4.0 -14.040114539823374 
  
3.0 -11.259397242353382 
4.0 -16.781832663563687 
  
3.0 -8.963233711507277 
4.0 -14.93270476177699 
  
3.0 -9.630112005389083 
4.0 -14.109180624876448 
  
3.0 -14.07825075603369 
4.0 -17.529507055302496 
  
3.0 -10.509995084065851 
4.0 -15.234221238379716 
  
3.0 -10.69643419243283 
4.0 -15.995334087496738 
  
3.0 8.703678184153656 
4.0 -0.42204713538471006 
  
3.0 -9.600113745007873 
4.0 -15.15583593493683 
  
3.0 9.209013650794988 
4.0 -2.4643349589603742 
  
3.0 -11.316047176049137 
4.0 -15.187264935459073 
  
3.0 -11.427808793705596 
4.0 -15.112071290935411 
  
3.0 -10.240141591234028 
4.0 -16.863340041687792 
  
3.0 -8.494527031115894 
4.0 -13.363374909336743 
  
3.0 -8.29280701252654 
4.0 -14.755745250017284 
  
3.0 -10.512692236520174 
4.0 -14.99056756290588 
  
3.0 -10.512692236520174 
4.0 -14.817823607313 
  
3.0 11.064442870417423 
4.0 0.6469923595271748 
  
3.0 9.436884906931002 
4.0 -0.26812388120350233 
  
3.0 -9.468142534662103 
4.0 -15.15013605426406 
  
3.0 -11.388972890035904 
4.0 -17.184257439307743 
  
3.0 -8.3160582185966 
4.0 -14.318759972022645 
  
3.0 -10.012804727337008 
4.0 -15.248235194349434 
  
3.0 -8.577757447419824 
4.0 -14.296065006401871 
  
3.0 -9.50807155723813 
4.0 -16.199840597816355 
  
3.0 -10.277181748233811 
4.0 -13.479519896071372 
  
3.0 -10.422649926806756 
4.0 -14.68144795244735 
  
3.0 -9.473690976880516 
4.0 -16.055968414638357 
  
3.0 -9.869757318377287 
4.0 -15.041664962018013 
  
3.0 -10.898359525644699 
4.0 -15.670100857336175 
  
3.0 -10.799419094505426 
4.0 -15.436297865072984 
  
3.0 -13.869437114043095 
4.0 -16.537651443554964 
  
3.0 -9.812172159006716 
4.0 -15.17975681555545 
  
3.0 -12.081210634861783 
4.0 -15.01841628788086 
  
3.0 -12.081210634861783 
4.0 -15.972572682451133 
  
3.0 -10.352187963948063 
4.0 -16.153518574118106 
  
3.0 -7.908839114696725 
4.0 -14.764664445858994 
  
3.0 -7.783854970705235 
4.0 -15.874974492130736 
  
3.0 -9.427522834914965 
4.0 -15.627415810367474 
  
3.0 -9.893738001273432 
4.0 -15.929981725062893 
  
3.0 -9.3770553719661 
4.0 -15.870021549484276 
  
4.0 -13.839513745893091 
5.0 -12.447978587138044 
  
4.0 -15.575811547081136 
5.0 -11.827529818120077 
  
4.0 -14.516562923444702 
5.0 -13.9426134876341 
  
4.0 -14.516562923444702 
5.0 -11.264062805263865 
  
4.0 -15.742307245133668 
5.0 -12.34723656065213 
  
4.0 -14.730933240418313 
5.0 -12.634613669180613 
  
4.0 -14.298105848747202 
5.0 -12.019092355367562 
  
4.0 -14.81235626812829 
5.0 -11.90748150804453 
  
4.0 -16.04179044135777 
5.0 -12.348251664352617 
  
4.0 -15.511236983712173 
5.0 -14.349311199950915 
  
4.0 -15.441376176551747 
5.0 -12.312942390955087 
  
4.0 -15.441376176551747 
5.0 -13.7185716490064 
  
4.0 -15.843701918872421 
5.0 -13.268323526080666 
  
4.0 -16.916120386282852 
5.0 -13.209619811278582 
  
4.0 -14.402517164772224 
5.0 -12.85362629207159 
  
4.0 -16.1855919959293 
5.0 -12.397359035848698 
  
4.0 -15.596402874547072 
5.0 -13.339493173297468 
  
4.0 -14.076707992804394 
5.0 -11.797442061987278 
  
4.0 -14.90621732442324 
5.0 -13.902541984087037 
  
4.0 -14.90621732442324 
5.0 -14.8968286538342 
  
4.0 -15.359161415001314 
5.0 -12.266537151288698 
  
4.0 -15.121496976386018 
5.0 -13.02792549883027 
  
4.0 -15.193567927391243 
5.0 -14.009518857260476 
  
4.0 -16.034203026151953 
5.0 -13.291214296728123 
  
4.0 -15.654028498632698 
5.0 -14.232906283179616 
  
4.0 -14.571038808994777 
5.0 -13.560140302545545 
  
4.0 -13.949076139870668 
5.0 -13.832223418202412 
  
4.0 -13.949076139870668 
5.0 -11.593678965227209 
  
4.0 -13.7422746051747 
5.0 -11.966639612510841 
  
4.0 -16.837008858904007 
5.0 -12.510178177704296 
  
4.0 -14.997871506170059 
5.0 -13.127681200130812 
  
4.0 -17.351238519250384 
5.0 -15.07760750043429 
  
4.0 -14.666153978752115 
5.0 -11.562831301389881 
  
4.0 -13.355764116134154 
5.0 -12.754442583928618 
  
4.0 -13.729359877071136 
5.0 -12.611503719777131 
  
4.0 -13.729359877071136 
5.0 -12.795385764556114 
  
4.0 -15.596089310804585 
5.0 -12.79144878476209 
  
4.0 -15.466241479058526 
5.0 -15.011382331013962 
  
4.0 -14.403635224619292 
5.0 -13.205316123318356 
  
4.0 -15.030859057941223 
5.0 -13.992043963901734 
  
4.0 -14.993703457656789 
5.0 -13.819686435807828 
  
4.0 -17.634452431865046 
5.0 -15.340412789281427 
  
4.0 -15.731382940598346 
5.0 -12.834740565533894 
  
4.0 -16.084007087899515 
5.0 -13.48686579880447 
  
4.0 -14.912168647278389 
5.0 -12.726802269139032 
  
4.0 -14.543214359682768 
5.0 -13.668203228111409 
  
4.0 -14.543214359682768 
5.0 -12.31383651528158 
  
4.0 -16.121484478299397 
5.0 -13.22111291233848 
  
4.0 -16.224569201194146 
5.0 -12.15182218752517 
  
4.0 -16.00305463587992 
5.0 -11.718911532254342 
  
4.0 -14.701997357675621 
5.0 -12.769461663293134 
  
4.0 -13.93221440981323 
5.0 -12.815045815848036 
  
4.0 -14.327078059690292 
5.0 -12.350037764915541 
  
4.0 -15.572518403446326 
5.0 -14.595363556425756 
  
4.0 -15.572518403446326 
5.0 -13.485678027787273 
  
4.0 -15.566714872462612 
5.0 -13.609629229945277 
  
4.0 -15.817288447956692 
5.0 -13.1310502415117 
  
4.0 -15.106603730190416 
5.0 -12.653162558849946 
  
4.0 -14.040114539823374 
5.0 -13.79152641300779 
  
4.0 -16.781832663563687 
5.0 -13.447067465739014 
  
4.0 -14.93270476177699 
5.0 -13.40356686587506 
  
4.0 -14.109180624876448 
5.0 -12.773630135943499 
  
4.0 -14.109180624876448 
5.0 -12.13185687517265 
  
4.0 -17.529507055302496 
5.0 -14.240422312354674 
  
4.0 -15.234221238379716 
5.0 -13.164358973294117 
  
4.0 -15.995334087496738 
5.0 -14.542190461195993 
  
4.0 -15.15583593493683 
5.0 -15.44143309692102 
  
4.0 -15.187264935459073 
5.0 -13.489979728529388 
  
4.0 -15.112071290935411 
5.0 -13.302899804796516 
  
4.0 -16.863340041687792 
5.0 -13.142674815172612 
  
4.0 -13.363374909336743 
5.0 -12.457972080456834 
  
4.0 -13.363374909336743 
5.0 -11.335314940962009 
  
4.0 -14.755745250017284 
5.0 -11.279439754212309 
  
4.0 -14.99056756290588 
5.0 -11.449332313023884 
  
4.0 -14.817823607313 
5.0 -12.253548600291161 
  
4.0 -15.15013605426406 
5.0 -11.097619229975573 
  
4.0 -17.184257439307743 
5.0 -12.762702289322755 
  
4.0 -14.318759972022645 
5.0 -12.924367555340494 
  
4.0 -15.248235194349434 
5.0 -14.30863066384969 
  
4.0 -15.248235194349434 
5.0 -12.489976175259658 
  
4.0 -14.296065006401871 
5.0 -13.595956149041202 
  
4.0 -16.199840597816355 
5.0 -14.166293736273808 
  
4.0 -13.479519896071372 
5.0 -10.489959024383937 
  
4.0 -14.68144795244735 
5.0 -13.120396449166263 
  
4.0 -16.055968414638357 
5.0 -13.140688014184443 
  
4.0 -15.041664962018013 
5.0 -12.820687472313308 
  
4.0 -15.670100857336175 
5.0 -13.489225756962334 
  
4.0 -15.670100857336175 
5.0 -13.557044526761086 
  
4.0 -15.436297865072984 
5.0 -13.448886165376429 
  
4.0 -16.537651443554964 
5.0 -13.533535371101104 
  
4.0 -15.17975681555545 
5.0 -13.615231873620166 
  
4.0 -15.01841628788086 
5.0 -12.257733727692015 
  
4.0 -15.972572682451133 
5.0 -12.264708433536413 
  
4.0 -16.153518574118106 
5.0 -11.979040477114625 
  
4.0 -14.764664445858994 
5.0 -11.685115276888878 
  
4.0 -14.764664445858994 
5.0 -12.558539433993031 
  
4.0 -15.874974492130736 
5.0 -14.248784465753495 
  
4.0 -15.627415810367474 
5.0 -13.81588860148087 
  
4.0 -15.929981725062893 
5.0 -11.706367190758508 
  
4.0 -15.870021549484276 
5.0 -12.90516256929431 
  
5.0 -12.447978587138044 
6.0 -0.9211153234818847 
  
5.0 -11.827529818120077 
6.0 -1.4847305913752114 
  
5.0 -13.9426134876341 
6.0 -3.4982370734519495 
  
5.0 -11.264062805263865 
6.0 -2.708558108660008 
  
5.0 -12.34723656065213 
6.0 -4.520848748910122 
  
5.0 -12.634613669180613 
6.0 -2.66599892805341 
  
5.0 -12.019092355367562 
6.0 -2.439128792373675 
  
5.0 -11.90748150804453 
6.0 -1.9015659185407943 
  
5.0 -12.348251664352617 
6.0 -0.6985143909697582 
  
5.0 -14.349311199950915 
6.0 -3.266724379050483 
  
5.0 -12.312942390955087 
6.0 -2.116988342116361 
  
5.0 -13.7185716490064 
6.0 -4.368237107134905 
  
5.0 -13.268323526080666 
6.0 -4.162852650709384 
  
5.0 -13.209619811278582 
6.0 -3.292070894512659 
  
5.0 -12.85362629207159 
6.0 -2.5348078737228366 
  
5.0 -12.397359035848698 
6.0 -3.151594043054274 
  
5.0 -13.339493173297468 
6.0 -0.2977047141863256 
  
5.0 -11.797442061987278 
6.0 -1.6748794808459464 
  
5.0 -13.902541984087037 
6.0 -4.127960988387288 
  
5.0 -14.8968286538342 
6.0 -3.5491950673505945 
  
5.0 -12.266537151288698 
6.0 -2.1655076333098044 
  
5.0 -13.02792549883027 
6.0 -3.4737226425098013 
  
5.0 -14.009518857260476 
6.0 -0.7066965898797939 
  
5.0 -13.291214296728123 
6.0 -3.6223625990923276 
  
5.0 -14.232906283179616 
6.0 -2.657498183335214 
  
5.0 -13.560140302545545 
6.0 -2.7832868814146865 
  
5.0 -13.832223418202412 
6.0 -2.993490203234081 
  
5.0 -11.593678965227209 
6.0 -5.628747098748121 
  
5.0 -11.966639612510841 
6.0 -2.8903388165065955 
  
5.0 -12.510178177704296 
6.0 -2.3471195798052786 
  
5.0 -13.127681200130812 
6.0 -1.562061329628017 
  
5.0 -15.07760750043429 
6.0 -3.3659806049485104 
  
5.0 -11.562831301389881 
6.0 -3.084031832702661 
  
5.0 -12.754442583928618 
6.0 -3.516706967189299 
  
5.0 -12.611503719777131 
6.0 -2.8873999078747303 
  
5.0 -12.795385764556114 
6.0 -2.7717160827767513 
  
5.0 -12.79144878476209 
6.0 -3.542368209003171 
  
5.0 -15.011382331013962 
6.0 -2.6750447998787203 
  
5.0 -13.205316123318356 
6.0 -3.959563365034621 
  
5.0 -13.992043963901734 
6.0 -2.7726317785376997 
  
5.0 -13.819686435807828 
6.0 -2.5787359083941723 
  
5.0 -15.340412789281427 
6.0 -3.4728352405913325 
  
5.0 -12.834740565533894 
6.0 -1.9794517590269298 
  
5.0 -13.48686579880447 
6.0 -1.932993864101717 
  
5.0 -12.726802269139032 
6.0 -1.555940031699879 
  
5.0 -13.668203228111409 
6.0 -4.720210699910629 
  
5.0 -12.31383651528158 
6.0 -2.891512686628017 
  
5.0 -13.22111291233848 
6.0 -1.756109280187689 
  
5.0 -12.15182218752517 
6.0 -3.3691526630453983 
  
5.0 -11.718911532254342 
6.0 -4.2390307625297545 
  
5.0 -12.769461663293134 
6.0 -2.0218727118626614 
  
5.0 -12.815045815848036 
6.0 -4.476766383528387 
  
5.0 -12.350037764915541 
6.0 -4.986240755414507 
  
5.0 -14.595363556425756 
6.0 -4.293080330342545 
  
5.0 -13.485678027787273 
6.0 -2.1734568081237238 
  
5.0 -13.609629229945277 
6.0 -3.9358371022159315 
  
5.0 -13.1310502415117 
6.0 -5.659350296049672 
  
5.0 -12.653162558849946 
6.0 -4.081369764841311 
  
5.0 -13.79152641300779 
6.0 -1.748693214906798 
  
5.0 -13.447067465739014 
6.0 -3.068241025609654 
  
5.0 -13.40356686587506 
6.0 -3.495342566480857 
  
5.0 -12.773630135943499 
6.0 -1.893664102348039 
  
5.0 -12.13185687517265 
6.0 -2.723275613990871 
  
5.0 -14.240422312354674 
6.0 -3.593581108706436 
  
5.0 -13.164358973294117 
6.0 -3.4053352222220585 
  
5.0 -14.542190461195993 
6.0 -3.4890919341390614 
  
5.0 -15.44143309692102 
6.0 -5.083780187903303 
  
5.0 -13.489979728529388 
6.0 -7.3035863343816185 
  
5.0 -13.302899804796516 
6.0 -3.445632081699333 
  
5.0 -13.142674815172612 
6.0 -2.6483904390206843 
  
5.0 -12.457972080456834 
6.0 -1.5047106941154547 
  
5.0 -11.335314940962009 
6.0 -3.5124188972284665 
  
5.0 -11.279439754212309 
6.0 -1.137333421431087 
  
5.0 -11.449332313023884 
6.0 -2.9075573709209586 
  
5.0 -12.253548600291161 
6.0 -2.51695398484765 
  
5.0 -11.097619229975573 
6.0 -4.630971784611331 
  
5.0 -12.762702289322755 
6.0 -2.2358906813172017 
  
5.0 -12.924367555340494 
6.0 -3.255504167849479 
  
5.0 -14.30863066384969 
6.0 -3.6157491623125866 
  
5.0 -12.489976175259658 
6.0 -3.401578042286516 
  
5.0 -13.595956149041202 
6.0 -4.526853900976431 
  
5.0 -14.166293736273808 
6.0 -3.19011037368587 
  
5.0 -10.489959024383937 
6.0 -1.1328434583183815 
  
5.0 -13.120396449166263 
6.0 -2.0119602035041533 
  
5.0 -13.140688014184443 
6.0 -4.302632741984816 
  
5.0 -12.820687472313308 
6.0 -4.9849576833641915 
  
5.0 -13.489225756962334 
6.0 -0.9152582744610109 
  
5.0 -13.557044526761086 
6.0 -1.767079070523098 
  
5.0 -13.448886165376429 
6.0 -2.170689337097019 
  
5.0 -13.533535371101104 
6.0 -3.2064164368216543 
  
5.0 -13.615231873620166 
6.0 -4.390349169653414 
  
5.0 -12.257733727692015 
6.0 -1.9374778612653711 
  
5.0 -12.264708433536413 
6.0 -1.7852066826103652 
  
5.0 -11.979040477114625 
6.0 -2.6123607763890995 
  
5.0 -11.685115276888878 
6.0 -5.319679800926503 
  
5.0 -12.558539433993031 
6.0 -3.7717857175407303 
  
5.0 -14.248784465753495 
6.0 -1.6110685445022788 
  
5.0 -13.81588860148087 
6.0 -3.2528528972722244 
  
5.0 -11.706367190758508 
6.0 -1.65827552470169 
  
5.0 -12.90516256929431 
6.0 -3.385267254707988 
  
6.0 -0.9211153234818847 
7.0 -4.420788510403941 
  
6.0 -1.4847305913752114 
7.0 -5.928720187176422 
  
6.0 -3.4982370734519495 
7.0 1.0698962084933477 
  
6.0 -2.708558108660008 
7.0 0.19060057585621193 
  
6.0 -4.520848748910122 
7.0 -0.2804003983528985 
  
6.0 -2.66599892805341 
7.0 -2.441251982482726 
  
6.0 -2.439128792373675 
7.0 -1.659061258367483 
  
6.0 -1.9015659185407943 
7.0 -2.3083481100089838 
  
6.0 -0.6985143909697582 
7.0 -5.303685551161358 
  
6.0 -3.266724379050483 
7.0 -1.888771086149177 
  
6.0 -2.116988342116361 
7.0 -2.6524276346248556 
  
6.0 -4.368237107134905 
7.0 -0.3863784568357135 
  
6.0 -4.162852650709384 
7.0 -0.6787400055019198 
  
6.0 -3.292070894512659 
7.0 -0.7679391089207632 
  
6.0 -2.5348078737228366 
7.0 -0.7792799350235573 
  
6.0 -3.151594043054274 
7.0 0.43866687592566134 
  
6.0 -0.2977047141863256 
7.0 -0.8608474794256871 
  
6.0 -1.6748794808459464 
7.0 -3.1593514736006103 
  
6.0 -4.127960988387288 
7.0 -2.1280357624905166 
  
6.0 -3.5491950673505945 
7.0 -0.7356195206740174 
  
6.0 -2.1655076333098044 
7.0 -3.5632797388125157 
  
6.0 -3.4737226425098013 
7.0 -0.001933421169589944 
  
6.0 -0.7066965898797939 
7.0 -5.134144516993 
  
6.0 -3.6223625990923276 
7.0 0.39769642671773653 
  
6.0 -2.657498183335214 
7.0 -1.7135861021843848 
  
6.0 -2.7832868814146865 
7.0 -1.421280471791023 
  
6.0 -2.993490203234081 
7.0 -2.217621523770249 
  
6.0 -5.628747098748121 
7.0 0.8151702334169781 
  
6.0 -2.8903388165065955 
7.0 -1.5075863349479004 
  
6.0 -2.3471195798052786 
7.0 -0.9992231343389897 
  
6.0 -1.562061329628017 
7.0 -4.501007374609363 
  
6.0 -3.3659806049485104 
7.0 0.9652606528229617 
  
6.0 -3.084031832702661 
7.0 -2.5195535577000117 
  
6.0 -3.516706967189299 
7.0 1.4823272920960244 
  
6.0 -2.8873999078747303 
7.0 -1.6311680702141578 
  
6.0 -2.7717160827767513 
7.0 -1.5701312552907547 
  
6.0 -3.542368209003171 
7.0 -0.9679682635376783 
  
6.0 -2.6750447998787203 
7.0 -2.2289344185176625 
  
6.0 -3.959563365034621 
7.0 -0.6544379111991621 
  
6.0 -2.7726317785376997 
7.0 -1.6976005117225668 
  
6.0 -2.5787359083941723 
7.0 -2.579811092492197 
  
6.0 -3.4728352405913325 
7.0 -2.455665919796939 
  
6.0 -1.9794517590269298 
7.0 -3.222682310310943 
  
6.0 -1.932993864101717 
7.0 -3.8794914476679976 
  
6.0 -1.555940031699879 
7.0 -2.5885971195266597 
  
6.0 -4.720210699910629 
7.0 0.32830409294140656 
  
6.0 -2.891512686628017 
7.0 -2.2981853176275258 
  
6.0 -1.756109280187689 
7.0 -4.353669325978688 
  
6.0 -3.3691526630453983 
7.0 -0.8744054055691028 
  
6.0 -4.2390307625297545 
7.0 -1.1174724829396363 
  
6.0 -2.0218727118626614 
7.0 -3.7932104567929312 
  
6.0 -4.476766383528387 
7.0 1.1279736886804552 
  
6.0 -4.986240755414507 
7.0 -0.325942698459209 
  
6.0 -4.293080330342545 
7.0 0.22777011056689822 
  
6.0 -2.1734568081237238 
7.0 -1.211986434621245 
  
6.0 -3.9358371022159315 
7.0 -1.1124259278383795 
  
6.0 -5.659350296049672 
7.0 -0.42517282471571993 
  
6.0 -4.081369764841311 
7.0 0.9218091164585043 
  
6.0 -1.748693214906798 
7.0 -5.058589456765004 
  
6.0 -3.068241025609654 
7.0 -1.296803472630934 
  
6.0 -3.495342566480857 
7.0 -2.5598683658237578 
  
6.0 -1.893664102348039 
7.0 -7.381973686704653 
  
6.0 -2.723275613990871 
7.0 -2.4880857577944226 
  
6.0 -3.593581108706436 
7.0 -0.7530259403868592 
  
6.0 -3.4053352222220585 
7.0 -2.0307849732250185 
  
6.0 -3.4890919341390614 
7.0 -0.86458374202507 
  
6.0 -5.083780187903303 
7.0 0.7453563608976469 
  
6.0 -7.3035863343816185 
7.0 0.8012155161484602 
  
6.0 -3.445632081699333 
7.0 -0.11193646452736117 
  
6.0 -2.6483904390206843 
7.0 -1.4920641419226923 
  
6.0 -1.5047106941154547 
7.0 -4.626187904568966 
  
6.0 -3.5124188972284665 
7.0 0.2885738352518652 
  
6.0 -1.137333421431087 
7.0 -6.731970665671071 
  
6.0 -2.9075573709209586 
7.0 -0.8895480535449842 
  
6.0 -2.51695398484765 
7.0 -5.205048846587259 
  
6.0 -4.630971784611331 
7.0 -0.5076831309161004 
  
6.0 -2.2358906813172017 
7.0 -0.8809235468070398 
  
6.0 -3.255504167849479 
7.0 -1.4638967727941279 
  
6.0 -3.6157491623125866 
7.0 -1.1662751892808965 
  
6.0 -3.401578042286516 
7.0 -0.13370076123934038 
  
6.0 -4.526853900976431 
7.0 0.036896857031408804 
  
6.0 -3.19011037368587 
7.0 -0.6693743412366893 
  
6.0 -1.1328434583183815 
7.0 -6.115562723520801 
  
6.0 -2.0119602035041533 
7.0 -5.676864523184237 
  
6.0 -4.302632741984816 
7.0 0.3251898882618523 
  
6.0 -4.9849576833641915 
7.0 1.0362858278930331 
  
6.0 -0.9152582744610109 
7.0 -5.795844097037184 
  
6.0 -1.767079070523098 
7.0 -3.866599854540184 
  
6.0 -2.170689337097019 
7.0 -3.2167207979850336 
  
6.0 -3.2064164368216543 
7.0 -1.967724564445251 
  
6.0 -4.390349169653414 
7.0 -0.6025502818140921 
  
6.0 -1.9374778612653711 
7.0 -3.7168656896060956 
  
6.0 -1.7852066826103652 
7.0 -2.6679709219293155 
  
6.0 -2.6123607763890995 
7.0 -1.91786766050531 
  
6.0 -5.319679800926503 
7.0 1.7195494713435444 
  
6.0 -3.7717857175407303 
7.0 -0.40042996785875645 
  
6.0 -1.6110685445022788 
7.0 -2.796588455229605 
  
6.0 -3.2528528972722244 
7.0 -1.5195402086686598 
  
6.0 -1.65827552470169 
7.0 -4.830504174261302 
  
6.0 -3.385267254707988 
7.0 -0.5031664547315471 
  
7.0 -4.420788510403941 
8.0 -9.13873745854692 
  
7.0 -5.928720187176422 
8.0 -6.152763013717124 
  
7.0 1.0698962084933477 
8.0 13.58914143462346 
  
7.0 0.19060057585621193 
8.0 5.649929418611697 
  
7.0 -0.2804003983528985 
8.0 -6.556737008777914 
  
7.0 -2.441251982482726 
8.0 -9.951705676117134 
  
7.0 -1.659061258367483 
8.0 -12.970658366620174 
  
7.0 -2.3083481100089838 
8.0 -8.95898754774858 
  
7.0 -5.303685551161358 
8.0 -6.58948722968514 
  
7.0 -1.888771086149177 
8.0 -10.161952222303341 
  
7.0 -2.6524276346248556 
8.0 -7.811647194056672 
  
7.0 -0.3863784568357135 
8.0 -8.883053008349906 
  
7.0 -0.6787400055019198 
8.0 -12.033633920418435 
  
7.0 -0.7679391089207632 
8.0 -12.337971602544291 
  
7.0 -0.7792799350235573 
8.0 -11.925729898445702 
  
7.0 0.43866687592566134 
8.0 10.002334700833723 
  
7.0 -0.8608474794256871 
8.0 -12.67370447741342 
  
7.0 -3.1593514736006103 
8.0 -8.108252622800178 
  
7.0 -2.1280357624905166 
8.0 -9.575050251382788 
  
7.0 -0.7356195206740174 
8.0 -12.74060774478172 
  
7.0 -3.5632797388125157 
8.0 -8.816402400024826 
  
7.0 -0.001933421169589944 
8.0 -1.2781384290076065 
  
7.0 -5.134144516993 
8.0 -8.429176305157071 
  
7.0 0.39769642671773653 
8.0 9.550121764168653 
  
7.0 -1.7135861021843848 
8.0 -13.17521840054654 
  
7.0 -1.421280471791023 
8.0 -9.76827861477517 
  
7.0 -2.217621523770249 
8.0 -10.013955170952576 
  
7.0 0.8151702334169781 
8.0 12.719173039316974 
  
7.0 -1.5075863349479004 
8.0 -12.207207362245091 
  
7.0 -0.9992231343389897 
8.0 -13.750761102199835 
  
7.0 -4.501007374609363 
8.0 -8.079728342514693 
  
7.0 0.9652606528229617 
8.0 16.22523509378079 
  
7.0 -2.5195535577000117 
8.0 -9.788977907959863 
  
7.0 1.4823272920960244 
8.0 13.466355015997781 
  
7.0 -1.6311680702141578 
8.0 -11.796137642055623 
  
7.0 -1.5701312552907547 
8.0 -11.998710255475473 
  
7.0 -0.9679682635376783 
8.0 -12.897653702231702 
  
7.0 -2.2289344185176625 
8.0 -8.758199234088194 
  
7.0 -0.6544379111991621 
8.0 -10.808293181396879 
  
7.0 -1.6976005117225668 
8.0 -11.001410613557216 
  
7.0 -2.579811092492197 
8.0 -10.272268999437792 
  
7.0 -2.455665919796939 
8.0 -9.84463614328884 
  
7.0 -3.222682310310943 
8.0 -8.230438013627083 
  
7.0 -3.8794914476679976 
8.0 -6.123445713693227 
  
7.0 -2.5885971195266597 
8.0 -8.750475973081725 
  
7.0 0.32830409294140656 
8.0 6.08543725266127 
  
7.0 -2.2981853176275258 
8.0 -9.971846452190816 
  
7.0 -4.353669325978688 
8.0 -8.6572500461378 
  
7.0 -0.8744054055691028 
8.0 -13.807601296136857 
  
7.0 -1.1174724829396363 
8.0 -13.766605481163047 
  
7.0 -3.7932104567929312 
8.0 -6.882024497457959 
  
7.0 1.1279736886804552 
8.0 12.851354490508697 
  
7.0 -0.325942698459209 
8.0 -6.966886504047815 
  
7.0 0.22777011056689822 
8.0 4.871168007393256 
  
7.0 -1.211986434621245 
8.0 -12.322960832601105 
  
7.0 -1.1124259278383795 
8.0 -13.540149190487979 
  
7.0 -0.42517282471571993 
8.0 -9.567053241516083 
  
7.0 0.9218091164585043 
8.0 12.838939976149456 
  
7.0 -5.058589456765004 
8.0 -7.5016987959396175 
  
7.0 -1.296803472630934 
8.0 -13.042926173681265 
  
7.0 -2.5598683658237578 
8.0 -8.062975901338628 
  
7.0 -7.381973686704653 
8.0 -6.631642325617705 
  
7.0 -2.4880857577944226 
8.0 -9.234943413234323 
  
7.0 -0.7530259403868592 
8.0 -11.39288430661425 
  
7.0 -2.0307849732250185 
8.0 -9.931167794077954 
  
7.0 -0.86458374202507 
8.0 -12.600120039270676 
  
7.0 0.7453563608976469 
8.0 12.544815243377474 
  
7.0 0.8012155161484602 
8.0 13.040836522666734 
  
7.0 -0.11193646452736117 
8.0 -1.6048413343278698 
  
7.0 -1.4920641419226923 
8.0 -11.371704199478083 
  
7.0 -4.626187904568966 
8.0 -6.95054980199954 
  
7.0 0.2885738352518652 
8.0 7.894293744676694 
  
7.0 -6.731970665671071 
8.0 -6.726890785912656 
  
7.0 -0.8895480535449842 
8.0 -12.548459075564935 
  
7.0 -5.205048846587259 
8.0 -8.51709608367149 
  
7.0 -0.5076831309161004 
8.0 -11.105126143553829 
  
7.0 -0.8809235468070398 
8.0 -12.977536973622922 
  
7.0 -1.4638967727941279 
8.0 -12.031364133008518 
  
7.0 -1.1662751892808965 
8.0 -13.659089778960645 
  
7.0 -0.13370076123934038 
8.0 -3.864108565783547 
  
7.0 0.036896857031408804 
8.0 0.8339308358677961 
  
7.0 -0.6693743412366893 
8.0 -12.075817264242385 
  
7.0 -6.115562723520801 
8.0 -5.425741391398252 
  
7.0 -5.676864523184237 
8.0 -7.418835562375501 
  
7.0 0.3251898882618523 
8.0 7.370600863916914 
  
7.0 1.0362858278930331 
8.0 11.821352604748157 
  
7.0 -5.795844097037184 
8.0 -6.816464040404762 
  
7.0 -3.866599854540184 
8.0 -7.969892501633819 
  
7.0 -3.2167207979850336 
8.0 -7.068918047665768 
  
7.0 -1.967724564445251 
8.0 -12.93368220463257 
  
7.0 -0.6025502818140921 
8.0 -12.349304484655201 
  
7.0 -3.7168656896060956 
8.0 -5.169439958379161 
  
7.0 -2.6679709219293155 
8.0 -9.953797833053727 
  
7.0 -1.91786766050531 
8.0 -11.958770368413443 
  
7.0 1.7195494713435444 
8.0 11.684236064199618 
  
7.0 -0.40042996785875645 
8.0 -11.127439480605378 
  
7.0 -2.796588455229605 
8.0 -7.783932218314111 
  
7.0 -1.5195402086686598 
8.0 -12.690801326968359 
  
7.0 -4.830504174261302 
8.0 -8.849291876550637 
  
7.0 -0.5031664547315471 
8.0 -10.255997983625564 
  
8.0 -9.13873745854692 
9.0 -14.531374576209256 
  
8.0 -6.152763013717124 
9.0 -13.486840817886106 
  
8.0 13.58914143462346 
9.0 1.5869650468335064 
  
8.0 5.649929418611697 
9.0 -0.2435202738406776 
  
8.0 -6.556737008777914 
9.0 -12.66750643804467 
  
8.0 -9.951705676117134 
9.0 -15.98562551847112 
  
8.0 -12.970658366620174 
9.0 -15.768736933646535 
  
8.0 -8.95898754774858 
9.0 -14.498724396990985 
  
8.0 -6.58948722968514 
9.0 -13.64512158404253 
  
8.0 -6.58948722968514 
9.0 -14.015955633771036 
  
8.0 -10.161952222303341 
9.0 -18.39813740799531 
  
8.0 -7.811647194056672 
9.0 -14.08443376006985 
  
8.0 -8.883053008349906 
9.0 -15.691559101135567 
  
8.0 -12.033633920418435 
9.0 -15.736948354649034 
  
8.0 -12.337971602544291 
9.0 -16.18498831145396 
  
8.0 -11.925729898445702 
9.0 -15.288247007462404 
  
8.0 10.002334700833723 
9.0 0.8939333813773518 
  
8.0 -12.67370447741342 
9.0 -15.245044956630966 
  
8.0 -8.108252622800178 
9.0 -16.961617064048312 
  
8.0 -9.575050251382788 
9.0 -15.62871414060426 
  
8.0 -12.74060774478172 
9.0 -16.347430263727134 
  
8.0 -8.816402400024826 
9.0 -13.408215766167707 
  
8.0 -8.429176305157071 
9.0 -14.297680248755073 
  
8.0 9.550121764168653 
9.0 3.3656783972615183 
  
8.0 -13.17521840054654 
9.0 -17.273998664650172 
  
8.0 -9.76827861477517 
9.0 -14.288015378153782 
  
8.0 -10.013955170952576 
9.0 -15.349552158963705 
  
8.0 12.719173039316974 
9.0 0.10448396147063987 
  
8.0 -12.207207362245091 
9.0 -17.287646054817067 
  
8.0 -13.750761102199835 
9.0 -17.086281312185754 
  
8.0 -8.079728342514693 
9.0 -14.160540757117532 
  
8.0 -8.079728342514693 
9.0 -14.221569023285733 
  
8.0 -9.788977907959863 
9.0 -14.26951636750667 
  
8.0 13.466355015997781 
9.0 0.7436439372060244 
  
8.0 -11.796137642055623 
9.0 -15.214965022682557 
  
8.0 -11.998710255475473 
9.0 -15.901427664822023 
  
8.0 -12.897653702231702 
9.0 -15.83486018913859 
  
8.0 -8.758199234088194 
9.0 -13.801221023741183 
  
8.0 -10.808293181396879 
9.0 -17.74342286208565 
  
8.0 -11.001410613557216 
9.0 -14.314355679131957 
  
8.0 -10.272268999437792 
9.0 -15.690991987436199 
  
8.0 -9.84463614328884 
9.0 -13.983325048171775 
  
8.0 -8.230438013627083 
9.0 -12.18354638826273 
  
8.0 -6.123445713693227 
9.0 -14.28443129511041 
  
8.0 -8.750475973081725 
9.0 -14.05822447058533 
  
8.0 6.08543725266127 
9.0 0.3719904519287808 
  
8.0 -9.971846452190816 
9.0 -13.661246690314977 
  
8.0 -8.6572500461378 
9.0 -13.36315490896533 
  
8.0 -13.807601296136857 
9.0 -17.360998873969564 
  
8.0 -13.766605481163047 
9.0 -17.228536309997505 
  
8.0 -6.882024497457959 
9.0 -14.610059097179128 
  
8.0 12.851354490508697 
9.0 1.81072080787095 
  
8.0 -6.966886504047815 
9.0 -15.91571233637361 
  
8.0 4.871168007393256 
9.0 1.2846097998109431 
  
8.0 -12.322960832601105 
9.0 -15.53019064514526 
  
8.0 -13.540149190487979 
9.0 -14.027517018922081 
  
8.0 -9.567053241516083 
9.0 -15.3751418281475 
  
8.0 12.838939976149456 
9.0 -0.729282428409809 
  
8.0 -7.5016987959396175 
9.0 -14.35805533859849 
  
8.0 -13.042926173681265 
9.0 -14.459710609457229 
  
8.0 -8.062975901338628 
9.0 -13.166889824134012 
  
8.0 -6.631642325617705 
9.0 -14.853902005944457 
  
8.0 -9.234943413234323 
9.0 -14.907868614803936 
  
8.0 -9.234943413234323 
9.0 -13.318551877110963 
  
8.0 -11.39288430661425 
9.0 -15.357787092972082 
  
8.0 -9.931167794077954 
9.0 -15.88160430021553 
  
8.0 -12.600120039270676 
9.0 -15.921480830081618 
  
8.0 12.544815243377474 
9.0 0.1317340020092408 
  
8.0 13.040836522666734 
9.0 1.6624986069898227 
  
8.0 -11.371704199478083 
9.0 -14.23038312141847 
  
8.0 -6.95054980199954 
9.0 -14.260098428933704 
  
8.0 7.894293744676694 
9.0 -1.3951895141868351 
  
8.0 -6.726890785912656 
9.0 -13.862171450263777 
  
8.0 -12.548459075564935 
9.0 -15.997014258810855 
  
8.0 -8.51709608367149 
9.0 -14.554166305712716 
  
8.0 -11.105126143553829 
9.0 -13.55250215354981 
  
8.0 -12.977536973622922 
9.0 -16.663356333572562 
  
8.0 -12.031364133008518 
9.0 -15.733981002225246 
  
8.0 -13.659089778960645 
9.0 -16.720552027816144 
  
8.0 -3.864108565783547 
9.0 -15.92171248696018 
  
8.0 0.8339308358677961 
9.0 4.465412467679635 
  
8.0 -12.075817264242385 
9.0 -15.292893979085381 
  
8.0 -5.425741391398252 
9.0 -14.526924832493695 
  
8.0 -7.418835562375501 
9.0 -15.784229890099907 
  
8.0 7.370600863916914 
9.0 -1.6296189504245637 
  
8.0 11.821352604748157 
9.0 0.14346816999671042 
  
8.0 -6.816464040404762 
9.0 -14.018493503687067 
  
8.0 -7.969892501633819 
9.0 -16.303862637922574 
  
8.0 -7.068918047665768 
9.0 -15.286358646621714 
  
8.0 -12.93368220463257 
9.0 -16.884592420452847 
  
8.0 -12.349304484655201 
9.0 -15.683519967694348 
  
8.0 -5.169439958379161 
9.0 -14.889480980070694 
  
8.0 -9.953797833053727 
9.0 -16.13369771440053 
  
8.0 -11.958770368413443 
9.0 -14.892040243452424 
  
8.0 11.684236064199618 
9.0 0.7287739661743055 
  
8.0 -11.127439480605378 
9.0 -14.542475383125218 
  
8.0 -7.783932218314111 
9.0 -14.28441734213091 
  
8.0 -12.690801326968359 
9.0 -15.432332067422724 
  
8.0 -8.849291876550637 
9.0 -13.845156220731894 
  
8.0 -10.255997983625564 
9.0 -15.13376437600002 
  
9.0 -14.531374576209256 
10.0 -14.434366527739872 
  
9.0 -13.486840817886106 
10.0 -13.211372164910236 
  
9.0 -13.486840817886106 
10.0 -11.816851101083536 
  
9.0 -12.66750643804467 
10.0 -13.951904897866951 
  
9.0 -15.98562551847112 
10.0 -15.900039392946908 
  
9.0 -15.768736933646535 
10.0 -15.058665079637812 
  
9.0 -15.768736933646535 
10.0 -16.141236836993947 
  
9.0 -14.498724396990985 
10.0 -14.687362185841472 
  
9.0 -13.64512158404253 
10.0 -14.63774155706419 
  
9.0 -14.015955633771036 
10.0 -13.236004794512153 
  
9.0 -14.08443376006985 
10.0 -14.312348704424538 
  
9.0 -14.08443376006985 
10.0 -15.655401926038605 
  
9.0 -15.691559101135567 
10.0 -14.847283249167889 
  
9.0 -15.736948354649034 
10.0 -16.86542842522342 
  
9.0 -16.18498831145396 
10.0 -16.66109093468288 
  
9.0 -16.18498831145396 
10.0 -14.625813311035463 
  
9.0 -15.288247007462404 
10.0 -14.23697019232511 
  
9.0 -15.245044956630966 
10.0 -15.264242153857785 
  
9.0 -16.961617064048312 
10.0 -13.794473879861695 
  
9.0 -15.62871414060426 
10.0 -14.815720741961972 
  
9.0 -15.62871414060426 
10.0 -16.84543723860153 
  
9.0 -16.347430263727134 
10.0 -14.981105096841498 
  
9.0 -13.408215766167707 
10.0 -16.09504142117067 
  
9.0 -14.297680248755073 
10.0 -14.511576887912055 
  
9.0 -17.273998664650172 
10.0 -16.92207953749659 
  
9.0 -14.288015378153782 
10.0 -15.549704586762271 
  
9.0 -15.349552158963705 
10.0 -14.338142777617852 
  
9.0 -17.086281312185754 
10.0 -15.870279900288853 
  
9.0 -14.160540757117532 
10.0 -14.43374282601171 
  
9.0 -14.221569023285733 
10.0 -13.926842450638413 
  
9.0 -14.221569023285733 
10.0 -15.260871436955998 
  
9.0 -14.26951636750667 
10.0 -15.873418065903607 
  
9.0 -15.214965022682557 
10.0 -14.770663262611807 
  
9.0 -15.901427664822023 
10.0 -14.274087141903575 
  
9.0 -15.83486018913859 
10.0 -14.560275213804186 
  
9.0 -15.83486018913859 
10.0 -15.373777846998049 
  
9.0 -13.801221023741183 
10.0 -14.476226018858162 
  
9.0 -14.314355679131957 
10.0 -15.041706813019653 
  
9.0 -15.690991987436199 
10.0 -14.970199863767078 
  
9.0 -15.690991987436199 
10.0 -15.188123677019137 
  
9.0 -13.983325048171775 
10.0 -13.326110333069598 
  
9.0 -12.18354638826273 
10.0 -12.828033605787809 
  
9.0 -14.28443129511041 
10.0 -15.29007967414646 
  
9.0 -14.28443129511041 
10.0 -16.762980907890817 
  
9.0 -14.05822447058533 
10.0 -14.007161170876591 
  
9.0 -13.661246690314977 
10.0 -13.541696361161296 
  
9.0 -13.36315490896533 
10.0 -15.909244710472532 
  
9.0 -13.36315490896533 
10.0 -15.253055180336197 
  
9.0 -14.610059097179128 
10.0 -15.375867217361264 
  
9.0 -15.91571233637361 
10.0 -16.37683498137223 
  
9.0 -15.53019064514526 
10.0 -15.310791964631955 
  
9.0 -15.53019064514526 
10.0 -13.898210156057843 
  
9.0 -14.027517018922081 
10.0 -13.531058695561299 
  
9.0 -15.3751418281475 
10.0 -14.565584166926017 
  
9.0 -14.35805533859849 
10.0 -17.59605504540104 
  
9.0 -14.35805533859849 
10.0 -15.302920560187221 
  
9.0 -14.459710609457229 
10.0 -14.430289739802511 
  
9.0 -13.166889824134012 
10.0 -14.766524283413784 
  
9.0 -14.853902005944457 
10.0 -15.976370470825072 
  
9.0 -14.853902005944457 
10.0 -14.107140097593545 
  
9.0 -14.907868614803936 
10.0 -16.60019346472182 
  
9.0 -13.318551877110963 
10.0 -15.720756535719328 
  
9.0 -15.357787092972082 
10.0 -16.055751170043678 
  
9.0 -15.357787092972082 
10.0 -15.938704173148908 
  
9.0 -15.88160430021553 
10.0 -14.581125903912689 
  
9.0 -15.921480830081618 
10.0 -16.163361829045126 
  
9.0 -14.23038312141847 
10.0 -15.91506423512995 
  
9.0 -14.23038312141847 
10.0 -13.985121225440041 
  
9.0 -14.260098428933704 
10.0 -14.252544553450536 
  
9.0 -13.862171450263777 
10.0 -12.703498423341925 
  
9.0 -15.997014258810855 
10.0 -13.590141493345048 
  
9.0 -14.554166305712716 
10.0 -16.64275450877791 
  
9.0 -14.554166305712716 
10.0 -14.52882312702479 
  
9.0 -13.55250215354981 
10.0 -15.295357629735085 
  
9.0 -16.663356333572562 
10.0 -15.900859464378623 
  
9.0 -15.733981002225246 
10.0 -13.004067349152574 
  
9.0 -15.733981002225246 
10.0 -14.404588118966993 
  
9.0 -16.720552027816144 
10.0 -14.868363497018272 
  
9.0 -15.92171248696018 
10.0 -14.5898303138766 
  
9.0 -15.292893979085381 
10.0 -15.656150936168558 
  
9.0 -15.292893979085381 
10.0 -14.540490951409591 
  
9.0 -14.526924832493695 
10.0 -14.418779167344773 
  
9.0 -15.784229890099907 
10.0 -14.96395215265194 
  
9.0 -14.018493503687067 
10.0 -15.10689859834945 
  
9.0 -16.303862637922574 
10.0 -16.182591100358586 
  
9.0 -16.303862637922574 
10.0 -16.74725005172359 
  
9.0 -15.286358646621714 
10.0 -15.189337813988924 
  
9.0 -16.884592420452847 
10.0 -15.713245143444137 
  
9.0 -15.683519967694348 
10.0 -13.957822485235198 
  
9.0 -14.889480980070694 
10.0 -13.589031220958319 
  
9.0 -14.889480980070694 
10.0 -14.862311628520049 
  
9.0 -16.13369771440053 
10.0 -14.115982931614075 
  
9.0 -14.892040243452424 
10.0 -13.478248330938822 
  
9.0 -14.542475383125218 
10.0 -13.73664563189301 
  
9.0 -14.542475383125218 
10.0 -16.55878713551336 
  
9.0 -14.28441734213091 
10.0 -14.92532949330811 
  
9.0 -15.432332067422724 
10.0 -17.347377866902345 
  
9.0 -13.845156220731894 
10.0 -14.935481971171216 
  
9.0 -13.845156220731894 
10.0 -12.565389086686354 
  
9.0 -15.13376437600002 
10.0 -13.050069590522009 
  
10.0 -14.434366527739872 
11.0 -4.848030759152152 
  
10.0 -13.211372164910236 
11.0 -6.4268144234661255 
  
10.0 -11.816851101083536 
11.0 -6.203328070606734 
  
10.0 -13.951904897866951 
11.0 -6.992247441349971 
  
10.0 -15.900039392946908 
11.0 -6.2270098163797645 
  
10.0 -15.058665079637812 
11.0 -6.24577673296017 
  
10.0 -16.141236836993947 
11.0 -7.839112900518938 
  
10.0 -14.687362185841472 
11.0 -6.035229625301648 
  
10.0 -14.63774155706419 
11.0 -5.809182752300524 
  
10.0 -13.236004794512153 
11.0 -5.6210056705437035 
  
10.0 -14.312348704424538 
11.0 -5.337968642948182 
  
10.0 -15.655401926038605 
11.0 -5.805834648715736 
  
10.0 -14.847283249167889 
11.0 -4.423457620729289 
  
10.0 -16.86542842522342 
11.0 -6.949217422430145 
  
10.0 -16.66109093468288 
11.0 -6.472536182374685 
  
10.0 -14.625813311035463 
11.0 -4.719663250096421 
  
10.0 -14.23697019232511 
11.0 -4.066291477268766 
  
10.0 -15.264242153857785 
11.0 -5.041801253961721 
  
10.0 -13.794473879861695 
11.0 -4.490167183596486 
  
10.0 -14.815720741961972 
11.0 -6.053121105446901 
  
10.0 -16.84543723860153 
11.0 -6.455154117871264 
  
10.0 -14.981105096841498 
11.0 -5.69681805727048 
  
10.0 -16.09504142117067 
11.0 -6.537768793630273 
  
10.0 -14.511576887912055 
11.0 -5.137825508919898 
  
10.0 -16.92207953749659 
11.0 -8.209262883395404 
  
10.0 -15.549704586762271 
11.0 -6.088954450132294 
  
10.0 -14.338142777617852 
11.0 -6.0305095021906 
  
10.0 -15.870279900288853 
11.0 -5.768423432721223 
  
10.0 -14.43374282601171 
11.0 -4.3154323568078645 
  
10.0 -13.926842450638413 
11.0 -5.659448579280095 
  
10.0 -15.260871436955998 
11.0 -6.623787364572145 
  
10.0 -15.873418065903607 
11.0 -6.73016242667844 
  
10.0 -14.770663262611807 
11.0 -4.436416649011637 
  
10.0 -14.274087141903575 
11.0 -5.792989332024632 
  
10.0 -14.560275213804186 
11.0 -5.636533662294216 
  
10.0 -15.373777846998049 
11.0 -5.413746013321245 
  
10.0 -14.476226018858162 
11.0 -5.181954460078432 
  
10.0 -15.041706813019653 
11.0 -4.478783287672229 
  
10.0 -14.970199863767078 
11.0 -3.6607234492313934 
  
10.0 -15.188123677019137 
11.0 -4.773568800229295 
  
10.0 -13.326110333069598 
11.0 -4.016549476687986 
  
10.0 -12.828033605787809 
11.0 -3.5471543024069745 
  
10.0 -15.29007967414646 
11.0 -5.874007863016786 
  
10.0 -16.762980907890817 
11.0 -6.933196380176075 
  
10.0 -14.007161170876591 
11.0 -4.299320479004699 
  
10.0 -13.541696361161296 
11.0 -5.276038820327582 
  
10.0 -15.909244710472532 
11.0 -4.848086957749109 
  
10.0 -15.253055180336197 
11.0 -5.909539154624727 
  
10.0 -15.375867217361264 
11.0 -8.387115946755419 
  
10.0 -16.37683498137223 
11.0 -5.350438338135931 
  
10.0 -15.310791964631955 
11.0 -7.156907544140727 
  
10.0 -13.898210156057843 
11.0 -4.641359175972883 
  
10.0 -13.531058695561299 
11.0 -4.818994034386609 
  
10.0 -14.565584166926017 
11.0 -5.51052298335668 
  
10.0 -17.59605504540104 
11.0 -7.263951073733335 
  
10.0 -15.302920560187221 
11.0 -7.0920448666439535 
  
10.0 -14.430289739802511 
11.0 -6.084663382211023 
  
10.0 -14.766524283413784 
11.0 -7.768560092909025 
  
10.0 -15.976370470825072 
11.0 -6.311020661266357 
  
10.0 -14.107140097593545 
11.0 -4.857228204369857 
  
10.0 -16.60019346472182 
11.0 -6.95874236193099 
  
10.0 -15.720756535719328 
11.0 -5.212126719511128 
  
10.0 -16.055751170043678 
11.0 -6.177852736835182 
  
10.0 -15.938704173148908 
11.0 -6.503164264740256 
  
10.0 -14.581125903912689 
11.0 -6.052649465026661 
  
10.0 -16.163361829045126 
11.0 -5.515579324237766 
  
10.0 -15.91506423512995 
11.0 -6.054444704207505 
  
10.0 -13.985121225440041 
11.0 -4.827137494594962 
  
10.0 -14.252544553450536 
11.0 -6.154758399753323 
  
10.0 -12.703498423341925 
11.0 -3.831018781716435 
  
10.0 -13.590141493345048 
11.0 -5.28237826843726 
  
10.0 -16.64275450877791 
11.0 -5.766446945378439 
  
10.0 -14.52882312702479 
11.0 -7.496624933559506 
  
10.0 -15.295357629735085 
11.0 -7.1681696295212465 
  
10.0 -15.900859464378623 
11.0 -6.698286987299067 
  
10.0 -13.004067349152574 
11.0 -4.6105128500796875 
  
10.0 -14.404588118966993 
11.0 -4.658314483277277 
  
10.0 -14.868363497018272 
11.0 -6.274460278180981 
  
10.0 -14.5898303138766 
11.0 -6.377718317291308 
  
10.0 -15.656150936168558 
11.0 -4.8338289672819625 
  
10.0 -14.540490951409591 
11.0 -6.138737669456164 
  
10.0 -14.418779167344773 
11.0 -5.725142778466769 
  
10.0 -14.96395215265194 
11.0 -6.000221623740891 
  
10.0 -15.10689859834945 
11.0 -3.968143747611214 
  
10.0 -16.182591100358586 
11.0 -5.934811296149612 
  
10.0 -16.74725005172359 
11.0 -6.225993885106899 
  
10.0 -15.189337813988924 
11.0 -6.767910630865918 
  
10.0 -15.713245143444137 
11.0 -5.3591687055675745 
  
10.0 -13.957822485235198 
11.0 -5.066131160185279 
  
10.0 -13.589031220958319 
11.0 -2.690917800334924 
  
10.0 -14.862311628520049 
11.0 -6.413037362505802 
  
10.0 -14.115982931614075 
11.0 -6.783318047196035 
  
10.0 -13.478248330938822 
11.0 -4.229492431079531 
  
10.0 -13.73664563189301 
11.0 -3.855052306827097 
  
10.0 -16.55878713551336 
11.0 -6.871321801063064 
  
10.0 -14.92532949330811 
11.0 -6.239424086993459 
  
10.0 -17.347377866902345 
11.0 -8.182418868123378 
  
10.0 -14.935481971171216 
11.0 -4.530007407443162 
  
10.0 -12.565389086686354 
11.0 -6.303086819283394 
  
10.0 -13.050069590522009 
11.0 -6.9678718921202645 
  
11.0 -4.848030759152152 
12.0 1.0866375273484867 
  
11.0 -6.4268144234661255 
12.0 0.6260253147522217 
  
11.0 -6.203328070606734 
12.0 2.4799590167581482 
  
11.0 -6.992247441349971 
12.0 2.0861812301197693 
  
11.0 -6.2270098163797645 
12.0 0.8126748426314554 
  
11.0 -6.24577673296017 
12.0 1.6038498733386504 
  
11.0 -7.839112900518938 
12.0 0.9646775182299474 
  
11.0 -6.035229625301648 
12.0 2.101207791794938 
  
11.0 -5.809182752300524 
12.0 1.290695018130448 
  
11.0 -5.6210056705437035 
12.0 0.41110709634102 
  
11.0 -5.337968642948182 
12.0 -0.5492802147006073 
  
11.0 -5.805834648715736 
12.0 1.2459041711556589 
  
11.0 -4.423457620729289 
12.0 -0.958848611247682 
  
11.0 -6.949217422430145 
12.0 0.7673894718339334 
  
11.0 -6.472536182374685 
12.0 -0.40026477706587316 
  
11.0 -4.719663250096421 
12.0 0.9628396202838196 
  
11.0 -4.066291477268766 
12.0 0.7878051233900917 
  
11.0 -5.041801253961721 
12.0 0.3051157982675354 
  
11.0 -4.490167183596486 
12.0 1.420097694191277 
  
11.0 -6.053121105446901 
12.0 1.5510189472118248 
  
11.0 -6.455154117871264 
12.0 1.577074745397036 
  
11.0 -5.69681805727048 
12.0 0.6993936809240068 
  
11.0 -6.537768793630273 
12.0 1.018259472791865 
  
11.0 -5.137825508919898 
12.0 -0.09823809258370608 
  
11.0 -8.209262883395404 
12.0 -0.7351776445695655 
  
11.0 -6.088954450132294 
12.0 3.5817435699339097 
  
11.0 -6.0305095021906 
12.0 1.878563532805421 
  
11.0 -5.768423432721223 
12.0 1.84749632617505 
  
11.0 -4.3154323568078645 
12.0 1.397430103163946 
  
11.0 -5.659448579280095 
12.0 0.34882349276265756 
  
11.0 -6.623787364572145 
12.0 0.7889880663477807 
  
11.0 -6.73016242667844 
12.0 0.9554546286614404 
  
11.0 -4.436416649011637 
12.0 0.0781243836805754 
  
11.0 -5.792989332024632 
12.0 0.08117161848130372 
  
11.0 -5.636533662294216 
12.0 3.212966522517524 
  
11.0 -5.413746013321245 
12.0 1.6098361507937378 
  
11.0 -5.181954460078432 
12.0 -0.9533111530072531 
  
11.0 -4.478783287672229 
12.0 0.4691388224003936 
  
11.0 -3.6607234492313934 
12.0 -1.5231188239013747 
  
11.0 -4.773568800229295 
12.0 0.8763235687278087 
  
11.0 -4.016549476687986 
12.0 0.5249938151108862 
  
11.0 -3.5471543024069745 
12.0 0.8076102776837324 
  
11.0 -5.874007863016786 
12.0 2.5134315727688277 
  
11.0 -6.933196380176075 
12.0 0.4091786386076426 
  
11.0 -4.299320479004699 
12.0 -0.024446534903275585 
  
11.0 -5.276038820327582 
12.0 1.1688284898314492 
  
11.0 -4.848086957749109 
12.0 0.20155618622130367 
  
11.0 -5.909539154624727 
12.0 2.3032863527921137 
  
11.0 -8.387115946755419 
12.0 0.8268172615411145 
  
11.0 -5.350438338135931 
12.0 -0.5170499298781914 
  
11.0 -7.156907544140727 
12.0 1.8424013946369675 
  
11.0 -4.641359175972883 
12.0 -0.9789007383630104 
  
11.0 -4.818994034386609 
12.0 1.4870169737548924 
  
11.0 -5.51052298335668 
12.0 1.625268844467025 
  
11.0 -7.263951073733335 
12.0 2.054331296474311 
  
11.0 -7.0920448666439535 
12.0 0.5592318839055497 
  
11.0 -6.084663382211023 
12.0 -0.39108217039928683 
  
11.0 -7.768560092909025 
12.0 0.9135075904676332 
  
11.0 -6.311020661266357 
12.0 1.4640109930496494 
  
11.0 -4.857228204369857 
12.0 -0.1375929847959183 
  
11.0 -6.95874236193099 
12.0 0.9501830282138776 
  
11.0 -5.212126719511128 
12.0 -0.7458013176537592 
  
11.0 -6.177852736835182 
12.0 1.3630052371818726 
  
11.0 -6.503164264740256 
12.0 2.450380500279745 
  
11.0 -6.052649465026661 
12.0 -0.48608873099093763 
  
11.0 -5.515579324237766 
12.0 1.2126579717414487 
  
11.0 -6.054444704207505 
12.0 -0.07040013390569477 
  
11.0 -4.827137494594962 
12.0 0.5195975055773078 
  
11.0 -6.154758399753323 
12.0 2.0525207329091604 
  
11.0 -3.831018781716435 
12.0 1.1594640679098085 
  
11.0 -5.28237826843726 
12.0 -0.18610542687120035 
  
11.0 -5.766446945378439 
12.0 1.7530624162014998 
  
11.0 -7.496624933559506 
12.0 1.3106774580226221 
  
11.0 -7.1681696295212465 
12.0 -0.4262561411806389 
  
11.0 -6.698286987299067 
12.0 -0.9650111657032325 
  
11.0 -4.6105128500796875 
12.0 0.5450301937884513 
  
11.0 -4.658314483277277 
12.0 -1.889510310538565 
  
11.0 -6.274460278180981 
12.0 2.0635764874942804 
  
11.0 -6.377718317291308 
12.0 -0.4104361930450877 
  
11.0 -4.8338289672819625 
12.0 2.003953420565213 
  
11.0 -6.138737669456164 
12.0 -0.15247182539967374 
  
11.0 -5.725142778466769 
12.0 2.373860066390775 
  
11.0 -6.000221623740891 
12.0 0.44057873365369477 
  
11.0 -3.968143747611214 
12.0 -0.7267830150836261 
  
11.0 -5.934811296149612 
12.0 1.2645742743093653 
  
11.0 -6.225993885106899 
12.0 2.174857375797243 
  
11.0 -6.767910630865918 
12.0 1.0713411628982898 
  
11.0 -5.3591687055675745 
12.0 0.6296197289185308 
  
11.0 -5.066131160185279 
12.0 0.4786750917734268 
  
11.0 -2.690917800334924 
12.0 -3.626816750613265 
  
11.0 -6.413037362505802 
12.0 1.6033444853838912 
  
11.0 -6.783318047196035 
12.0 0.1191073526284343 
  
11.0 -4.229492431079531 
12.0 0.5595374864982876 
  
11.0 -3.855052306827097 
12.0 -0.8570150497202773 
  
11.0 -6.871321801063064 
12.0 0.9822020880862905 
  
11.0 -6.239424086993459 
12.0 0.9072529127876523 
  
11.0 -8.182418868123378 
12.0 -0.3447014526918788 
  
11.0 -4.530007407443162 
12.0 1.2322629885963492 
  
11.0 -6.303086819283394 
12.0 2.45755111095721 
  
11.0 -6.9678718921202645 
12.0 1.0738137712557483 
  
12.0 1.0866375273484867 
13.0 16.058687926687714 
  
12.0 0.6260253147522217 
13.0 14.103733828640117 
  
12.0 2.4799590167581482 
13.0 12.166159966974321 
  
12.0 2.0861812301197693 
13.0 12.575394747519567 
  
12.0 0.8126748426314554 
13.0 14.54614841823673 
  
12.0 1.6038498733386504 
13.0 14.747286671514109 
  
12.0 0.9646775182299474 
13.0 16.592201938554386 
  
12.0 2.101207791794938 
13.0 12.688592693179771 
  
12.0 1.290695018130448 
13.0 14.716145470609801 
  
12.0 0.41110709634102 
13.0 11.428270555580168 
  
12.0 -0.5492802147006073 
13.0 -8.864371183150451 
  
12.0 1.2459041711556589 
13.0 16.283047101412322 
  
12.0 -0.958848611247682 
13.0 -10.172300190118952 
  
12.0 0.7673894718339334 
13.0 15.62953169505212 
  
12.0 -0.40026477706587316 
13.0 -6.030380735445076 
  
12.0 0.9628396202838196 
13.0 15.598799829975116 
  
12.0 0.7878051233900917 
13.0 14.058476186564755 
  
12.0 0.3051157982675354 
13.0 9.818995421686562 
  
12.0 1.420097694191277 
13.0 15.967651063408644 
  
12.0 1.5510189472118248 
13.0 16.70434190781352 
  
12.0 1.577074745397036 
13.0 13.756584282795593 
  
12.0 0.6993936809240068 
13.0 13.000950700526039 
  
12.0 1.018259472791865 
13.0 14.87526676398949 
  
12.0 -0.09823809258370608 
13.0 -0.3441624540038714 
  
12.0 -0.7351776445695655 
13.0 -10.691471203937704 
  
12.0 3.5817435699339097 
13.0 11.041608449518884 
  
12.0 1.878563532805421 
13.0 13.220868928054037 
  
12.0 1.84749632617505 
13.0 12.733305927262633 
  
12.0 1.397430103163946 
13.0 14.948522353308894 
  
12.0 0.34882349276265756 
13.0 10.863259624195486 
  
12.0 0.7889880663477807 
13.0 16.010388358068607 
  
12.0 0.9554546286614404 
13.0 14.81248917300064 
  
12.0 0.0781243836805754 
13.0 5.573271970076995 
  
12.0 0.08117161848130372 
13.0 4.687575710932193 
  
12.0 3.212966522517524 
13.0 10.12263822900792 
  
12.0 1.6098361507937378 
13.0 15.438394132622124 
  
12.0 -0.9533111530072531 
13.0 -10.321233306722233 
  
12.0 0.4691388224003936 
13.0 11.59975031026913 
  
12.0 -1.5231188239013747 
13.0 -9.732240671319353 
  
12.0 0.8763235687278087 
13.0 14.748703183414783 
  
12.0 0.5249938151108862 
13.0 13.116693088615394 
  
12.0 0.8076102776837324 
13.0 16.756715249943856 
  
12.0 2.5134315727688277 
13.0 12.827323234972763 
  
12.0 0.4091786386076426 
13.0 10.920929458116287 
  
12.0 -0.024446534903275585 
13.0 1.0028225326636795 
  
12.0 1.1688284898314492 
13.0 16.41915538739997 
  
12.0 0.20155618622130367 
13.0 6.435341602438308 
  
12.0 2.3032863527921137 
13.0 12.480845499037985 
  
12.0 0.8268172615411145 
13.0 14.963991170064398 
  
12.0 -0.5170499298781914 
13.0 -7.450157101361748 
  
12.0 1.8424013946369675 
13.0 14.462671315840666 
  
12.0 -0.9789007383630104 
13.0 -11.27404212216018 
  
12.0 1.4870169737548924 
13.0 13.9021649758888 
  
12.0 1.625268844467025 
13.0 14.514222848909299 
  
12.0 2.054331296474311 
13.0 13.947564246773059 
  
12.0 0.5592318839055497 
13.0 11.164920470194456 
  
12.0 -0.39108217039928683 
13.0 -5.804237635977319 
  
12.0 0.9135075904676332 
13.0 15.41553346882248 
  
12.0 1.4640109930496494 
13.0 15.52753008628377 
  
12.0 -0.1375929847959183 
13.0 -1.1933097337566023 
  
12.0 0.9501830282138776 
13.0 17.034712973471603 
  
12.0 -0.7458013176537592 
13.0 -9.632001638320723 
  
12.0 1.3630052371818726 
13.0 17.449357551264978 
  
12.0 2.450380500279745 
13.0 11.69416527173855 
  
12.0 -0.48608873099093763 
13.0 -8.142457511020373 
  
12.0 1.2126579717414487 
13.0 15.973965817366452 
  
12.0 -0.07040013390569477 
13.0 -0.5456140361301784 
  
12.0 0.5195975055773078 
13.0 13.271109129246472 
  
12.0 2.0525207329091604 
13.0 14.263145717174943 
  
12.0 1.1594640679098085 
13.0 16.555596069439943 
  
12.0 -0.18610542687120035 
13.0 -3.3113974063841427 
  
12.0 1.7530624162014998 
13.0 13.26002734782091 
  
12.0 1.3106774580226221 
13.0 15.531177505469826 
  
12.0 -0.4262561411806389 
13.0 -6.845601347675823 
  
12.0 -0.9650111657032325 
13.0 -10.338171292378624 
  
12.0 0.5450301937884513 
13.0 13.114329146550384 
  
12.0 -1.889510310538565 
13.0 -9.81564084129933 
  
12.0 2.0635764874942804 
13.0 14.242572175554976 
  
12.0 -0.4104361930450877 
13.0 -4.241300178544179 
  
12.0 2.003953420565213 
13.0 15.03054331980779 
  
12.0 -0.15247182539967374 
13.0 -2.4716283825338947 
  
12.0 2.373860066390775 
13.0 12.761659601005059 
  
12.0 0.44057873365369477 
13.0 10.003589907725727 
  
12.0 -0.7267830150836261 
13.0 -8.214577246116766 
  
12.0 1.2645742743093653 
13.0 15.011049182635906 
  
12.0 2.174857375797243 
13.0 13.1155980270728 
  
12.0 1.0713411628982898 
13.0 13.123318187846392 
  
12.0 0.6296197289185308 
13.0 14.367469202304584 
  
12.0 0.4786750917734268 
13.0 13.234296022243225 
  
12.0 -3.626816750613265 
13.0 -5.352466376137338 
  
12.0 1.6033444853838912 
13.0 13.52313970005379 
  
12.0 0.1191073526284343 
13.0 3.9789111422962105 
  
12.0 0.5595374864982876 
13.0 13.786303776798034 
  
12.0 -0.8570150497202773 
13.0 -13.173822619471473 
  
12.0 0.9822020880862905 
13.0 15.34154041998356 
  
12.0 0.9072529127876523 
13.0 15.03967597027562 
  
12.0 -0.3447014526918788 
13.0 -6.258346606964832 
  
12.0 1.2322629885963492 
13.0 14.790908059540023 
  
12.0 2.45755111095721 
13.0 12.676339223568341 
  
12.0 1.0738137712557483 
13.0 15.500208577422805 
  
13.0 17.449357551264978 
14.0 3.731669433376697 
  
13.0 17.449357551264978 
14.0 6.7000281025048025 
  
13.0 17.449357551264978 
14.0 3.616896417179318 
  
13.0 17.449357551264978 
14.0 3.6657257569648194 
  
13.0 17.449357551264978 
14.0 3.336268326957107 
  
13.0 17.449357551264978 
14.0 3.309931734709968 
  
13.0 17.449357551264978 
14.0 3.203150172485024 
  
13.0 17.449357551264978 
14.0 3.648669370881168 
  
13.0 17.449357551264978 
14.0 3.9893162253875913 
  
13.0 17.449357551264978 
14.0 2.155397803846504 
  
13.0 17.449357551264978 
14.0 4.601146254756634 
  
13.0 17.449357551264978 
14.0 1.4317921313920445 
  
13.0 17.449357551264978 
14.0 5.365895292265756 
  
13.0 17.449357551264978 
14.0 3.28832196233712 
  
13.0 17.449357551264978 
14.0 4.3517658816079425 
  
13.0 17.449357551264978 
14.0 4.516390776926811 
  
13.0 17.449357551264978 
14.0 4.999076226353948 
  
13.0 17.449357551264978 
14.0 2.543436768480372 
  
13.0 17.449357551264978 
14.0 4.605560643647749 
  
13.0 17.449357551264978 
14.0 4.086084501603783 
  
13.0 17.449357551264978 
14.0 1.676009678104827 
  
13.0 17.449357551264978 
14.0 3.6850570182449576 
  
13.0 17.449357551264978 
14.0 4.740546433919722 
  
13.0 17.449357551264978 
14.0 4.327189303390418 
  
13.0 17.449357551264978 
14.0 3.441892831557765 
  
13.0 17.449357551264978 
14.0 4.372031047744016 
  
13.0 17.449357551264978 
14.0 4.449966161668557 
  
13.0 17.449357551264978 
14.0 3.4015425820151273 
  
13.0 17.449357551264978 
14.0 4.465426249418894 
  
13.0 17.449357551264978 
14.0 3.516942109878743 
  
13.0 17.449357551264978 
14.0 2.929280803277289 
  
13.0 17.449357551264978 
14.0 5.122774916933711 
  
13.0 17.449357551264978 
14.0 2.596442730168796 
  
13.0 17.449357551264978 
14.0 5.409021890198136 
  
13.0 17.449357551264978 
14.0 2.025878368875244 
  
13.0 17.449357551264978 
14.0 4.905054119376828 
  
13.0 17.449357551264978 
14.0 4.847943743307963 
  
13.0 17.449357551264978 
14.0 2.6094520494788203 
  
13.0 17.449357551264978 
14.0 4.828995957046191 
  
13.0 17.449357551264978 
14.0 3.205594264178149 
  
13.0 17.449357551264978 
14.0 4.445323623692054 
  
13.0 17.449357551264978 
14.0 3.410075494629863 
  
13.0 17.449357551264978 
14.0 4.957394044523683 
  
13.0 17.449357551264978 
14.0 5.029165686382656 
  
13.0 17.449357551264978 
14.0 2.8009277520072757 
  
13.0 17.449357551264978 
14.0 3.206529216783176 
  
13.0 17.449357551264978 
14.0 4.887000633331799 
  
13.0 17.449357551264978 
14.0 3.9781493129719965 
  
13.0 17.449357551264978 
14.0 3.111647353340885 
  
13.0 17.449357551264978 
14.0 3.9261495006631373 
  
13.0 17.449357551264978 
14.0 4.610190929870609 
  
13.0 17.449357551264978 
14.0 4.911452208342715 
  
13.0 17.449357551264978 
14.0 4.920292903112117 
  
13.0 17.449357551264978 
14.0 4.340721572731428 
  
13.0 17.449357551264978 
14.0 3.4505048846922293 
  
13.0 17.449357551264978 
14.0 4.626544746497672 
  
13.0 17.449357551264978 
14.0 4.817110034980265 
  
13.0 17.449357551264978 
14.0 4.7869409742972895 
  
13.0 17.449357551264978 
14.0 3.8220670082785717 
  
13.0 17.449357551264978 
14.0 3.0438602842934257 
  
13.0 17.449357551264978 
14.0 4.560484756579369 
  
13.0 17.449357551264978 
14.0 3.498057099939197 
  
13.0 17.449357551264978 
14.0 3.8692090839545594 
  
13.0 17.449357551264978 
14.0 4.147061262227902 
  
13.0 17.449357551264978 
14.0 7.059381855522185 
  
13.0 17.449357551264978 
14.0 3.6518780758887592 
  
13.0 17.449357551264978 
14.0 4.844997793826407 
  
13.0 17.449357551264978 
14.0 3.46028497854375 
  
13.0 17.449357551264978 
14.0 3.650758414201654 
  
13.0 17.449357551264978 
14.0 4.150347397193147 
  
13.0 17.449357551264978 
14.0 3.9533402192433136 
  
13.0 17.449357551264978 
14.0 4.698049126075904 
  
13.0 17.449357551264978 
14.0 3.549471475372744 
  
13.0 17.449357551264978 
14.0 1.8231248679574539 
  
13.0 17.449357551264978 
14.0 5.388762191186996 
  
13.0 17.449357551264978 
14.0 3.9841239938347077 
  
13.0 17.449357551264978 
14.0 3.5190994753408735 
  
13.0 17.449357551264978 
14.0 5.262696389238067 
  
13.0 17.449357551264978 
14.0 5.418746488643629 
  
13.0 17.449357551264978 
14.0 3.477427427561229 
  
13.0 17.449357551264978 
14.0 4.178106040362961 
  
13.0 17.449357551264978 
14.0 1.234910071756985 
  
13.0 17.449357551264978 
14.0 3.4548523796431105 
  
13.0 17.449357551264978 
14.0 5.8422653219928256 
  
13.0 17.449357551264978 
14.0 7.132432591001992 
  
13.0 17.449357551264978 
14.0 4.608343338031895 
  
13.0 17.449357551264978 
14.0 5.1488050723458665 
  
13.0 17.449357551264978 
14.0 4.454249847174067 
  
13.0 17.449357551264978 
14.0 4.1646215314960715 
  
13.0 17.449357551264978 
14.0 2.636211405355372 
  
13.0 17.449357551264978 
14.0 4.814079619747848 
  
13.0 17.449357551264978 
14.0 4.363610524913847 
  
13.0 17.449357551264978 
14.0 4.449605878040152 
  
13.0 17.449357551264978 
14.0 4.840542689856926 
  
13.0 17.449357551264978 
14.0 5.2292919833875064 
  
13.0 17.449357551264978 
14.0 4.319635453331326 
  
13.0 17.449357551264978 
14.0 4.136746275275506 
  
13.0 17.449357551264978 
14.0 4.3276845698087785 
  
13.0 17.449357551264978 
14.0 5.6326082406331865 
  
13.0 17.449357551264978 
14.0 3.9576352551851515 
  
14.0 3.731669433376697 
15.0 1.9630664806496672 
  
14.0 6.7000281025048025 
15.0 0.1691707853922964 
  
14.0 3.616896417179318 
15.0 2.7545871802231217 
  
14.0 3.6657257569648194 
15.0 1.1416025915872103 
  
14.0 3.336268326957107 
15.0 1.6189314194106221 
  
14.0 3.309931734709968 
15.0 1.0402147728483335 
  
14.0 3.203150172485024 
15.0 2.028424663790297 
  
14.0 3.648669370881168 
15.0 1.9629491991666936 
  
14.0 3.9893162253875913 
15.0 1.4881308154364818 
  
14.0 2.155397803846504 
15.0 2.959945069439547 
  
14.0 4.601146254756634 
15.0 -0.23855367461921395 
  
14.0 1.4317921313920445 
15.0 6.923602725162622 
  
14.0 5.365895292265756 
15.0 -1.0503237622941006 
  
14.0 3.28832196233712 
15.0 0.1261591606950856 
  
14.0 4.3517658816079425 
15.0 3.782004259766144 
  
14.0 4.516390776926811 
15.0 -0.6100033688357032 
  
14.0 4.999076226353948 
15.0 -1.0757136939531813 
  
14.0 2.543436768480372 
15.0 2.803977338391312 
  
14.0 4.605560643647749 
15.0 0.5869464628475829 
  
14.0 4.086084501603783 
15.0 -1.0854455550571926 
  
14.0 1.676009678104827 
15.0 6.204715866771476 
  
14.0 3.6850570182449576 
15.0 -0.7398009884797137 
  
14.0 4.740546433919722 
15.0 1.6127020260354312 
  
14.0 4.327189303390418 
15.0 -2.1636890091081873 
  
14.0 3.441892831557765 
15.0 1.512714898702452 
  
14.0 4.372031047744016 
15.0 -0.6909895657989327 
  
14.0 4.449966161668557 
15.0 2.130937524862073 
  
14.0 3.4015425820151273 
15.0 1.0666061562255225 
  
14.0 4.465426249418894 
15.0 2.2220770668597707 
  
14.0 3.516942109878743 
15.0 1.851434141342644 
  
14.0 2.929280803277289 
15.0 2.3102351588678904 
  
14.0 5.122774916933711 
15.0 -0.4360202243325315 
  
14.0 2.596442730168796 
15.0 3.509579744403557 
  
14.0 5.409021890198136 
15.0 0.7288771670292027 
  
14.0 2.025878368875244 
15.0 2.175400710359514 
  
14.0 4.905054119376828 
15.0 0.7896690412636445 
  
14.0 4.847943743307963 
15.0 1.0205694795635603 
  
14.0 2.6094520494788203 
15.0 2.040197527452216 
  
14.0 4.828995957046191 
15.0 -0.26533638202702725 
  
14.0 3.205594264178149 
15.0 0.9410782041755615 
  
14.0 4.445323623692054 
15.0 -0.3601621030511859 
  
14.0 3.410075494629863 
15.0 2.334618010840469 
  
14.0 4.957394044523683 
15.0 0.41019785853922486 
  
14.0 5.029165686382656 
15.0 0.619104140981553 
  
14.0 2.8009277520072757 
15.0 1.8718576747245346 
  
14.0 3.206529216783176 
15.0 3.5188544211977666 
  
14.0 4.887000633331799 
15.0 -0.17907403809173328 
  
14.0 3.9781493129719965 
15.0 0.26225878931340496 
  
14.0 3.111647353340885 
15.0 0.6278021968900604 
  
14.0 3.9261495006631373 
15.0 3.0031333088970427 
  
14.0 4.610190929870609 
15.0 1.7963949337690466 
  
14.0 4.911452208342715 
15.0 -0.5347726670399712 
  
14.0 4.920292903112117 
15.0 -0.4200441378800246 
  
14.0 4.340721572731428 
15.0 -1.1479688313197198 
  
14.0 3.4505048846922293 
15.0 1.0558542727485454 
  
14.0 4.626544746497672 
15.0 1.8728718679159493 
  
14.0 4.817110034980265 
15.0 0.6730869193974149 
  
14.0 4.7869409742972895 
15.0 1.8502645672003686 
  
14.0 3.8220670082785717 
15.0 2.6439584304453962 
  
14.0 3.0438602842934257 
15.0 3.698241279118181 
  
14.0 4.560484756579369 
15.0 0.8669275825591205 
  
14.0 3.498057099939197 
15.0 3.634954319233077 
  
14.0 3.8692090839545594 
15.0 0.24579318993392663 
  
14.0 4.147061262227902 
15.0 1.9045886948771253 
  
14.0 7.059381855522185 
15.0 -1.347534193566276 
  
14.0 3.6518780758887592 
15.0 1.9669048627397805 
  
14.0 4.844997793826407 
15.0 0.5968645532753458 
  
14.0 3.46028497854375 
15.0 -0.5678797473738033 
  
14.0 3.650758414201654 
15.0 2.1817222682969106 
  
14.0 4.150347397193147 
15.0 0.8778790536471983 
  
14.0 3.9533402192433136 
15.0 0.36592600280093623 
  
14.0 4.698049126075904 
15.0 0.6796067097305198 
  
14.0 3.549471475372744 
15.0 -0.06423657922344961 
  
14.0 1.8231248679574539 
15.0 3.767873852355662 
  
14.0 5.388762191186996 
15.0 1.4820393953333695 
  
14.0 3.9841239938347077 
15.0 1.974006216304244 
  
14.0 3.5190994753408735 
15.0 0.2801305841130428 
  
14.0 5.262696389238067 
15.0 0.2953946200219408 
  
14.0 5.418746488643629 
15.0 0.4170625766589804 
  
14.0 3.477427427561229 
15.0 1.5921735436108866 
  
14.0 4.178106040362961 
15.0 1.370582226007917 
  
14.0 1.234910071756985 
15.0 5.703928407572936 
  
14.0 3.4548523796431105 
15.0 2.5184935545067697 
  
14.0 5.8422653219928256 
15.0 -0.9092155274874099 
  
14.0 7.132432591001992 
15.0 0.526607815903708 
  
14.0 4.608343338031895 
15.0 1.1995032588214332 
  
14.0 5.1488050723458665 
15.0 -0.3034978934917063 
  
14.0 4.454249847174067 
15.0 0.16169513705456812 
  
14.0 4.1646215314960715 
15.0 2.1740654109130966 
  
14.0 2.636211405355372 
15.0 3.702067818064073 
  
14.0 4.814079619747848 
15.0 1.8032649877339475 
  
14.0 4.363610524913847 
15.0 -0.2614311853826531 
  
14.0 4.449605878040152 
15.0 0.951716942902752 
  
14.0 4.840542689856926 
15.0 -0.06441835134281332 
  
14.0 5.2292919833875064 
15.0 0.09070202741465647 
  
14.0 4.319635453331326 
15.0 -0.4986508072782694 
  
14.0 4.136746275275506 
15.0 1.9249185613780682 
  
14.0 4.3276845698087785 
15.0 2.765065017182357 
  
14.0 5.6326082406331865 
15.0 0.6614679757203455 
  
14.0 3.9576352551851515 
15.0 0.26677486568123376 
  
15.0 1.9630664806496672 
16.0 13.117368413602932 
  
15.0 0.1691707853922964 
16.0 5.055675620735164 
  
15.0 2.7545871802231217 
16.0 11.214134724037807 
  
15.0 1.1416025915872103 
16.0 14.6481539154834 
  
15.0 1.6189314194106221 
16.0 13.752456256029518 
  
15.0 1.0402147728483335 
16.0 14.294624299252753 
  
15.0 2.028424663790297 
16.0 12.772131666582435 
  
15.0 1.9629491991666936 
16.0 11.466341230824577 
  
15.0 1.4881308154364818 
16.0 13.139523428491282 
  
15.0 2.959945069439547 
16.0 11.145730829626295 
  
15.0 -0.23855367461921395 
16.0 -4.883418002967779 
  
15.0 6.923602725162622 
16.0 7.510752865475621 
  
15.0 -1.0503237622941006 
16.0 -12.339726763485224 
  
15.0 0.1261591606950856 
16.0 3.079221568283944 
  
15.0 3.782004259766144 
16.0 8.404518968867663 
  
15.0 -0.6100033688357032 
16.0 -10.283021611287722 
  
15.0 -1.0757136939531813 
16.0 -11.81545126176723 
  
15.0 2.803977338391312 
16.0 9.35573396604007 
  
15.0 0.5869464628475829 
16.0 11.831280397269156 
  
15.0 -1.0854455550571926 
16.0 -12.420485649490644 
  
15.0 6.204715866771476 
16.0 7.15627260033199 
  
15.0 -0.7398009884797137 
16.0 -12.699522828035764 
  
15.0 1.6127020260354312 
16.0 12.23622368044418 
  
15.0 -2.1636890091081873 
16.0 -10.462933077849971 
  
15.0 1.512714898702452 
16.0 14.965706580385058 
  
15.0 -0.6909895657989327 
16.0 -11.427982525171759 
  
15.0 2.130937524862073 
16.0 13.168392191146097 
  
15.0 1.0666061562255225 
16.0 14.25744254705668 
  
15.0 2.2220770668597707 
16.0 12.919693316716318 
  
15.0 1.851434141342644 
16.0 13.779476240988043 
  
15.0 2.3102351588678904 
16.0 13.038150306440196 
  
15.0 -0.4360202243325315 
16.0 -8.610223178074044 
  
15.0 3.509579744403557 
16.0 9.162593498911068 
  
15.0 0.7288771670292027 
16.0 13.203817516707941 
  
15.0 2.175400710359514 
16.0 12.496565334142597 
  
15.0 0.7896690412636445 
16.0 12.225196717775118 
  
15.0 1.0205694795635603 
16.0 13.63379565669449 
  
15.0 2.040197527452216 
16.0 12.269354233646622 
  
15.0 -0.26533638202702725 
16.0 -6.422397819982192 
  
15.0 0.9410782041755615 
16.0 16.26863529067371 
  
15.0 -0.3601621030511859 
16.0 -7.547458688605737 
  
15.0 2.334618010840469 
16.0 11.981666806928743 
  
15.0 0.41019785853922486 
16.0 11.662501519445646 
  
15.0 0.619104140981553 
16.0 14.031694190394798 
  
15.0 1.8718576747245346 
16.0 11.243360355697593 
  
15.0 3.5188544211977666 
16.0 9.167399124326087 
  
15.0 -0.17907403809173328 
16.0 -3.400598906260189 
  
15.0 0.26225878931340496 
16.0 7.455935354392967 
  
15.0 0.6278021968900604 
16.0 11.901207863968331 
  
15.0 3.0031333088970427 
16.0 9.490655631466353 
  
15.0 1.7963949337690466 
16.0 11.975721912935748 
  
15.0 -0.5347726670399712 
16.0 -10.133901256659833 
  
15.0 -0.4200441378800246 
16.0 -7.7387999071033065 
  
15.0 -1.1479688313197198 
16.0 -14.880380253070438 
  
15.0 1.0558542727485454 
16.0 13.683497102205136 
  
15.0 1.8728718679159493 
16.0 12.62574257986127 
  
15.0 0.6730869193974149 
16.0 14.152523158041479 
  
15.0 1.8502645672003686 
16.0 12.576150112073964 
  
15.0 2.6439584304453962 
16.0 13.82034569682586 
  
15.0 3.698241279118181 
16.0 10.24740617358448 
  
15.0 0.8669275825591205 
16.0 12.172229240603388 
  
15.0 3.634954319233077 
16.0 10.073712392183307 
  
15.0 0.24579318993392663 
16.0 6.565075125143088 
  
15.0 1.9045886948771253 
16.0 11.066145565888474 
  
15.0 -1.347534193566276 
16.0 -10.482884505075745 
  
15.0 1.9669048627397805 
16.0 11.528798251735408 
  
15.0 0.5968645532753458 
16.0 10.41266974768888 
  
15.0 -0.5678797473738033 
16.0 -8.272140031448778 
  
15.0 2.1817222682969106 
16.0 12.042784327040081 
  
15.0 0.8778790536471983 
16.0 12.572007435796744 
  
15.0 0.36592600280093623 
16.0 9.301784581612024 
  
15.0 0.6796067097305198 
16.0 11.810163353775664 
  
15.0 -0.06423657922344961 
16.0 0.42260517925522256 
  
15.0 3.767873852355662 
16.0 10.636226058421094 
  
15.0 1.4820393953333695 
16.0 12.432582028627065 
  
15.0 1.974006216304244 
16.0 12.251858362558172 
  
15.0 0.2801305841130428 
16.0 7.4978471927338 
  
15.0 0.2953946200219408 
16.0 8.094854571605326 
  
15.0 0.4170625766589804 
16.0 11.245328874863745 
  
15.0 1.5921735436108866 
16.0 14.265506425782878 
  
15.0 1.370582226007917 
16.0 12.977656370612099 
  
15.0 5.703928407572936 
16.0 7.849929295292125 
  
15.0 2.5184935545067697 
16.0 11.24514079290326 
  
15.0 -0.9092155274874099 
16.0 -12.197198366365509 
  
15.0 0.526607815903708 
16.0 12.254748716650003 
  
15.0 1.1995032588214332 
16.0 14.243688463758568 
  
15.0 -0.3034978934917063 
16.0 -5.280675357009772 
  
15.0 0.16169513705456812 
16.0 5.220639016918294 
  
15.0 2.1740654109130966 
16.0 11.598372765439901 
  
15.0 3.702067818064073 
16.0 9.370332966336125 
  
15.0 1.8032649877339475 
16.0 12.821146071925162 
  
15.0 -0.2614311853826531 
16.0 -4.3046254882625 
  
15.0 0.951716942902752 
16.0 14.40243335403235 
  
15.0 -0.06441835134281332 
16.0 -2.1332956023201146 
  
15.0 0.09070202741465647 
16.0 2.810639241832379 
  
15.0 -0.4986508072782694 
16.0 -9.968201518074933 
  
15.0 1.9249185613780682 
16.0 12.848274582803 
  
15.0 2.765065017182357 
16.0 10.532033702395259 
  
15.0 0.6614679757203455 
16.0 14.00625380385784 
  
15.0 0.26677486568123376 
16.0 7.076064388774003 
  
16.0 13.117368413602932 
17.0 17.4232160083888 
  
16.0 5.055675620735164 
17.0 15.280194222561212 
  
16.0 11.214134724037807 
17.0 16.176262301571995 
  
16.0 14.6481539154834 
17.0 16.78986808725987 
  
16.0 13.752456256029518 
17.0 16.960346340945655 
  
16.0 14.294624299252753 
17.0 16.966432148482614 
  
16.0 12.772131666582435 
17.0 14.967241719035243 
  
16.0 11.466341230824577 
17.0 15.319000949087963 
  
16.0 13.139523428491282 
17.0 16.203408282787095 
  
16.0 11.145730829626295 
17.0 15.450899533555585 
  
16.0 11.145730829626295 
17.0 15.00975275298525 
  
16.0 7.510752865475621 
17.0 12.990687958168452 
  
16.0 -12.339726763485224 
17.0 -0.9474051704505122 
  
16.0 8.404518968867663 
17.0 14.44221451005989 
  
16.0 -10.283021611287722 
17.0 -0.3871815148565044 
  
16.0 -11.81545126176723 
17.0 -0.007602311403783785 
  
16.0 -11.81545126176723 
17.0 -0.32977941390301174 
  
16.0 9.35573396604007 
17.0 14.201632130862224 
  
16.0 11.831280397269156 
17.0 15.198833564131109 
  
16.0 -12.420485649490644 
17.0 -0.8098597238497811 
  
16.0 7.15627260033199 
17.0 15.68752248959886 
  
16.0 -12.699522828035764 
17.0 0.12290550290040059 
  
16.0 12.23622368044418 
17.0 15.850433016312168 
  
16.0 -10.462933077849971 
17.0 1.1511956008900603 
  
16.0 14.965706580385058 
17.0 16.782075366770204 
  
16.0 -11.427982525171759 
17.0 -1.0736751704513083 
  
16.0 13.168392191146097 
17.0 16.270788155580263 
  
16.0 14.25744254705668 
17.0 16.324185511144968 
  
16.0 12.919693316716318 
17.0 15.133907611437918 
  
16.0 13.779476240988043 
17.0 15.894094561316981 
  
16.0 13.038150306440196 
17.0 17.86367292262045 
  
16.0 -8.610223178074044 
17.0 -0.5351893355123944 
  
16.0 -8.610223178074044 
17.0 2.227689459931298 
  
16.0 9.162593498911068 
17.0 15.395425831075983 
  
16.0 13.203817516707941 
17.0 16.637037493779783 
  
16.0 12.496565334142597 
17.0 16.67176955329473 
  
16.0 12.225196717775118 
17.0 14.468288455936 
  
16.0 13.63379565669449 
17.0 16.81197075009602 
  
16.0 12.269354233646622 
17.0 17.142004417186754 
  
16.0 -6.422397819982192 
17.0 1.3449641956100777 
  
16.0 -7.547458688605737 
17.0 2.1122485574129546 
  
16.0 11.981666806928743 
17.0 14.811621610887796 
  
16.0 11.662501519445646 
17.0 13.568388874825688 
  
16.0 11.662501519445646 
17.0 15.81899359050203 
  
16.0 14.031694190394798 
17.0 16.135289916785826 
  
16.0 11.243360355697593 
17.0 16.308431557478634 
  
16.0 9.167399124326087 
17.0 15.004794414551561 
  
16.0 7.455935354392967 
17.0 15.858395080320534 
  
16.0 11.901207863968331 
17.0 15.081256263958384 
  
16.0 9.490655631466353 
17.0 12.912834440410672 
  
16.0 11.975721912935748 
17.0 14.636087020818518 
  
16.0 -10.133901256659833 
17.0 -0.07922273403798807 
  
16.0 -7.7387999071033065 
17.0 -0.17038840755618523 
  
16.0 -7.7387999071033065 
17.0 0.9039254083090305 
  
16.0 13.683497102205136 
17.0 16.77470224508714 
  
16.0 12.62574257986127 
17.0 16.03628002455095 
  
16.0 14.152523158041479 
17.0 16.03323797296695 
  
16.0 14.152523158041479 
17.0 17.464799295210884 
  
16.0 12.576150112073964 
17.0 15.739148639666862 
  
16.0 13.82034569682586 
17.0 16.098902313844988 
  
16.0 10.24740617358448 
17.0 13.987960225888383 
  
16.0 12.172229240603388 
17.0 16.77755784075883 
  
16.0 10.073712392183307 
17.0 15.8586133104044 
  
16.0 6.565075125143088 
17.0 15.26864489012562 
  
16.0 11.066145565888474 
17.0 15.908713004333453 
  
16.0 -10.482884505075745 
17.0 0.9667813706695625 
  
16.0 11.528798251735408 
17.0 16.137934270673217 
  
16.0 11.528798251735408 
17.0 15.989240041774837 
  
16.0 10.41266974768888 
17.0 15.043926168900155 
  
16.0 -8.272140031448778 
17.0 -0.04366335680169575 
  
16.0 12.042784327040081 
17.0 16.0037928985123 
  
16.0 12.572007435796744 
17.0 14.637261768792964 
  
16.0 9.301784581612024 
17.0 14.821909790730954 
  
16.0 11.810163353775664 
17.0 14.835140956196344 
  
16.0 10.636226058421094 
17.0 15.158555874289657 
  
16.0 12.432582028627065 
17.0 14.90611956278348 
  
16.0 12.251858362558172 
17.0 17.101223819048492 
  
16.0 7.4978471927338 
17.0 15.589919462541783 
  
16.0 7.4978471927338 
17.0 16.448404092355304 
  
16.0 8.094854571605326 
17.0 13.216100857069517 
  
16.0 11.245328874863745 
17.0 16.702776792302586 
  
16.0 14.265506425782878 
17.0 16.3402019475815 
  
16.0 12.977656370612099 
17.0 16.743467424248795 
  
16.0 7.849929295292125 
17.0 15.064117294295672 
  
16.0 11.24514079290326 
17.0 15.6479725875391 
  
16.0 -12.197198366365509 
17.0 -1.377031090811991 
  
16.0 12.254748716650003 
17.0 15.602810100129346 
  
16.0 14.243688463758568 
17.0 16.517979745411083 
  
16.0 -5.280675357009772 
17.0 2.2563253927137685 
  
16.0 5.220639016918294 
17.0 14.883518164026949 
  
16.0 11.598372765439901 
17.0 14.898169400300857 
  
16.0 9.370332966336125 
17.0 15.418175759910845 
  
16.0 12.821146071925162 
17.0 16.897357889760226 
  
16.0 14.40243335403235 
17.0 15.591696698175694 
  
16.0 14.40243335403235 
17.0 15.100067134288187 
  
16.0 -9.968201518074933 
17.0 0.22814758389359605 
  
16.0 12.848274582803 
17.0 16.68368880234618 
  
16.0 10.532033702395259 
17.0 13.796916377023791 
  
16.0 14.00625380385784 
17.0 16.461622221155487 
  
16.0 7.076064388774003 
17.0 15.81125963809409 
  
17.0 15.280194222561212 
18.0 10.75368974175518 
  
17.0 15.280194222561212 
18.0 13.849876178477292 
  
17.0 16.176262301571995 
18.0 15.543174471739228 
  
17.0 16.78986808725987 
18.0 14.00521618980936 
  
17.0 16.960346340945655 
18.0 13.979806368501036 
  
17.0 16.960346340945655 
18.0 15.08575574736394 
  
17.0 16.966432148482614 
18.0 15.592813490183246 
  
17.0 14.967241719035243 
18.0 15.825354828699991 
  
17.0 15.319000949087963 
18.0 11.440389467549055 
  
17.0 16.203408282787095 
18.0 14.374822508236395 
  
17.0 16.203408282787095 
18.0 15.11780258009744 
  
17.0 15.450899533555585 
18.0 11.8594491263401 
  
17.0 15.00975275298525 
18.0 13.073504897917983 
  
17.0 12.990687958168452 
18.0 12.573335657685462 
  
17.0 12.990687958168452 
18.0 13.669949557061562 
  
17.0 14.44221451005989 
18.0 11.922931993686312 
  
17.0 14.201632130862224 
18.0 12.064820018272819 
  
17.0 15.198833564131109 
18.0 11.647741846406623 
  
17.0 15.198833564131109 
18.0 15.825038939204351 
  
17.0 15.68752248959886 
18.0 14.84848384477546 
  
17.0 15.850433016312168 
18.0 14.229504527355761 
  
17.0 16.782075366770204 
18.0 14.521504838387887 
  
17.0 16.782075366770204 
18.0 12.9964570494514 
  
17.0 16.270788155580263 
18.0 14.56429672109809 
  
17.0 16.324185511144968 
18.0 16.13378351100105 
  
17.0 15.133907611437918 
18.0 15.719827634563408 
  
17.0 15.894094561316981 
18.0 13.724373715403226 
  
17.0 15.894094561316981 
18.0 15.710894587328362 
  
17.0 15.395425831075983 
18.0 14.314459976279618 
  
17.0 16.637037493779783 
18.0 15.415150919889786 
  
17.0 16.67176955329473 
18.0 15.284437375045282 
  
17.0 16.67176955329473 
18.0 13.204779077227329 
  
17.0 14.468288455936 
18.0 13.154014359854898 
  
17.0 16.81197075009602 
18.0 14.644918697029874 
  
17.0 17.142004417186754 
18.0 14.273045610200352 
  
17.0 14.811621610887796 
18.0 14.436154890543383 
  
17.0 13.568388874825688 
18.0 12.203940267224299 
  
17.0 13.568388874825688 
18.0 11.441610621173057 
  
17.0 15.81899359050203 
18.0 14.726494099371878 
  
17.0 16.135289916785826 
18.0 15.417831840204897 
  
17.0 16.308431557478634 
18.0 12.831483785953909 
  
17.0 16.308431557478634 
18.0 15.742602484169991 
  
17.0 15.004794414551561 
18.0 11.809278097880158 
  
17.0 15.858395080320534 
18.0 15.121710113634775 
  
17.0 15.081256263958384 
18.0 13.472865731635949 
  
17.0 15.081256263958384 
18.0 12.816189746626717 
  
17.0 12.912834440410672 
18.0 13.252300262041064 
  
17.0 14.636087020818518 
18.0 15.032272106045527 
  
17.0 16.77470224508714 
18.0 12.634769324099354 
  
17.0 16.77470224508714 
18.0 15.65411715441075 
  
17.0 16.03628002455095 
18.0 13.637357193283876 
  
17.0 16.03323797296695 
18.0 14.612986293124074 
  
17.0 15.739148639666862 
18.0 15.562227216857188 
  
17.0 15.739148639666862 
18.0 13.037552723454407 
  
17.0 16.098902313844988 
18.0 14.827867360282326 
  
17.0 13.987960225888383 
18.0 13.225396160151895 
  
17.0 16.77755784075883 
18.0 12.614654290101196 
  
17.0 16.77755784075883 
18.0 14.938655727950547 
  
17.0 15.8586133104044 
18.0 13.414273818948397 
  
17.0 15.26864489012562 
18.0 13.390484202669283 
  
17.0 15.908713004333453 
18.0 14.746403627460294 
  
17.0 16.137934270673217 
18.0 12.900408958755921 
  
17.0 16.137934270673217 
18.0 14.462979213005555 
  
17.0 15.989240041774837 
18.0 14.704478826965655 
  
17.0 15.043926168900155 
18.0 12.648177962596002 
  
17.0 16.0037928985123 
18.0 14.034223229679863 
  
17.0 16.0037928985123 
18.0 15.303672786716643 
  
17.0 14.637261768792964 
18.0 12.816064397943958 
  
17.0 14.821909790730954 
18.0 13.084635311742792 
  
17.0 14.835140956196344 
18.0 12.748765996595534 
  
17.0 14.835140956196344 
18.0 14.701884554273974 
  
17.0 15.158555874289657 
18.0 14.136137604010383 
  
17.0 14.90611956278348 
18.0 13.681459831959733 
  
17.0 17.101223819048492 
18.0 15.068479715525772 
  
17.0 15.589919462541783 
18.0 15.196792178197777 
  
17.0 15.589919462541783 
18.0 13.180512490783363 
  
17.0 16.448404092355304 
18.0 16.080286317437082 
  
17.0 13.216100857069517 
18.0 11.564839035458636 
  
17.0 16.702776792302586 
18.0 15.777896022806436 
  
17.0 16.3402019475815 
18.0 15.795338910244093 
  
17.0 16.3402019475815 
18.0 14.105056490592034 
  
17.0 16.743467424248795 
18.0 14.18701148658125 
  
17.0 15.064117294295672 
18.0 15.149248454099274 
  
17.0 15.6479725875391 
18.0 13.627520272112434 
  
17.0 15.6479725875391 
18.0 13.287036284649494 
  
17.0 15.602810100129346 
18.0 14.176954199233545 
  
17.0 16.517979745411083 
18.0 14.401284799521434 
  
17.0 14.883518164026949 
18.0 12.740412376151845 
  
17.0 14.883518164026949 
18.0 14.897725325003238 
  
17.0 14.898169400300857 
18.0 14.476409056826803 
  
17.0 15.418175759910845 
18.0 15.629115689209602 
  
17.0 16.897357889760226 
18.0 15.139303945094811 
  
17.0 15.591696698175694 
18.0 13.103398782242456 
  
17.0 15.591696698175694 
18.0 14.046963016225767 
  
17.0 15.100067134288187 
18.0 13.402769709526485 
  
17.0 16.68368880234618 
18.0 13.93363199743383 
  
17.0 13.796916377023791 
18.0 14.768663000503583 
  
17.0 13.796916377023791 
18.0 10.904579464719465 
  
17.0 16.461622221155487 
18.0 14.446739096834134 
  
17.0 15.81125963809409 
18.0 13.936225140153166 
  
18.0 10.75368974175518 
19.0 2.002632623609 
  
18.0 13.849876178477292 
19.0 3.359859474688428 
  
18.0 15.543174471739228 
19.0 4.419907860582738 
  
18.0 14.00521618980936 
19.0 5.40487156690608 
  
18.0 13.979806368501036 
19.0 6.166886754431861 
  
18.0 15.08575574736394 
19.0 4.897681831942653 
  
18.0 15.592813490183246 
19.0 6.621238628653413 
  
18.0 15.825354828699991 
19.0 5.391383591005019 
  
18.0 11.440389467549055 
19.0 3.9983537817325434 
  
18.0 14.374822508236395 
19.0 5.217565304234304 
  
18.0 15.11780258009744 
19.0 4.991638181737787 
  
18.0 11.8594491263401 
19.0 4.259087530670212 
  
18.0 13.073504897917983 
19.0 3.9306385751948745 
  
18.0 12.573335657685462 
19.0 3.414726441859494 
  
18.0 13.669949557061562 
19.0 5.230831917426123 
  
18.0 11.922931993686312 
19.0 3.2348056790655515 
  
18.0 12.064820018272819 
19.0 2.2973711483052623 
  
18.0 11.647741846406623 
19.0 3.6410575783197374 
  
18.0 15.825038939204351 
19.0 3.6576943071758987 
  
18.0 14.84848384477546 
19.0 5.469584929324944 
  
18.0 14.229504527355761 
19.0 3.9344056542669446 
  
18.0 14.521504838387887 
19.0 5.262146586685025 
  
18.0 12.9964570494514 
19.0 3.1773230260437555 
  
18.0 14.56429672109809 
19.0 5.353489298348691 
  
18.0 16.13378351100105 
19.0 6.32076060334928 
  
18.0 15.719827634563408 
19.0 7.599470657262854 
  
18.0 13.724373715403226 
19.0 3.178840493137919 
  
18.0 15.710894587328362 
19.0 2.960665052268915 
  
18.0 14.314459976279618 
19.0 3.783502284327292 
  
18.0 15.415150919889786 
19.0 4.465648323510776 
  
18.0 15.284437375045282 
19.0 5.6648638804077756 
  
18.0 13.204779077227329 
19.0 3.8995315854185737 
  
18.0 13.154014359854898 
19.0 3.898228562083261 
  
18.0 14.644918697029874 
19.0 4.441165232414429 
  
18.0 14.273045610200352 
19.0 4.089407277364261 
  
18.0 14.436154890543383 
19.0 5.317612718284521 
  
18.0 12.203940267224299 
19.0 4.203588156962065 
  
18.0 11.441610621173057 
19.0 4.051945036735438 
  
18.0 14.726494099371878 
19.0 4.356449359657427 
  
18.0 15.417831840204897 
19.0 6.360537293919276 
  
18.0 12.831483785953909 
19.0 4.231071183866545 
  
18.0 15.742602484169991 
19.0 5.86453945848649 
  
18.0 11.809278097880158 
19.0 4.178224973401128 
  
18.0 15.121710113634775 
19.0 4.838149043832975 
  
18.0 13.472865731635949 
19.0 5.198592056847468 
  
18.0 12.816189746626717 
19.0 4.857463931127079 
  
18.0 13.252300262041064 
19.0 3.2415998103385815 
  
18.0 15.032272106045527 
19.0 6.120559830090468 
  
18.0 12.634769324099354 
19.0 2.6573272011174907 
  
18.0 15.65411715441075 
19.0 6.546970000350433 
  
18.0 13.637357193283876 
19.0 3.399134178149101 
  
18.0 14.612986293124074 
19.0 4.508507972235432 
  
18.0 15.562227216857188 
19.0 4.512129666175464 
  
18.0 13.037552723454407 
19.0 2.952509615510933 
  
18.0 14.827867360282326 
19.0 5.248346995843914 
  
18.0 13.225396160151895 
19.0 4.1222414798321365 
  
18.0 12.614654290101196 
19.0 3.5133320973374857 
  
18.0 14.938655727950547 
19.0 5.093458116489813 
  
18.0 13.414273818948397 
19.0 5.389929421925847 
  
18.0 13.390484202669283 
19.0 3.521180501823206 
  
18.0 14.746403627460294 
19.0 5.608193235766347 
  
18.0 12.900408958755921 
19.0 3.422399758735681 
  
18.0 14.462979213005555 
19.0 3.220745408727598 
  
18.0 14.704478826965655 
19.0 5.538211635039758 
  
18.0 12.648177962596002 
19.0 2.8297528684541793 
  
18.0 14.034223229679863 
19.0 3.0747937303670474 
  
18.0 15.303672786716643 
19.0 5.039329258622671 
  
18.0 12.816064397943958 
19.0 2.042389243541467 
  
18.0 13.084635311742792 
19.0 4.322623902229107 
  
18.0 12.748765996595534 
19.0 3.209845798480052 
  
18.0 14.701884554273974 
19.0 3.2070857915011666 
  
18.0 14.136137604010383 
19.0 5.428971042895694 
  
18.0 13.681459831959733 
19.0 5.179312570832467 
  
18.0 15.068479715525772 
19.0 3.1809598116732163 
  
18.0 15.196792178197777 
19.0 5.811315613484875 
  
18.0 13.180512490783363 
19.0 2.725900596275811 
  
18.0 16.080286317437082 
19.0 3.951340344036754 
  
18.0 11.564839035458636 
19.0 5.108421747272551 
  
18.0 15.777896022806436 
19.0 4.752620143563221 
  
18.0 15.795338910244093 
19.0 5.309957774823234 
  
18.0 14.105056490592034 
19.0 4.315333519075858 
  
18.0 14.18701148658125 
19.0 5.874846817355291 
  
18.0 15.149248454099274 
19.0 4.4122973024837275 
  
18.0 13.627520272112434 
19.0 4.252504128479628 
  
18.0 13.287036284649494 
19.0 4.118679940488212 
  
18.0 14.176954199233545 
19.0 4.819234643885851 
  
18.0 14.401284799521434 
19.0 4.649054361855267 
  
18.0 12.740412376151845 
19.0 3.058111398870303 
  
18.0 14.897725325003238 
19.0 3.961932984163647 
  
18.0 14.476409056826803 
19.0 3.5243307606695526 
  
18.0 15.629115689209602 
19.0 3.809869612487148 
  
18.0 15.139303945094811 
19.0 6.085023293211645 
  
18.0 13.103398782242456 
19.0 4.623108495908947 
  
18.0 14.046963016225767 
19.0 3.3757785258686677 
  
18.0 13.402769709526485 
19.0 4.309147749122524 
  
18.0 13.93363199743383 
19.0 3.0686605225389236 
  
18.0 14.768663000503583 
19.0 4.350610063580084 
  
18.0 10.904579464719465 
19.0 1.2752182738279914 
  
18.0 14.446739096834134 
19.0 2.7568009493901666 
  
18.0 13.936225140153166 
19.0 4.167747523878375 
  
19.0 2.002632623609 
20.0 4.921977318876382 
  
19.0 3.359859474688428 
20.0 -1.1320432896372634 
  
19.0 4.419907860582738 
20.0 -0.7425867523246824 
  
19.0 5.40487156690608 
20.0 -1.8896890753088966 
  
19.0 6.166886754431861 
20.0 1.2505100168973957 
  
19.0 4.897681831942653 
20.0 -0.5194682142839704 
  
19.0 6.621238628653413 
20.0 -0.21798347575327548 
  
19.0 5.391383591005019 
20.0 -1.229962701963505 
  
19.0 3.9983537817325434 
20.0 1.5273997309655254 
  
19.0 5.217565304234304 
20.0 -0.5371228508735266 
  
19.0 4.991638181737787 
20.0 0.24768841521248408 
  
19.0 4.259087530670212 
20.0 0.5763586867843424 
  
19.0 3.9306385751948745 
20.0 -1.798326286469385 
  
19.0 3.414726441859494 
20.0 1.354439138725812 
  
19.0 5.230831917426123 
20.0 -0.01935152838497567 
  
19.0 3.2348056790655515 
20.0 0.8973166128018767 
  
19.0 2.2973711483052623 
20.0 1.7727788567850236 
  
19.0 3.6410575783197374 
20.0 -0.46656232165390754 
  
19.0 3.6576943071758987 
20.0 1.7254835242886242 
  
19.0 5.469584929324944 
20.0 -0.11650842795227312 
  
19.0 3.9344056542669446 
20.0 0.15898396481437302 
  
19.0 5.262146586685025 
20.0 -1.4387645719992768 
  
19.0 3.1773230260437555 
20.0 0.7146152989242844 
  
19.0 5.353489298348691 
20.0 0.06508860695142538 
  
19.0 6.32076060334928 
20.0 -1.191392019391086 
  
19.0 7.599470657262854 
20.0 -1.8415742390041627 
  
19.0 3.178840493137919 
20.0 1.8554585626702311 
  
19.0 2.960665052268915 
20.0 0.8136648205689994 
  
19.0 3.783502284327292 
20.0 -0.7109094415423485 
  
19.0 4.465648323510776 
20.0 -1.0881792312076985 
  
19.0 5.6648638804077756 
20.0 -2.2973965544633295 
  
19.0 3.8995315854185737 
20.0 -0.6363473362553 
  
19.0 3.898228562083261 
20.0 -0.9543928994010105 
  
19.0 4.441165232414429 
20.0 0.7660458612338751 
  
19.0 4.089407277364261 
20.0 0.6364942138989504 
  
19.0 5.317612718284521 
20.0 -0.801236050028902 
  
19.0 4.203588156962065 
20.0 -0.434843391170535 
  
19.0 4.051945036735438 
20.0 0.8258916037046199 
  
19.0 4.356449359657427 
20.0 -0.2957451132550549 
  
19.0 6.360537293919276 
20.0 -3.3820783571025825 
  
19.0 4.231071183866545 
20.0 0.902604731159109 
  
19.0 5.86453945848649 
20.0 -0.6599089154804527 
  
19.0 4.178224973401128 
20.0 -0.18275745876773586 
  
19.0 4.838149043832975 
20.0 0.42510273627596074 
  
19.0 5.198592056847468 
20.0 -1.6692802421755477 
  
19.0 4.857463931127079 
20.0 -1.8596803544107212 
  
19.0 3.2415998103385815 
20.0 0.9310312893510714 
  
19.0 6.120559830090468 
20.0 -1.6749258395324182 
  
19.0 2.6573272011174907 
20.0 1.0910949758647468 
  
19.0 6.546970000350433 
20.0 -0.5396236175221061 
  
19.0 3.399134178149101 
20.0 0.6784622009656481 
  
19.0 4.508507972235432 
20.0 -1.934037826776356 
  
19.0 4.512129666175464 
20.0 -0.6139566114922215 
  
19.0 2.952509615510933 
20.0 -0.07674060200466704 
  
19.0 5.248346995843914 
20.0 -2.056000496853616 
  
19.0 4.1222414798321365 
20.0 0.11514823826278205 
  
19.0 3.5133320973374857 
20.0 1.5877509225196713 
  
19.0 5.093458116489813 
20.0 -1.6116212314556546 
  
19.0 5.389929421925847 
20.0 -0.22970902072112082 
  
19.0 3.521180501823206 
20.0 1.765215553469037 
  
19.0 5.608193235766347 
20.0 -0.40387390189575195 
  
19.0 3.422399758735681 
20.0 3.3954937824157274 
  
19.0 3.220745408727598 
20.0 -0.16870827433074354 
  
19.0 5.538211635039758 
20.0 0.3314233411643117 
  
19.0 2.8297528684541793 
20.0 2.921335369842277 
  
19.0 3.0747937303670474 
20.0 1.5970499754513305 
  
19.0 5.039329258622671 
20.0 -1.9008823535701154 
  
19.0 2.042389243541467 
20.0 3.64453273712008 
  
19.0 4.322623902229107 
20.0 -1.1230082317086758 
  
19.0 3.209845798480052 
20.0 0.3937095910031507 
  
19.0 3.2070857915011666 
20.0 0.2122952219032097 
  
19.0 5.428971042895694 
20.0 0.8289180284268802 
  
19.0 5.179312570832467 
20.0 -0.6805894467639405 
  
19.0 3.1809598116732163 
20.0 0.8966985019220451 
  
19.0 5.811315613484875 
20.0 -1.7052869774014023 
  
19.0 2.725900596275811 
20.0 0.16474815280445765 
  
19.0 3.951340344036754 
20.0 -0.8001452583707459 
  
19.0 5.108421747272551 
20.0 -1.2396628722074214 
  
19.0 4.752620143563221 
20.0 0.4543330062416844 
  
19.0 5.309957774823234 
20.0 -1.5054705108331068 
  
19.0 4.315333519075858 
20.0 -0.06886170479346014 
  
19.0 5.874846817355291 
20.0 -0.004856791349800216 
  
19.0 4.4122973024837275 
20.0 -0.29409424594237876 
  
19.0 4.252504128479628 
20.0 -1.7921952582478995 
  
19.0 4.118679940488212 
20.0 1.249452743505011 
  
19.0 4.819234643885851 
20.0 0.22022853622632332 
  
19.0 4.649054361855267 
20.0 -1.721692740527819 
  
19.0 3.058111398870303 
20.0 2.5964032554662397 
  
19.0 3.961932984163647 
20.0 1.4781262514637787 
  
19.0 3.5243307606695526 
20.0 -0.15982753290624896 
  
19.0 3.809869612487148 
20.0 -1.622013699396626 
  
19.0 6.085023293211645 
20.0 -0.9767476052733749 
  
19.0 4.623108495908947 
20.0 0.8185001062499555 
  
19.0 3.3757785258686677 
20.0 1.3778892811512427 
  
19.0 4.309147749122524 
20.0 0.016966213758447896 
  
19.0 3.0686605225389236 
20.0 1.024753498651381 
  
19.0 4.350610063580084 
20.0 -0.6169944640655534 
  
19.0 1.2752182738279914 
20.0 4.30815901972823 
  
19.0 2.7568009493901666 
20.0 0.46842055023303053 
  
19.0 4.167747523878375 
20.0 -1.4739880125793212 
  
20.0 4.921977318876382 
21.0 6.894542018023734 
  
20.0 -1.1320432896372634 
21.0 -15.742192362210751 
  
20.0 -0.7425867523246824 
21.0 -12.695172121846259 
  
20.0 -1.8896890753088966 
21.0 -13.285711179538417 
  
20.0 1.2505100168973957 
21.0 10.89477068736603 
  
20.0 -0.5194682142839704 
21.0 -12.625668724908117 
  
20.0 -0.21798347575327548 
21.0 -7.417954879320663 
  
20.0 -1.229962701963505 
21.0 -14.617183193978562 
  
20.0 1.5273997309655254 
21.0 11.139603696141481 
  
20.0 -0.5371228508735266 
21.0 -11.900607491810984 
  
20.0 0.24768841521248408 
21.0 6.09954586801916 
  
20.0 0.5763586867843424 
21.0 9.291010601014918 
  
20.0 -1.798326286469385 
21.0 -12.240262619430307 
  
20.0 1.354439138725812 
21.0 11.389118390944471 
  
20.0 -0.01935152838497567 
21.0 -1.6036320875888603 
  
20.0 0.8973166128018767 
21.0 12.498936036059243 
  
20.0 1.7727788567850236 
21.0 11.269565869528588 
  
20.0 -0.46656232165390754 
21.0 -9.311468511201724 
  
20.0 1.7254835242886242 
21.0 9.919344497086378 
  
20.0 -0.11650842795227312 
21.0 -2.323964687340613 
  
20.0 0.15898396481437302 
21.0 0.7139566024190636 
  
20.0 -1.4387645719992768 
21.0 -12.328249137712783 
  
20.0 0.7146152989242844 
21.0 10.706311048859973 
  
20.0 0.06508860695142538 
21.0 -0.8468276271163506 
  
20.0 -1.191392019391086 
21.0 -15.764841877745049 
  
20.0 -1.8415742390041627 
21.0 -11.18246097795517 
  
20.0 1.8554585626702311 
21.0 11.54913915419248 
  
20.0 0.8136648205689994 
21.0 11.451334996527534 
  
20.0 -0.7109094415423485 
21.0 -14.128248720415666 
  
20.0 -1.0881792312076985 
21.0 -15.33787599355725 
  
20.0 -2.2973965544633295 
21.0 -11.392423649693665 
  
20.0 -0.6363473362553 
21.0 -11.812532547968344 
  
20.0 -0.9543928994010105 
21.0 -13.84282631262729 
  
20.0 0.7660458612338751 
21.0 11.880592427707098 
  
20.0 0.6364942138989504 
21.0 9.317514834537624 
  
20.0 -0.801236050028902 
21.0 -13.843835232398913 
  
20.0 -0.434843391170535 
21.0 -11.29700312402762 
  
20.0 0.8258916037046199 
21.0 12.700044593737655 
  
20.0 -0.2957451132550549 
21.0 -7.450402259530553 
  
20.0 -3.3820783571025825 
21.0 -9.80141252101969 
  
20.0 0.902604731159109 
21.0 11.551076766928201 
  
20.0 -0.6599089154804527 
21.0 -12.784969655707656 
  
20.0 -0.18275745876773586 
21.0 -4.743257980724712 
  
20.0 0.42510273627596074 
21.0 9.364484416622657 
  
20.0 -1.6692802421755477 
21.0 -11.940760318695785 
  
20.0 -1.8596803544107212 
21.0 -12.482305973431185 
  
20.0 0.9310312893510714 
21.0 12.443814683562879 
  
20.0 -1.6749258395324182 
21.0 -12.769927739923878 
  
20.0 1.0910949758647468 
21.0 12.110393861947022 
  
20.0 -0.5396236175221061 
21.0 -12.499481884521305 
  
20.0 0.6784622009656481 
21.0 11.010530684910574 
  
20.0 -1.934037826776356 
21.0 -11.437635187739332 
  
20.0 -0.6139566114922215 
21.0 -11.717982335150383 
  
20.0 -0.07674060200466704 
21.0 -3.3629704963054947 
  
20.0 -2.056000496853616 
21.0 -12.524641671988062 
  
20.0 0.11514823826278205 
21.0 1.590001464642738 
  
20.0 1.5877509225196713 
21.0 11.781312886159165 
  
20.0 -1.6116212314556546 
21.0 -12.589604670887375 
  
20.0 -0.22970902072112082 
21.0 -7.604829679286233 
  
20.0 1.765215553469037 
21.0 9.436879578226305 
  
20.0 -0.40387390189575195 
21.0 -10.242229105065134 
  
20.0 3.3954937824157274 
21.0 6.076715481021256 
  
20.0 -0.16870827433074354 
21.0 -3.4836798435645946 
  
20.0 0.3314233411643117 
21.0 7.491103375711414 
  
20.0 2.921335369842277 
21.0 6.8157750137419875 
  
20.0 1.5970499754513305 
21.0 12.217636884779727 
  
20.0 -1.9008823535701154 
21.0 -13.234494823011955 
  
20.0 3.64453273712008 
21.0 8.333019648308458 
  
20.0 -1.1230082317086758 
21.0 -13.109385256088991 
  
20.0 0.3937095910031507 
21.0 6.025504015957541 
  
20.0 0.2122952219032097 
21.0 3.4251017784986013 
  
20.0 0.8289180284268802 
21.0 11.15989777714859 
  
20.0 -0.6805894467639405 
21.0 -13.806918035747577 
  
20.0 0.8966985019220451 
21.0 11.94351018416712 
  
20.0 -1.7052869774014023 
21.0 -13.465660981524588 
  
20.0 0.16474815280445765 
21.0 3.8485455861789246 
  
20.0 -0.8001452583707459 
21.0 -14.796627980138469 
  
20.0 -1.2396628722074214 
21.0 -15.263804638104586 
  
20.0 0.4543330062416844 
21.0 8.222970341048269 
  
20.0 -1.5054705108331068 
21.0 -14.679781877435966 
  
20.0 -0.06886170479346014 
21.0 -3.0940275698013227 
  
20.0 -0.004856791349800216 
21.0 -2.090737264806134 
  
20.0 -0.29409424594237876 
21.0 -7.305902152595745 
  
20.0 -1.7921952582478995 
21.0 -12.876766858523766 
  
20.0 1.249452743505011 
21.0 9.323488071093298 
  
20.0 0.22022853622632332 
21.0 4.948066311738202 
  
20.0 -1.721692740527819 
21.0 -12.31227198114864 
  
20.0 2.5964032554662397 
21.0 10.457468441219808 
  
20.0 1.4781262514637787 
21.0 11.608927272225959 
  
20.0 -0.15982753290624896 
21.0 -4.963114070626068 
  
20.0 -1.622013699396626 
21.0 -12.399978615612838 
  
20.0 -0.9767476052733749 
21.0 -13.201138759310238 
  
20.0 0.8185001062499555 
21.0 11.03969887430523 
  
20.0 1.3778892811512427 
21.0 10.138606338472218 
  
20.0 0.016966213758447896 
21.0 -0.044944552078316824 
  
20.0 1.024753498651381 
21.0 12.295885829504972 
  
20.0 -0.6169944640655534 
21.0 -13.105103045168285 
  
20.0 4.30815901972823 
21.0 8.245569742252945 
  
20.0 0.46842055023303053 
21.0 8.857637041925374 
  
20.0 -1.4739880125793212 
21.0 -13.783380198101408 
  
21.0 -14.617183193978562 
22.0 -2.080889434221789 
  
21.0 -14.617183193978562 
22.0 -2.333286661631296 
  
21.0 -14.617183193978562 
22.0 -3.8386122329165344 
  
21.0 -14.617183193978562 
22.0 -0.8285405481490127 
  
21.0 -14.617183193978562 
22.0 -1.5581687939761015 
  
21.0 -14.617183193978562 
22.0 -1.501967759072846 
  
21.0 -14.617183193978562 
22.0 -1.1590933559244911 
  
21.0 -14.617183193978562 
22.0 -3.830008896824311 
  
21.0 -14.617183193978562 
22.0 -2.303200780912329 
  
21.0 -14.617183193978562 
22.0 -0.41389723893704944 
  
21.0 -14.617183193978562 
22.0 -3.2213761867217308 
  
21.0 -14.617183193978562 
22.0 -4.655962889347096 
  
21.0 -14.617183193978562 
22.0 -2.1079213360814837 
  
21.0 -14.617183193978562 
22.0 -1.0133949013619432 
  
21.0 -14.617183193978562 
22.0 -2.41727346858458 
  
21.0 -14.617183193978562 
22.0 -1.8922561917301999 
  
21.0 -14.617183193978562 
22.0 -1.9177899622503998 
  
21.0 -14.617183193978562 
22.0 -2.255116908345795 
  
21.0 -14.617183193978562 
22.0 -0.5587752771492862 
  
21.0 -14.617183193978562 
22.0 -2.13677072724197 
  
21.0 -14.617183193978562 
22.0 -3.1632543314269346 
  
21.0 -14.617183193978562 
22.0 -1.8683920589549021 
  
21.0 -14.617183193978562 
22.0 -1.2432973786455073 
  
21.0 -14.617183193978562 
22.0 -2.268523176591062 
  
21.0 -14.617183193978562 
22.0 -2.466080191880829 
  
21.0 -14.617183193978562 
22.0 -0.677724729217734 
  
21.0 -14.617183193978562 
22.0 -2.910006592852628 
  
21.0 -14.617183193978562 
22.0 -2.904545943844975 
  
21.0 -14.617183193978562 
22.0 -3.8539200626554644 
  
21.0 -15.33787599355725 
22.0 -0.49612624147058115 
  
21.0 -14.796627980138469 
22.0 -2.7577049217247622 
  
21.0 -14.796627980138469 
22.0 -1.2102112747476903 
  
21.0 -14.796627980138469 
22.0 -1.8145235386183138 
  
21.0 -14.796627980138469 
22.0 -2.6283964872388896 
  
21.0 -14.796627980138469 
22.0 -2.244878059765862 
  
21.0 -14.796627980138469 
22.0 -3.4813791990709433 
  
21.0 -14.796627980138469 
22.0 -1.8891087587418023 
  
21.0 -14.796627980138469 
22.0 -0.7472649397434079 
  
21.0 -14.796627980138469 
22.0 -1.5398498778242207 
  
21.0 -14.796627980138469 
22.0 -1.2979881082296922 
  
21.0 -14.796627980138469 
22.0 -1.5826386790810336 
  
21.0 -14.796627980138469 
22.0 -3.73984061648022 
  
21.0 -14.796627980138469 
22.0 -0.854962840074174 
  
21.0 -14.796627980138469 
22.0 -1.9276860120817982 
  
21.0 -14.796627980138469 
22.0 -3.154877444860562 
  
21.0 -14.796627980138469 
22.0 -2.4822459679622932 
  
21.0 -14.796627980138469 
22.0 -2.60077935796089 
  
21.0 -14.796627980138469 
22.0 -3.2553775238819735 
  
21.0 -14.796627980138469 
22.0 -2.674423639871327 
  
21.0 -14.796627980138469 
22.0 -2.750112631217389 
  
21.0 -14.796627980138469 
22.0 -1.6286544164359469 
  
21.0 -14.796627980138469 
22.0 -0.7641795371238609 
  
21.0 -14.796627980138469 
22.0 -1.5991992422091301 
  
21.0 -14.796627980138469 
22.0 -0.8585027568747099 
  
21.0 -14.796627980138469 
22.0 -3.1754400761717916 
  
21.0 -14.796627980138469 
22.0 -0.7763564541757424 
  
21.0 -14.796627980138469 
22.0 -3.751407487987636 
  
21.0 -14.796627980138469 
22.0 -1.7715316554112757 
  
21.0 -14.796627980138469 
22.0 -0.8032150771549262 
  
21.0 -14.796627980138469 
22.0 -4.1960287578093975 
  
21.0 -14.796627980138469 
22.0 -2.367372287406778 
  
21.0 -14.796627980138469 
22.0 -0.5243239767172714 
  
21.0 -14.796627980138469 
22.0 -1.617175314120285 
  
21.0 -14.796627980138469 
22.0 -2.9351357476460187 
  
21.0 -14.796627980138469 
22.0 0.20441409503536745 
  
21.0 -15.263804638104586 
22.0 -1.2490401202074808 
  
21.0 -15.263804638104586 
22.0 -2.6579968589425675 
  
21.0 -14.679781877435966 
22.0 -2.132349816859172 
  
21.0 -14.679781877435966 
22.0 -1.501193016301887 
  
21.0 -14.679781877435966 
22.0 -1.8020629909398629 
  
21.0 -14.679781877435966 
22.0 -1.9050222956572302 
  
21.0 -14.679781877435966 
22.0 -2.3392648315961155 
  
21.0 -14.679781877435966 
22.0 0.1746714717994413 
  
21.0 -14.679781877435966 
22.0 -3.973067698449542 
  
21.0 -14.679781877435966 
22.0 -1.6391489481862587 
  
21.0 -14.679781877435966 
22.0 -2.490684950267102 
  
21.0 -14.679781877435966 
22.0 -0.26910245142791234 
  
21.0 -14.679781877435966 
22.0 -1.029377698819801 
  
21.0 -14.679781877435966 
22.0 -3.0362646141423477 
  
21.0 -14.679781877435966 
22.0 -2.131492381629432 
  
21.0 -14.679781877435966 
22.0 -2.220167634384958 
  
21.0 -14.679781877435966 
22.0 -2.3997590596054663 
  
21.0 -14.679781877435966 
22.0 -2.2354627826060676 
  
21.0 -14.679781877435966 
22.0 -2.613636542639497 
  
21.0 -14.679781877435966 
22.0 -1.313508404627993 
  
21.0 -14.679781877435966 
22.0 -1.1472417819157832 
  
21.0 -14.679781877435966 
22.0 -1.2916064298165542 
  
21.0 -14.679781877435966 
22.0 -0.43737311722197125 
  
21.0 -14.679781877435966 
22.0 -2.667309957609099 
  
21.0 -14.679781877435966 
22.0 -1.7677198721129581 
  
21.0 -14.679781877435966 
22.0 -1.9224900986052829 
  
21.0 -14.679781877435966 
22.0 -1.6057876344939115 
  
21.0 -14.679781877435966 
22.0 -2.4408477985156907 
  
21.0 -14.679781877435966 
22.0 -0.8644386456020994 
  
21.0 -14.679781877435966 
22.0 -1.5904329392473655 
  
21.0 -14.679781877435966 
22.0 -0.6634131190565629 
  
21.0 -14.679781877435966 
22.0 -2.2144319677240283 
  
21.0 -14.679781877435966 
22.0 -3.7039163235022814 
  
21.0 -14.679781877435966 
22.0 -2.5699223047421795 
  
21.0 -14.679781877435966 
22.0 -1.046162507340948 
  
22.0 -2.080889434221789 
23.0 -6.181627752978302 
  
22.0 -2.333286661631296 
23.0 -4.357484074808993 
  
22.0 -3.8386122329165344 
23.0 -1.1246466947227722 
  
22.0 -0.8285405481490127 
23.0 -5.596689846955615 
  
22.0 -1.5581687939761015 
23.0 -6.865650482223372 
  
22.0 -1.501967759072846 
23.0 -6.68544767985138 
  
22.0 -1.1590933559244911 
23.0 -5.129318680426968 
  
22.0 -3.830008896824311 
23.0 -1.8812965959166528 
  
22.0 -2.303200780912329 
23.0 -5.996544793941261 
  
22.0 -0.41389723893704944 
23.0 -3.959258592098804 
  
22.0 -3.2213761867217308 
23.0 -2.3771794823474184 
  
22.0 -4.655962889347096 
23.0 -0.670293531742866 
  
22.0 -2.1079213360814837 
23.0 -5.651983858479687 
  
22.0 -1.0133949013619432 
23.0 -6.48473262699774 
  
22.0 -2.41727346858458 
23.0 -3.9708814784393347 
  
22.0 -1.8922561917301999 
23.0 -5.4492017745989365 
  
22.0 -1.9177899622503998 
23.0 -3.9331979122420186 
  
22.0 -2.255116908345795 
23.0 -2.7296805994624673 
  
22.0 -0.5587752771492862 
23.0 -4.029084931971131 
  
22.0 -2.13677072724197 
23.0 -4.2871828929121465 
  
22.0 -3.1632543314269346 
23.0 -2.940941109238552 
  
22.0 -1.8683920589549021 
23.0 -3.611490524973618 
  
22.0 -1.2432973786455073 
23.0 -5.790969575356637 
  
22.0 -2.268523176591062 
23.0 -4.644662420931878 
  
22.0 -2.466080191880829 
23.0 -2.4530058605683696 
  
22.0 -0.677724729217734 
23.0 -6.031342307925382 
  
22.0 -2.910006592852628 
23.0 -1.8388723038392827 
  
22.0 -2.904545943844975 
23.0 -5.36141592846327 
  
22.0 -3.8539200626554644 
23.0 -1.4442173285483868 
  
22.0 -0.49612624147058115 
23.0 -4.3956641182910285 
  
22.0 -2.7577049217247622 
23.0 -3.733138826568882 
  
22.0 -1.2102112747476903 
23.0 -6.865308460982392 
  
22.0 -1.8145235386183138 
23.0 -5.684760811905843 
  
22.0 -2.6283964872388896 
23.0 -2.9180370096471187 
  
22.0 -2.244878059765862 
23.0 -5.818102705456959 
  
22.0 -3.4813791990709433 
23.0 -2.547762747778228 
  
22.0 -1.8891087587418023 
23.0 -5.593351024275163 
  
22.0 -0.7472649397434079 
23.0 -6.722502642366092 
  
22.0 -1.5398498778242207 
23.0 -5.088583878639064 
  
22.0 -1.2979881082296922 
23.0 -4.343545628334033 
  
22.0 -1.5826386790810336 
23.0 -4.816687638273751 
  
22.0 -3.73984061648022 
23.0 -2.1996728077042524 
  
22.0 -0.854962840074174 
23.0 -8.154593502531121 
  
22.0 -1.9276860120817982 
23.0 -5.39063643569659 
  
22.0 -3.154877444860562 
23.0 -1.618946366070719 
  
22.0 -2.4822459679622932 
23.0 -3.968404064578499 
  
22.0 -2.60077935796089 
23.0 -3.0880659883719326 
  
22.0 -3.2553775238819735 
23.0 -2.178505323188291 
  
22.0 -2.674423639871327 
23.0 -3.1910839554659454 
  
22.0 -2.750112631217389 
23.0 -0.25056672651505174 
  
22.0 -1.6286544164359469 
23.0 -5.412379059744239 
  
22.0 -0.7641795371238609 
23.0 -6.031166124770857 
  
22.0 -1.5991992422091301 
23.0 -4.75861261119579 
  
22.0 -0.8585027568747099 
23.0 -6.2662256830264615 
  
22.0 -3.1754400761717916 
23.0 -2.231828649624397 
  
22.0 -0.7763564541757424 
23.0 -7.486960465185905 
  
22.0 -3.751407487987636 
23.0 -1.0986958990197055 
  
22.0 -1.7715316554112757 
23.0 -5.220891986460696 
  
22.0 -0.8032150771549262 
23.0 -7.1024402431851446 
  
22.0 -4.1960287578093975 
23.0 -3.7783030065117056 
  
22.0 -2.367372287406778 
23.0 -4.317669331531405 
  
22.0 -0.5243239767172714 
23.0 -3.500712070591482 
  
22.0 -1.617175314120285 
23.0 -5.9643652699715854 
  
22.0 -2.9351357476460187 
23.0 -3.3030221504272026 
  
22.0 0.20441409503536745 
23.0 11.93621815199386 
  
22.0 -1.2490401202074808 
23.0 -6.52705928930144 
  
22.0 -2.6579968589425675 
23.0 -4.284530879354143 
  
22.0 -2.132349816859172 
23.0 -2.8892016810860532 
  
22.0 -1.501193016301887 
23.0 -6.908480463666381 
  
22.0 -1.8020629909398629 
23.0 -4.9131963921846715 
  
22.0 -1.9050222956572302 
23.0 -5.258613726706017 
  
22.0 -2.3392648315961155 
23.0 -4.108215876948638 
  
22.0 0.1746714717994413 
23.0 8.673596056661633 
  
22.0 -3.973067698449542 
23.0 -1.1856518339603497 
  
22.0 -1.6391489481862587 
23.0 -5.011174756587856 
  
22.0 -2.490684950267102 
23.0 -3.588757910755759 
  
22.0 -0.26910245142791234 
23.0 -0.09381810435450164 
  
22.0 -1.029377698819801 
23.0 -6.569529060270643 
  
22.0 -3.0362646141423477 
23.0 -2.7999984990156834 
  
22.0 -2.131492381629432 
23.0 -4.861863303113704 
  
22.0 -2.220167634384958 
23.0 -3.555619315943403 
  
22.0 -2.3997590596054663 
23.0 -2.8616296848157496 
  
22.0 -2.2354627826060676 
23.0 -2.904889916079306 
  
22.0 -2.613636542639497 
23.0 -3.4929897269755124 
  
22.0 -1.313508404627993 
23.0 -7.565309253680718 
  
22.0 -1.1472417819157832 
23.0 -6.194404468215332 
  
22.0 -1.2916064298165542 
23.0 -6.056028732000231 
  
22.0 -0.43737311722197125 
23.0 -3.1616505171671663 
  
22.0 -2.667309957609099 
23.0 -4.254636392034508 
  
22.0 -1.7677198721129581 
23.0 -5.590395398408659 
  
22.0 -1.9224900986052829 
23.0 -6.011944975880396 
  
22.0 -1.6057876344939115 
23.0 -4.0341345595541185 
  
22.0 -2.4408477985156907 
23.0 -4.525221039344713 
  
22.0 -0.8644386456020994 
23.0 -5.85598478362687 
  
22.0 -1.5904329392473655 
23.0 -5.594937670585036 
  
22.0 -0.6634131190565629 
23.0 -5.788286009583702 
  
22.0 -2.2144319677240283 
23.0 -5.823246745840092 
  
22.0 -3.7039163235022814 
23.0 -1.9514353593713245 
  
22.0 -2.5699223047421795 
23.0 -5.02877943428016 
  
22.0 -1.046162507340948 
23.0 -6.7366072044009675 
  
23.0 -6.181627752978302 
24.0 -9.851087142654315 
  
23.0 -6.181627752978302 
24.0 -9.180962410019609 
  
23.0 -4.357484074808993 
24.0 -11.105150837342475 
  
23.0 -1.1246466947227722 
24.0 -15.846995290375032 
  
23.0 -5.596689846955615 
24.0 -9.852336076481286 
  
23.0 -6.865650482223372 
24.0 -9.927189480223205 
  
23.0 -6.68544767985138 
24.0 -9.327716814058519 
  
23.0 -5.129318680426968 
24.0 -9.79398127846174 
  
23.0 -1.8812965959166528 
24.0 -16.290784400270695 
  
23.0 -5.996544793941261 
24.0 -8.283981991480037 
  
23.0 -3.959258592098804 
24.0 -10.2235218190382 
  
23.0 -2.3771794823474184 
24.0 -11.314030713954628 
  
23.0 -0.670293531742866 
24.0 -15.111834263969667 
  
23.0 -5.651983858479687 
24.0 -9.412756982397662 
  
23.0 -6.48473262699774 
24.0 -9.21638958315795 
  
23.0 -3.9708814784393347 
24.0 -12.289031316683742 
  
23.0 -5.4492017745989365 
24.0 -9.098526015562651 
  
23.0 -3.9331979122420186 
24.0 -12.155039120998977 
  
23.0 -2.7296805994624673 
24.0 -13.826563730182249 
  
23.0 -4.029084931971131 
24.0 -10.899635875271935 
  
23.0 -4.2871828929121465 
24.0 -9.629394997615352 
  
23.0 -2.940941109238552 
24.0 -9.146380277686482 
  
23.0 -3.611490524973618 
24.0 -11.634768541770026 
  
23.0 -5.790969575356637 
24.0 -9.079726087739024 
  
23.0 -4.644662420931878 
24.0 -10.524564400211187 
  
23.0 -2.4530058605683696 
24.0 -11.33167286983373 
  
23.0 -6.031342307925382 
24.0 -9.292621254001187 
  
23.0 -1.8388723038392827 
24.0 -14.35929291867456 
  
23.0 -5.36141592846327 
24.0 -9.968753319520975 
  
23.0 -1.4442173285483868 
24.0 -14.40953742197357 
  
23.0 -4.3956641182910285 
24.0 -10.094894022344487 
  
23.0 -3.733138826568882 
24.0 -11.287791405679828 
  
23.0 -6.865308460982392 
24.0 -9.790967517632202 
  
23.0 -5.684760811905843 
24.0 -10.10897264875992 
  
23.0 -2.9180370096471187 
24.0 -12.991146594572786 
  
23.0 -5.818102705456959 
24.0 -8.995046006046229 
  
23.0 -2.547762747778228 
24.0 -13.347191600585596 
  
23.0 -5.593351024275163 
24.0 -7.741057984014494 
  
23.0 -6.722502642366092 
24.0 -10.527176472944962 
  
23.0 -5.088583878639064 
24.0 -10.680211897222582 
  
23.0 -4.343545628334033 
24.0 -8.114104987096969 
  
23.0 -4.816687638273751 
24.0 -8.606101275307399 
  
23.0 -2.1996728077042524 
24.0 -14.104128727368126 
  
23.0 -8.154593502531121 
24.0 -8.033020079505173 
  
23.0 -5.39063643569659 
24.0 -10.92197133233459 
  
23.0 -1.618946366070719 
24.0 -13.511484191589735 
  
23.0 -3.968404064578499 
24.0 -9.746559624263707 
  
23.0 -3.0880659883719326 
24.0 -11.408023336028352 
  
23.0 -2.178505323188291 
24.0 -13.640482766452694 
  
23.0 -3.1910839554659454 
24.0 -11.260984853567154 
  
23.0 -0.25056672651505174 
24.0 -9.58696516515527 
  
23.0 -5.412379059744239 
24.0 -8.211780001233667 
  
23.0 -6.031166124770857 
24.0 -10.146505610878352 
  
23.0 -4.75861261119579 
24.0 -9.968275670445648 
  
23.0 -6.2662256830264615 
24.0 -8.397132335449427 
  
23.0 -2.231828649624397 
24.0 -14.55391068241157 
  
23.0 -7.486960465185905 
24.0 -10.223949619980768 
  
23.0 -1.0986958990197055 
24.0 -15.116402980124438 
  
23.0 -5.220891986460696 
24.0 -9.541068628176488 
  
23.0 -7.1024402431851446 
24.0 -10.31203423601257 
  
23.0 -3.7783030065117056 
24.0 -11.494463979102422 
  
23.0 -4.317669331531405 
24.0 -9.681503129210185 
  
23.0 -3.500712070591482 
24.0 -11.513724322747699 
  
23.0 -5.9643652699715854 
24.0 -10.624701750676495 
  
23.0 -3.3030221504272026 
24.0 -10.973067997259559 
  
23.0 -6.52705928930144 
24.0 -8.577789691603828 
  
23.0 -4.284530879354143 
24.0 -10.383938957179529 
  
23.0 -2.8892016810860532 
24.0 -12.195301267778621 
  
23.0 -6.908480463666381 
24.0 -10.20861339874869 
  
23.0 -4.9131963921846715 
24.0 -11.928214482078943 
  
23.0 -5.258613726706017 
24.0 -8.3259818124215 
  
23.0 -4.108215876948638 
24.0 -11.896469503403841 
  
23.0 8.673596056661633 
24.0 4.213675982756549 
  
23.0 -1.1856518339603497 
24.0 -14.570098962102685 
  
23.0 -5.011174756587856 
24.0 -9.297650837634732 
  
23.0 -3.588757910755759 
24.0 -11.564882812204424 
  
23.0 -0.09381810435450164 
24.0 -3.4864450735744765 
  
23.0 -6.569529060270643 
24.0 -9.645703939317647 
  
23.0 -2.7999984990156834 
24.0 -10.173474530566443 
  
23.0 -4.861863303113704 
24.0 -9.224529322659551 
  
23.0 -3.555619315943403 
24.0 -9.743413487068256 
  
23.0 -2.8616296848157496 
24.0 -12.235004998885533 
  
23.0 -2.904889916079306 
24.0 -11.908594489727589 
  
23.0 -3.4929897269755124 
24.0 -8.153724710644774 
  
23.0 -7.565309253680718 
24.0 -8.95714683302466 
  
23.0 -6.194404468215332 
24.0 -8.303582124902158 
  
23.0 -6.056028732000231 
24.0 -11.190663043991668 
  
23.0 -3.1616505171671663 
24.0 -10.066912206750567 
  
23.0 -4.254636392034508 
24.0 -10.905800947840406 
  
23.0 -5.590395398408659 
24.0 -9.204125083701365 
  
23.0 -6.011944975880396 
24.0 -8.238607387304256 
  
23.0 -4.0341345595541185 
24.0 -10.638180463358918 
  
23.0 -4.525221039344713 
24.0 -9.399181145982682 
  
23.0 -5.85598478362687 
24.0 -9.789997316608932 
  
23.0 -5.594937670585036 
24.0 -10.352140187834959 
  
23.0 -5.788286009583702 
24.0 -10.102213322105335 
  
23.0 -5.823246745840092 
24.0 -8.489718423557658 
  
23.0 -1.9514353593713245 
24.0 -13.679500665261578 
  
23.0 -5.02877943428016 
24.0 -8.797564503094177 
  
23.0 -6.7366072044009675 
24.0 -8.682556870303735 
  
24.0 -9.851087142654315 
25.0 -15.75659764775692 
  
24.0 -9.180962410019609 
25.0 -16.100526130669945 
  
24.0 -11.105150837342475 
25.0 -16.313617216730435 
  
24.0 -9.852336076481286 
25.0 -14.539078384275145 
  
24.0 -9.927189480223205 
25.0 -15.504588322221803 
  
24.0 -9.927189480223205 
25.0 -14.241471867067721 
  
24.0 -9.327716814058519 
25.0 -17.279620934246324 
  
24.0 -9.79398127846174 
25.0 -15.934637005393622 
  
24.0 -8.283981991480037 
25.0 -13.74958510408838 
  
24.0 -10.2235218190382 
25.0 -14.521117021016751 
  
24.0 -11.314030713954628 
25.0 -16.09209380221072 
  
24.0 -9.412756982397662 
25.0 -16.55587851701219 
  
24.0 -9.21638958315795 
25.0 -15.209018614021197 
  
24.0 -12.289031316683742 
25.0 -16.164327377667856 
  
24.0 -9.098526015562651 
25.0 -16.12003105029374 
  
24.0 -12.155039120998977 
25.0 -14.002228472350861 
  
24.0 -13.826563730182249 
25.0 -16.697248038162957 
  
24.0 -10.899635875271935 
25.0 -16.930130990919597 
  
24.0 -9.629394997615352 
25.0 -15.74516563648476 
  
24.0 -9.146380277686482 
25.0 -14.929095553102869 
  
24.0 -11.634768541770026 
25.0 -16.899002073513202 
  
24.0 -9.079726087739024 
25.0 -15.743484566439646 
  
24.0 -9.079726087739024 
25.0 -13.686233706779507 
  
24.0 -10.524564400211187 
25.0 -16.97340235416875 
  
24.0 -11.33167286983373 
25.0 -15.700540410418396 
  
24.0 -9.292621254001187 
25.0 -14.881067934516294 
  
24.0 -14.35929291867456 
25.0 -16.679836972838807 
  
24.0 -9.968753319520975 
25.0 -16.317188043270196 
  
24.0 -14.40953742197357 
25.0 -18.3260991443241 
  
24.0 -10.094894022344487 
25.0 -14.104507141129991 
  
24.0 -11.287791405679828 
25.0 -14.223311838426046 
  
24.0 -9.790967517632202 
25.0 -15.283538852232876 
  
24.0 -10.10897264875992 
25.0 -18.570965835393928 
  
24.0 -12.991146594572786 
25.0 -14.624962255604679 
  
24.0 -8.995046006046229 
25.0 -14.902264544547872 
  
24.0 -13.347191600585596 
25.0 -17.169981264029733 
  
24.0 -7.741057984014494 
25.0 -15.539489780321679 
  
24.0 -10.527176472944962 
25.0 -15.237448455660077 
  
24.0 -10.680211897222582 
25.0 -14.44310134160918 
  
24.0 -8.114104987096969 
25.0 -14.831951862993119 
  
24.0 -8.606101275307399 
25.0 -14.180714415444564 
  
24.0 -14.104128727368126 
25.0 -18.696393812946244 
  
24.0 -14.104128727368126 
25.0 -16.04804516383893 
  
24.0 -8.033020079505173 
25.0 -14.853398993429161 
  
24.0 -10.92197133233459 
25.0 -17.683722052792103 
  
24.0 -13.511484191589735 
25.0 -19.430244450466073 
  
24.0 -9.746559624263707 
25.0 -15.27391130774315 
  
24.0 -11.408023336028352 
25.0 -16.77806069370181 
  
24.0 -13.640482766452694 
25.0 -17.72584065566178 
  
24.0 -11.260984853567154 
25.0 -16.2144592548193 
  
24.0 -9.58696516515527 
25.0 -15.921931644928394 
  
24.0 -8.211780001233667 
25.0 -12.832105419488935 
  
24.0 -10.146505610878352 
25.0 -16.284163628330756 
  
24.0 -9.968275670445648 
25.0 -16.693708374335422 
  
24.0 -8.397132335449427 
25.0 -15.097325474936856 
  
24.0 -14.55391068241157 
25.0 -16.63988934803044 
  
24.0 -10.223949619980768 
25.0 -15.620766065775776 
  
24.0 -9.541068628176488 
25.0 -14.105028875905463 
  
24.0 -10.31203423601257 
25.0 -16.409261260972464 
  
24.0 -11.494463979102422 
25.0 -16.21797543498967 
  
24.0 -9.681503129210185 
25.0 -15.1724965041325 
  
24.0 -11.513724322747699 
25.0 -16.408966468961836 
  
24.0 -10.624701750676495 
25.0 -15.712648838887416 
  
24.0 -10.973067997259559 
25.0 -17.486175431263597 
  
24.0 -10.973067997259559 
25.0 -14.339005428615708 
  
24.0 -8.577789691603828 
25.0 -15.021658611534848 
  
24.0 -10.383938957179529 
25.0 -15.739053739030298 
  
24.0 -12.195301267778621 
25.0 -15.33148995930766 
  
24.0 -10.20861339874869 
25.0 -16.29374308724256 
  
24.0 -11.928214482078943 
25.0 -16.938276909263013 
  
24.0 -8.3259818124215 
25.0 -13.876515245893641 
  
24.0 -11.896469503403841 
25.0 -16.59317609704974 
  
24.0 4.213675982756549 
25.0 -0.35006201101290957 
  
24.0 -9.297650837634732 
25.0 -14.109036723699345 
  
24.0 -11.564882812204424 
25.0 -13.846437949299004 
  
24.0 -3.4864450735744765 
25.0 -16.657731819100867 
  
24.0 -9.645703939317647 
25.0 -14.787363269054627 
  
24.0 -10.173474530566443 
25.0 -17.0893402794865 
  
24.0 -9.224529322659551 
25.0 -16.027598707536523 
  
24.0 -9.743413487068256 
25.0 -16.243385642822123 
  
24.0 -12.235004998885533 
25.0 -18.172379716279117 
  
24.0 -11.908594489727589 
25.0 -17.44030358896491 
  
24.0 -8.153724710644774 
25.0 -14.917444122310492 
  
24.0 -8.95714683302466 
25.0 -14.538412976951 
  
24.0 -8.303582124902158 
25.0 -13.997205464265427 
  
24.0 -11.190663043991668 
25.0 -15.645219833484072 
  
24.0 -10.066912206750567 
25.0 -15.778430170615525 
  
24.0 -10.905800947840406 
25.0 -16.97472622782522 
  
24.0 -10.905800947840406 
25.0 -16.16083768731004 
  
24.0 -9.204125083701365 
25.0 -16.682442237342435 
  
24.0 -8.238607387304256 
25.0 -15.507419550700465 
  
24.0 -10.638180463358918 
25.0 -16.073145183727267 
  
24.0 -9.399181145982682 
25.0 -14.073323148367546 
  
24.0 -9.789997316608932 
25.0 -14.610480656101121 
  
24.0 -10.352140187834959 
25.0 -17.08819622471742 
  
24.0 -10.102213322105335 
25.0 -15.084646713226288 
  
24.0 -8.489718423557658 
25.0 -13.821471167409966 
  
24.0 -13.679500665261578 
25.0 -16.531614691629994 
  
24.0 -8.797564503094177 
25.0 -13.998441933010232 
  
24.0 -8.682556870303735 
25.0 -14.513554612808745 
  
25.0 -15.75659764775692 
26.0 -11.789128171839893 
  
25.0 -16.100526130669945 
26.0 -12.425349897479201 
  
25.0 -16.313617216730435 
26.0 -11.88377757512952 
  
25.0 -14.539078384275145 
26.0 -13.218141375543697 
  
25.0 -15.504588322221803 
26.0 -13.534314390199754 
  
25.0 -14.241471867067721 
26.0 -13.203768717309938 
  
25.0 -17.279620934246324 
26.0 -13.59577537110114 
  
25.0 -15.934637005393622 
26.0 -10.563443381403683 
  
25.0 -13.74958510408838 
26.0 -11.195071245063852 
  
25.0 -14.521117021016751 
26.0 -12.276307259797973 
  
25.0 -16.09209380221072 
26.0 -11.090503740169723 
  
25.0 -16.55587851701219 
26.0 -12.73164422503472 
  
25.0 -15.209018614021197 
26.0 -14.535060962658036 
  
25.0 -16.164327377667856 
26.0 -11.773785614570636 
  
25.0 -16.12003105029374 
26.0 -12.63921085526071 
  
25.0 -14.002228472350861 
26.0 -12.489774385901821 
  
25.0 -16.697248038162957 
26.0 -11.755015069237894 
  
25.0 -16.930130990919597 
26.0 -13.557109277868907 
  
25.0 -16.930130990919597 
26.0 -12.955573731743257 
  
25.0 -15.74516563648476 
26.0 -13.68951329291146 
  
25.0 -14.929095553102869 
26.0 -13.767555910787879 
  
25.0 -16.899002073513202 
26.0 -12.029516601801449 
  
25.0 -15.743484566439646 
26.0 -13.846163398671266 
  
25.0 -13.686233706779507 
26.0 -11.444264417843302 
  
25.0 -16.97340235416875 
26.0 -12.902610583619492 
  
25.0 -15.700540410418396 
26.0 -12.841784369015649 
  
25.0 -14.881067934516294 
26.0 -13.389304075704416 
  
25.0 -16.679836972838807 
26.0 -12.991041343277137 
  
25.0 -16.317188043270196 
26.0 -15.431118790794503 
  
25.0 -18.3260991443241 
26.0 -13.043945344626486 
  
25.0 -14.104507141129991 
26.0 -11.592218998003231 
  
25.0 -14.223311838426046 
26.0 -13.752599662850331 
  
25.0 -15.283538852232876 
26.0 -12.138589565815776 
  
25.0 -18.570965835393928 
26.0 -13.8486734985805 
  
25.0 -14.624962255604679 
26.0 -10.778173914746874 
  
25.0 -14.902264544547872 
26.0 -12.248973224980478 
  
25.0 -17.169981264029733 
26.0 -13.465610731239872 
  
25.0 -15.539489780321679 
26.0 -12.83864204872479 
  
25.0 -15.237448455660077 
26.0 -12.716110412768032 
  
25.0 -14.44310134160918 
26.0 -11.409377115011488 
  
25.0 -14.831951862993119 
26.0 -11.412513250988717 
  
25.0 -14.180714415444564 
26.0 -12.07153260742512 
  
25.0 -16.04804516383893 
26.0 -11.243845077079714 
  
25.0 -14.853398993429161 
26.0 -11.098524203511335 
  
25.0 -17.683722052792103 
26.0 -13.81782783304416 
  
25.0 -15.27391130774315 
26.0 -12.725509597473232 
  
25.0 -16.77806069370181 
26.0 -13.477191624811354 
  
25.0 -17.72584065566178 
26.0 -12.166763866554023 
  
25.0 -16.2144592548193 
26.0 -12.212692433488186 
  
25.0 -15.921931644928394 
26.0 -11.844063201202603 
  
25.0 -12.832105419488935 
26.0 -12.129546499865798 
  
25.0 -16.284163628330756 
26.0 -13.11034024444668 
  
25.0 -16.693708374335422 
26.0 -12.2027600809148 
  
25.0 -16.693708374335422 
26.0 -14.531054451751055 
  
25.0 -15.097325474936856 
26.0 -13.03190039966318 
  
25.0 -16.63988934803044 
26.0 -13.740236167550107 
  
25.0 -15.620766065775776 
26.0 -15.064807310545925 
  
25.0 -14.105028875905463 
26.0 -11.507855610943201 
  
25.0 -16.409261260972464 
26.0 -13.644670750989027 
  
25.0 -16.21797543498967 
26.0 -13.244925622536067 
  
25.0 -15.1724965041325 
26.0 -11.981544137535879 
  
25.0 -16.408966468961836 
26.0 -14.379282553982305 
  
25.0 -15.712648838887416 
26.0 -13.287130884339545 
  
25.0 -17.486175431263597 
26.0 -13.561901505576621 
  
25.0 -14.339005428615708 
26.0 -12.355112630738535 
  
25.0 -15.021658611534848 
26.0 -11.237293905296259 
  
25.0 -15.739053739030298 
26.0 -12.70754673995951 
  
25.0 -15.33148995930766 
26.0 -12.061060600329936 
  
25.0 -16.29374308724256 
26.0 -13.128630788903305 
  
25.0 -16.938276909263013 
26.0 -11.448232250048314 
  
25.0 -13.876515245893641 
26.0 -12.186945488795894 
  
25.0 -16.59317609704974 
26.0 -16.2010798790789 
  
25.0 -14.109036723699345 
26.0 -11.738806192969259 
  
25.0 -13.846437949299004 
26.0 -10.872751699763127 
  
25.0 -16.657731819100867 
26.0 -13.746072617149041 
  
25.0 -14.787363269054627 
26.0 -14.084871289827092 
  
25.0 -17.0893402794865 
26.0 -13.178864119476746 
  
25.0 -16.027598707536523 
26.0 -14.506382303451291 
  
25.0 -16.243385642822123 
26.0 -14.322684326497352 
  
25.0 -18.172379716279117 
26.0 -14.747401702490679 
  
25.0 -17.44030358896491 
26.0 -13.199105133491077 
  
25.0 -14.917444122310492 
26.0 -13.31245415227684 
  
25.0 -14.538412976951 
26.0 -11.75031456939251 
  
25.0 -13.997205464265427 
26.0 -13.256375839435009 
  
25.0 -15.645219833484072 
26.0 -11.739034288528803 
  
25.0 -15.778430170615525 
26.0 -13.346372461711026 
  
25.0 -15.778430170615525 
26.0 -12.786332161659331 
  
25.0 -16.97472622782522 
26.0 -13.316695597495626 
  
25.0 -16.16083768731004 
26.0 -11.951934344052377 
  
25.0 -16.682442237342435 
26.0 -12.460323412837937 
  
25.0 -15.507419550700465 
26.0 -12.025153478166322 
  
25.0 -16.073145183727267 
26.0 -13.150337505686547 
  
25.0 -14.073323148367546 
26.0 -13.614420314022444 
  
25.0 -14.610480656101121 
26.0 -12.177316632963745 
  
25.0 -17.08819622471742 
26.0 -12.134891108835077 
  
25.0 -15.084646713226288 
26.0 -15.06324750090737 
  
25.0 -13.821471167409966 
26.0 -11.564207138472208 
  
25.0 -16.531614691629994 
26.0 -13.459930306389444 
  
25.0 -13.998441933010232 
26.0 -12.996674660241156 
  
25.0 -14.513554612808745 
26.0 -12.521189386449723 
  


==> graphics/data/triggerexample_trigs.csv <==
X,Y
13,-30
13,30
,
21,-30
21,30
,

